Estimates for the Branching Factors of Atari Games

The branching factor of a game is the average number of new states reachable from a given state. It is a widely used metric in AI research on board games, but less often computed or discussed for videogames. This paper provides estimates for the branching factors of 103 Atari 2600 games, as implemented in the Arcade Learning Environment (ALE). Depending on the game, ALE exposes between 3 and 18 available actions per frame of gameplay, which is an upper bound on branching factor. This paper shows, based on an enumeration of the first 1 million distinct states reachable in each game, that the average branching factor is usually much lower, in many games barely above 1. In addition to reporting the branching factors, this paper aims to clarify what constitutes a distinct state in ALE.

==> data/all1m.csv <==
game,depth,states
adventure,0,1
adventure,1,10
adventure,2,28
adventure,3,46
adventure,4,154
adventure,5,250
adventure,6,346
adventure,7,886
adventure,8,1230
adventure,9,1574
adventure,10,3590
adventure,11,4678
adventure,12,5766
adventure,13,11670
adventure,14,14774
adventure,15,17878
adventure,16,33430
adventure,17,42070
adventure,18,50710
adventure,19,93334
adventure,20,116246
adventure,21,139158
adventure,22,249750
adventure,23,308374
adventure,24,366998
adventure,25,652694
adventure,26,726678
adventure,27,800662
adventure,28,1173910
air_raid,0,1
air_raid,1,7
air_raid,2,34
air_raid,3,127
air_raid,4,373
air_raid,5,928
air_raid,6,2041
air_raid,7,4078
air_raid,8,7546
air_raid,9,13117
air_raid,10,21652
air_raid,11,34225
air_raid,12,52147
air_raid,13,76990
air_raid,14,110611
air_raid,15,155176
air_raid,16,213184
air_raid,17,287491
air_raid,18,381334
air_raid,19,498355
air_raid,20,642625
air_raid,21,818668
air_raid,22,1031485
alien,0,1
alien,1,2
alien,2,4
alien,3,8
alien,4,14
alien,5,22
alien,6,32
alien,7,44
alien,8,58
alien,9,74
alien,10,92
alien,11,112
alien,12,134
alien,13,158
alien,14,184
alien,15,212
alien,16,242
alien,17,274
alien,18,308
alien,19,344
alien,20,382
alien,21,422
alien,22,464
alien,23,508
alien,24,554
alien,25,602
alien,26,652
alien,27,704
alien,28,758
alien,29,814
alien,30,872
alien,31,932
alien,32,994
alien,33,1058
alien,34,1124
alien,35,1192
alien,36,1262
alien,37,1334
alien,38,1408
alien,39,1484
alien,40,1562
alien,41,1642
alien,42,1724
alien,43,1808
alien,44,1894
alien,45,1982
alien,46,2072
alien,47,2164
alien,48,2258
alien,49,2354
alien,50,2746
alien,51,3746
alien,52,8146
alien,53,23274
alien,54,64600
alien,55,162708
alien,56,406059
alien,57,943335
alien,58,1993910
amidar,0,1
amidar,1,2
amidar,2,3
amidar,3,4
amidar,4,5
amidar,5,6
amidar,6,7
amidar,7,8
amidar,8,9
amidar,9,10
amidar,10,11
amidar,11,12
amidar,12,13
amidar,13,14
amidar,14,15
amidar,15,16
amidar,16,17
amidar,17,18
amidar,18,19
amidar,19,20
amidar,20,21
amidar,21,22
amidar,22,23
amidar,23,24
amidar,24,25
amidar,25,26
amidar,26,27
amidar,27,28
amidar,28,29
amidar,29,30
amidar,30,31
amidar,31,32
amidar,32,33
amidar,33,34
amidar,34,35
amidar,35,36
amidar,36,37
amidar,37,38
amidar,38,39
amidar,39,40
amidar,40,41
amidar,41,42
amidar,42,43
amidar,43,44
amidar,44,45
amidar,45,46
amidar,46,47
amidar,47,48
amidar,48,49
amidar,49,50
amidar,50,51
amidar,51,52
amidar,52,53
amidar,53,54
amidar,54,55
amidar,55,56
amidar,56,57
amidar,57,58
amidar,58,59
amidar,59,60
amidar,60,61
amidar,61,62
amidar,62,63
amidar,63,64
amidar,64,65
amidar,65,66
amidar,66,67
amidar,67,68
amidar,68,69
amidar,69,70
amidar,70,71
amidar,71,72
amidar,72,73
amidar,73,74
amidar,74,75
amidar,75,76
amidar,76,77
amidar,77,78
amidar,78,79
amidar,79,80
amidar,80,81
amidar,81,82
amidar,82,83
amidar,83,84
amidar,84,85
amidar,85,86
amidar,86,87
amidar,87,88
amidar,88,89
amidar,89,90
amidar,90,91
amidar,91,92
amidar,92,93
amidar,93,94
amidar,94,95
amidar,95,96
amidar,96,97
amidar,97,98
amidar,98,99
amidar,99,100
amidar,100,101
amidar,101,102
amidar,102,103
amidar,103,104
amidar,104,105
amidar,105,106
amidar,106,107
amidar,107,108
amidar,108,109
amidar,109,110
amidar,110,111
amidar,111,112
amidar,112,113
amidar,113,114
amidar,114,115
amidar,115,116
amidar,116,117
amidar,117,118
amidar,118,119
amidar,119,120
amidar,120,121
amidar,121,122
amidar,122,123
amidar,123,124
amidar,124,125
amidar,125,126
amidar,126,127
amidar,127,128
amidar,128,129
amidar,129,130
amidar,130,131
amidar,131,132
amidar,132,133
amidar,133,134
amidar,134,135
amidar,135,136
amidar,136,137
amidar,137,138
amidar,138,139
amidar,139,140
amidar,140,141
amidar,141,142
amidar,142,143
amidar,143,144
amidar,144,145
amidar,145,146
amidar,146,147
amidar,147,148
amidar,148,149
amidar,149,150
amidar,150,151
amidar,151,152
amidar,152,153
amidar,153,154
amidar,154,155
amidar,155,156
amidar,156,157
amidar,157,158
amidar,158,159
amidar,159,160
amidar,160,161
amidar,161,162
amidar,162,163
amidar,163,164
amidar,164,165
amidar,165,166
amidar,166,167
amidar,167,168
amidar,168,169
amidar,169,170
amidar,170,171
amidar,171,172
amidar,172,173
amidar,173,174
amidar,174,175
amidar,175,176
amidar,176,177
amidar,177,178
amidar,178,179
amidar,179,180
amidar,180,181
amidar,181,182
amidar,182,183
amidar,183,184
amidar,184,185
amidar,185,186
amidar,186,187
amidar,187,188
amidar,188,189
amidar,189,190
amidar,190,191
amidar,191,192
amidar,192,193
amidar,193,194
amidar,194,195
amidar,195,196
amidar,196,197
amidar,197,198
amidar,198,199
amidar,199,200
amidar,200,201
amidar,201,202
amidar,202,203
amidar,203,204
amidar,204,205
amidar,205,206
amidar,206,207
amidar,207,208
amidar,208,209
amidar,209,210
amidar,210,211
amidar,211,212
amidar,212,213
amidar,213,214
amidar,214,215
amidar,215,216
amidar,216,217
amidar,217,218
amidar,218,219
amidar,219,220
amidar,220,221
amidar,221,222
amidar,222,223
amidar,223,224
amidar,224,225
amidar,225,226
amidar,226,227
amidar,227,228
amidar,228,229
amidar,229,230
amidar,230,231
amidar,231,232
amidar,232,233
amidar,233,234
amidar,234,235
amidar,235,236
amidar,236,237
amidar,237,238
amidar,238,239
amidar,239,240
amidar,240,241
amidar,241,242
amidar,242,243
amidar,243,244
amidar,244,245
amidar,245,246
amidar,246,247
amidar,247,248
amidar,248,249
amidar,249,250
amidar,250,251
amidar,251,252
amidar,252,253
amidar,253,254
amidar,254,255
amidar,255,256
amidar,256,257
amidar,257,267
amidar,258,273
amidar,259,318
amidar,260,336
amidar,261,456
amidar,262,496
amidar,263,746
amidar,264,816
amidar,265,1236
amidar,266,1344
amidar,267,1974
amidar,268,2128
amidar,269,3008
amidar,270,3216
amidar,271,4386
amidar,272,4656
amidar,273,6156
amidar,274,6496
amidar,275,8366
amidar,276,8784
amidar,277,11064
amidar,278,11568
amidar,279,14298
amidar,280,14896
amidar,281,18116
amidar,282,18816
amidar,283,22566
amidar,284,23376
amidar,285,27696
amidar,286,28624
amidar,287,33418
amidar,288,34438
amidar,289,39986
amidar,290,41174
amidar,291,47454
amidar,292,48841
amidar,293,56128
amidar,294,57748
amidar,295,66262
amidar,296,68194
amidar,297,78061
amidar,298,80305
amidar,299,91801
amidar,300,94377
amidar,301,107602
amidar,302,110530
amidar,303,125584
amidar,304,128884
amidar,305,145867
amidar,306,149559
amidar,307,168571
amidar,308,172675
amidar,309,193816
amidar,310,198352
amidar,311,221722
amidar,312,226710
amidar,313,252409
amidar,314,257869
amidar,315,285997
amidar,316,291949
amidar,317,322342
amidar,318,328742
amidar,319,361416
amidar,320,368478
amidar,321,405594
amidar,322,413686
amidar,323,455903
amidar,324,465425
amidar,325,514883
amidar,326,526458
amidar,327,586039
amidar,328,600358
amidar,329,673368
amidar,330,691265
amidar,331,772038
amidar,332,791994
amidar,333,882870
amidar,334,905407
amidar,335,1008969
assault,0,1
assault,1,7
assault,2,38
assault,3,182
assault,4,779
assault,5,3045
assault,6,10841
assault,7,35536
assault,8,107416
assault,9,298756
assault,10,770766
assault,11,1860672
asterix,0,1
asterix,1,10
asterix,2,47
asterix,3,139
asterix,4,311
asterix,5,727
asterix,6,1347
asterix,7,2211
asterix,8,3359
asterix,9,5303
asterix,10,7743
asterix,11,10735
asterix,12,14335
asterix,13,19099
asterix,14,24677
asterix,15,31133
asterix,16,38531
asterix,17,46939
asterix,18,56417
asterix,19,67029
asterix,20,78839
asterix,21,91915
asterix,22,106317
asterix,23,122359
asterix,24,140591
asterix,25,171049
asterix,26,209877
asterix,27,257873
asterix,28,314998
asterix,29,421222
asterix,30,550433
asterix,31,707416
asterix,32,899843
asterix,33,1328838
asteroids,0,1
asteroids,1,2
asteroids,2,16
asteroids,3,30
asteroids,4,104
asteroids,5,178
asteroids,6,770
asteroids,7,1362
asteroids,8,3914
asteroids,9,6466
asteroids,10,24324
asteroids,11,42182
asteroids,12,107873
asteroids,13,173564
asteroids,14,571309
asteroids,15,969054
asteroids,16,2290038
atlantis,0,1
atlantis,1,3
atlantis,2,8
atlantis,3,19
atlantis,4,45
atlantis,5,104
atlantis,6,214
atlantis,7,393
atlantis,8,659
atlantis,9,1030
atlantis,10,1524
atlantis,11,2159
atlantis,12,2953
atlantis,13,3924
atlantis,14,5090
atlantis,15,6469
atlantis,16,8079
atlantis,17,9938
atlantis,18,12064
atlantis,19,14475
atlantis,20,17189
atlantis,21,20224
atlantis,22,23598
atlantis,23,27329
atlantis,24,31435
atlantis,25,35934
atlantis,26,40844
atlantis,27,46183
atlantis,28,51969
atlantis,29,58220
atlantis,30,64954
atlantis,31,72189
atlantis,32,79943
atlantis,33,88234
atlantis,34,97080
atlantis,35,106499
atlantis,36,116509
atlantis,37,127221
atlantis,38,138946
atlantis,39,151705
atlantis,40,165528
atlantis,41,180445
atlantis,42,196486
atlantis,43,213681
atlantis,44,232060
atlantis,45,251653
atlantis,46,272490
atlantis,47,294601
atlantis,48,318016
atlantis,49,342765
atlantis,50,368761
atlantis,51,396210
atlantis,52,425142
atlantis,53,455468
atlantis,54,487196
atlantis,55,520001
atlantis,56,553885
atlantis,57,588850
atlantis,58,624729
atlantis,59,661504
atlantis,60,699157
atlantis,61,737670
atlantis,62,777025
atlantis,63,817204
atlantis,64,858189
atlantis,65,899962
atlantis,66,942505
atlantis,67,985800
atlantis,68,1029829
atlantis2,0,1
atlantis2,1,3
atlantis2,2,8
atlantis2,3,19
atlantis2,4,45
atlantis2,5,104
atlantis2,6,214
atlantis2,7,393
atlantis2,8,659
atlantis2,9,1030
atlantis2,10,1524
atlantis2,11,2159
atlantis2,12,2953
atlantis2,13,3924
atlantis2,14,5090
atlantis2,15,6469
atlantis2,16,8079
atlantis2,17,9938
atlantis2,18,12064
atlantis2,19,14475
atlantis2,20,17189
atlantis2,21,20224
atlantis2,22,23598
atlantis2,23,27329
atlantis2,24,31435
atlantis2,25,35934
atlantis2,26,40844
atlantis2,27,46183
atlantis2,28,51969
atlantis2,29,58220
atlantis2,30,64954
atlantis2,31,72189
atlantis2,32,79943
atlantis2,33,88234
atlantis2,34,97080
atlantis2,35,106499
atlantis2,36,116509
atlantis2,37,127221
atlantis2,38,138946
atlantis2,39,151705
atlantis2,40,165528
atlantis2,41,180445
atlantis2,42,196486
atlantis2,43,213681
atlantis2,44,232060
atlantis2,45,251653
atlantis2,46,272490
atlantis2,47,294601
atlantis2,48,318016
atlantis2,49,342765
atlantis2,50,368761
atlantis2,51,396210
atlantis2,52,425142
atlantis2,53,455468
atlantis2,54,487196
atlantis2,55,520001
atlantis2,56,553885
atlantis2,57,588850
atlantis2,58,624729
atlantis2,59,661504
atlantis2,60,699157
atlantis2,61,737670
atlantis2,62,777025
atlantis2,63,817204
atlantis2,64,858189
atlantis2,65,899632
atlantis2,66,942381
atlantis2,67,987841
atlantis2,68,1037411
backgammon,0,1
backgammon,1,4
backgammon,2,13
backgammon,3,40
backgammon,4,110
backgammon,5,276
backgammon,6,621
backgammon,7,1285
backgammon,8,2472
backgammon,9,4369
backgammon,10,7226
backgammon,11,11258
backgammon,12,16754
backgammon,13,24137
backgammon,14,33983
backgammon,15,47011
backgammon,16,63889
backgammon,17,85414
backgammon,18,112583
backgammon,19,146612
backgammon,20,189050
backgammon,21,241942
backgammon,22,307997
backgammon,23,391180
backgammon,24,496690
backgammon,25,631676
backgammon,26,805430
backgammon,27,1030817
bank_heist,0,1
bank_heist,1,10
bank_heist,2,60
bank_heist,3,217
bank_heist,4,524
bank_heist,5,1240
bank_heist,6,2550
bank_heist,7,5185
bank_heist,8,9200
bank_heist,9,15961
bank_heist,10,25667
bank_heist,11,41399
bank_heist,12,62350
bank_heist,13,93245
bank_heist,14,134060
bank_heist,15,194209
bank_heist,16,269870
bank_heist,17,375073
bank_heist,18,506440
bank_heist,19,688688
bank_heist,20,910114
bank_heist,21,1204728
basic_math,0,1
basic_math,1,4
basic_math,2,12
basic_math,3,33
basic_math,4,83
basic_math,5,187
basic_math,6,397
basic_math,7,786
basic_math,8,1510
basic_math,9,2776
basic_math,10,5012
basic_math,11,8759
basic_math,12,15151
basic_math,13,25562
basic_math,14,42891
basic_math,15,70523
basic_math,16,115644
basic_math,17,186356
basic_math,18,300040
basic_math,19,475442
basic_math,20,753241
basic_math,21,1175031
battle_zone,0,1
battle_zone,1,10
battle_zone,2,19
battle_zone,3,28
battle_zone,4,37
battle_zone,5,46
battle_zone,6,55
battle_zone,7,64
battle_zone,8,73
battle_zone,9,82
battle_zone,10,91
battle_zone,11,100
battle_zone,12,109
battle_zone,13,118
battle_zone,14,127
battle_zone,15,136
battle_zone,16,145
battle_zone,17,154
battle_zone,18,163
battle_zone,19,172
battle_zone,20,181
battle_zone,21,190
battle_zone,22,199
battle_zone,23,208
battle_zone,24,217
battle_zone,25,226
battle_zone,26,235
battle_zone,27,244
battle_zone,28,253
battle_zone,29,262
battle_zone,30,271
battle_zone,31,280
battle_zone,32,289
battle_zone,33,298
battle_zone,34,307
battle_zone,35,316
battle_zone,36,325
battle_zone,37,334
battle_zone,38,343
battle_zone,39,352
battle_zone,40,361
battle_zone,41,370
battle_zone,42,379
battle_zone,43,388
battle_zone,44,397
battle_zone,45,406
battle_zone,46,415
battle_zone,47,424
battle_zone,48,433
battle_zone,49,442
battle_zone,50,451
battle_zone,51,460
battle_zone,52,469
battle_zone,53,478
battle_zone,54,487
battle_zone,55,496
battle_zone,56,505
battle_zone,57,514
battle_zone,58,523
battle_zone,59,532
battle_zone,60,541
battle_zone,61,550
battle_zone,62,559
battle_zone,63,568
battle_zone,64,577
battle_zone,65,586
battle_zone,66,595
battle_zone,67,604
battle_zone,68,613
battle_zone,69,622
battle_zone,70,631
battle_zone,71,640
battle_zone,72,649
battle_zone,73,658
battle_zone,74,667
battle_zone,75,676
battle_zone,76,685
battle_zone,77,694
battle_zone,78,703
battle_zone,79,712
battle_zone,80,721
battle_zone,81,730
battle_zone,82,739
battle_zone,83,748
battle_zone,84,757
battle_zone,85,766
battle_zone,86,775
battle_zone,87,784
battle_zone,88,793
battle_zone,89,802
battle_zone,90,811
battle_zone,91,820
battle_zone,92,829
battle_zone,93,838
battle_zone,94,847
battle_zone,95,856
battle_zone,96,865
battle_zone,97,874
battle_zone,98,883
battle_zone,99,892
battle_zone,100,901
battle_zone,101,910
battle_zone,102,919
battle_zone,103,928
battle_zone,104,937
battle_zone,105,946
battle_zone,106,955
battle_zone,107,964
battle_zone,108,973
battle_zone,109,982
battle_zone,110,991
battle_zone,111,1000
battle_zone,112,1009
battle_zone,113,1018
battle_zone,114,1027
battle_zone,115,1036
battle_zone,116,1045
battle_zone,117,1054
battle_zone,118,1063
battle_zone,119,1072
battle_zone,120,1081
battle_zone,121,1090
battle_zone,122,1099
battle_zone,123,1108
battle_zone,124,1117
battle_zone,125,1126
battle_zone,126,1135
battle_zone,127,1144
battle_zone,128,1153
battle_zone,129,1162
battle_zone,130,1171
battle_zone,131,1180
battle_zone,132,1189
battle_zone,133,1198
battle_zone,134,1207
battle_zone,135,1216
battle_zone,136,1225
battle_zone,137,1234
battle_zone,138,1243
battle_zone,139,1252
battle_zone,140,1261
battle_zone,141,1279
battle_zone,142,1297
battle_zone,143,1540
battle_zone,144,1783
battle_zone,145,4699
battle_zone,146,7615
battle_zone,147,39232
battle_zone,148,70669
battle_zone,149,402310
battle_zone,150,724204
battle_zone,151,3895309
beam_rider,0,1
beam_rider,1,3
beam_rider,2,5
beam_rider,3,8
beam_rider,4,11
beam_rider,5,15
beam_rider,6,19
beam_rider,7,24
beam_rider,8,29
beam_rider,9,35
beam_rider,10,41
beam_rider,11,48
beam_rider,12,55
beam_rider,13,63
beam_rider,14,71
beam_rider,15,80
beam_rider,16,89
beam_rider,17,99
beam_rider,18,109
beam_rider,19,120
beam_rider,20,131
beam_rider,21,143
beam_rider,22,155
beam_rider,23,168
beam_rider,24,181
beam_rider,25,195
beam_rider,26,209
beam_rider,27,224
beam_rider,28,239
beam_rider,29,255
beam_rider,30,271
beam_rider,31,288
beam_rider,32,305
beam_rider,33,323
beam_rider,34,341
beam_rider,35,360
beam_rider,36,379
beam_rider,37,399
beam_rider,38,419
beam_rider,39,440
beam_rider,40,461
beam_rider,41,483
beam_rider,42,505
beam_rider,43,528
beam_rider,44,551
beam_rider,45,575
beam_rider,46,599
beam_rider,47,624
beam_rider,48,649
beam_rider,49,675
beam_rider,50,701
beam_rider,51,728
beam_rider,52,755
beam_rider,53,783
beam_rider,54,811
beam_rider,55,840
beam_rider,56,869
beam_rider,57,899
beam_rider,58,929
beam_rider,59,960
beam_rider,60,991
beam_rider,61,1023
beam_rider,62,1055
beam_rider,63,1088
beam_rider,64,1121
beam_rider,65,1155
beam_rider,66,1189
beam_rider,67,1224
beam_rider,68,1259
beam_rider,69,1295
beam_rider,70,1331
beam_rider,71,1368
beam_rider,72,1405
beam_rider,73,1443
beam_rider,74,1481
beam_rider,75,1520
beam_rider,76,1559
beam_rider,77,1599
beam_rider,78,1639
beam_rider,79,1680
beam_rider,80,1721
beam_rider,81,1763
beam_rider,82,1805
beam_rider,83,1848
beam_rider,84,1891
beam_rider,85,1935
beam_rider,86,1979
beam_rider,87,2024
beam_rider,88,2069
beam_rider,89,2115
beam_rider,90,2161
beam_rider,91,2208
beam_rider,92,2255
beam_rider,93,2303
beam_rider,94,2351
beam_rider,95,2400
beam_rider,96,2449
beam_rider,97,2499
beam_rider,98,2549
beam_rider,99,2600
beam_rider,100,2651
beam_rider,101,2703
beam_rider,102,2755
beam_rider,103,2808
beam_rider,104,2861
beam_rider,105,2915
beam_rider,106,2969
beam_rider,107,3024
beam_rider,108,3079
beam_rider,109,3135
beam_rider,110,3191
beam_rider,111,3248
beam_rider,112,3305
beam_rider,113,3363
beam_rider,114,3421
beam_rider,115,3480
beam_rider,116,3539
beam_rider,117,3599
beam_rider,118,3659
beam_rider,119,3720
beam_rider,120,3781
beam_rider,121,3843
beam_rider,122,3905
beam_rider,123,3968
beam_rider,124,4031
beam_rider,125,4095
beam_rider,126,4159
beam_rider,127,4224
beam_rider,128,4289
beam_rider,129,4355
beam_rider,130,4421
beam_rider,131,4488
beam_rider,132,4555
beam_rider,133,4623
beam_rider,134,4691
beam_rider,135,4760
beam_rider,136,4829
beam_rider,137,4899
beam_rider,138,4969
beam_rider,139,5040
beam_rider,140,5111
beam_rider,141,5183
beam_rider,142,5255
beam_rider,143,5328
beam_rider,144,5401
beam_rider,145,5475
beam_rider,146,5549
beam_rider,147,5624
beam_rider,148,5699
beam_rider,149,5775
beam_rider,150,5851
beam_rider,151,5928
beam_rider,152,6005
beam_rider,153,6083
beam_rider,154,6161
beam_rider,155,6240
beam_rider,156,6319
beam_rider,157,6399
beam_rider,158,6479
beam_rider,159,6560
beam_rider,160,6641
beam_rider,161,6723
beam_rider,162,6805
beam_rider,163,6888
beam_rider,164,6971
beam_rider,165,7055
beam_rider,166,7139
beam_rider,167,7224
beam_rider,168,7309
beam_rider,169,7395
beam_rider,170,7481
beam_rider,171,7568
beam_rider,172,7655
beam_rider,173,7743
beam_rider,174,7831
beam_rider,175,7920
beam_rider,176,8009
beam_rider,177,8099
beam_rider,178,8189
beam_rider,179,8280
beam_rider,180,8371
beam_rider,181,8463
beam_rider,182,8555
beam_rider,183,8648
beam_rider,184,8741
beam_rider,185,8835
beam_rider,186,8929
beam_rider,187,9024
beam_rider,188,9119
beam_rider,189,9215
beam_rider,190,9311
beam_rider,191,9408
beam_rider,192,9505
beam_rider,193,9603
beam_rider,194,9701
beam_rider,195,9800
beam_rider,196,9899
beam_rider,197,9999
beam_rider,198,10099
beam_rider,199,10200
beam_rider,200,10301
beam_rider,201,10403
beam_rider,202,10505
beam_rider,203,10608
beam_rider,204,10711
beam_rider,205,10815
beam_rider,206,10919
beam_rider,207,11024
beam_rider,208,11129
beam_rider,209,11235
beam_rider,210,11341
beam_rider,211,11448
beam_rider,212,11555
beam_rider,213,11663
beam_rider,214,11771
beam_rider,215,11880
beam_rider,216,11989
beam_rider,217,12099
beam_rider,218,12209
beam_rider,219,12320
beam_rider,220,12431
beam_rider,221,12543
beam_rider,222,12655
beam_rider,223,12768
beam_rider,224,12881
beam_rider,225,12995
beam_rider,226,13109
beam_rider,227,13224
beam_rider,228,13339
beam_rider,229,13455
beam_rider,230,13571
beam_rider,231,13688
beam_rider,232,13805
beam_rider,233,13923
beam_rider,234,14041
beam_rider,235,14160
beam_rider,236,14279
beam_rider,237,14399
beam_rider,238,14519
beam_rider,239,14640
beam_rider,240,14763
beam_rider,241,14887
beam_rider,242,15015
beam_rider,243,15144
beam_rider,244,15283
beam_rider,245,15423
beam_rider,246,15583
beam_rider,247,15744
beam_rider,248,15939
beam_rider,249,16135
beam_rider,250,16391
beam_rider,251,16648
beam_rider,252,17007
beam_rider,253,17367
beam_rider,254,17887
beam_rider,255,18408
beam_rider,256,19175
beam_rider,257,19943
beam_rider,258,21067
beam_rider,259,22192
beam_rider,260,23807
beam_rider,261,25423
beam_rider,262,27697
beam_rider,263,29972
beam_rider,264,33101
beam_rider,265,36231
beam_rider,266,40443
beam_rider,267,44656
beam_rider,268,50225
beam_rider,269,55795
beam_rider,270,63031
beam_rider,271,70268
beam_rider,272,79517
beam_rider,273,88767
beam_rider,274,100415
beam_rider,275,112054
beam_rider,276,126509
beam_rider,277,140935
beam_rider,278,158629
beam_rider,279,176264
beam_rider,280,197665
beam_rider,281,218967
beam_rider,282,244575
beam_rider,283,270034
beam_rider,284,300381
beam_rider,285,330519
beam_rider,286,366171
beam_rider,287,401544
beam_rider,288,443105
beam_rider,289,484297
beam_rider,290,532399
beam_rider,291,580022
beam_rider,292,635353
beam_rider,293,690075
beam_rider,294,753379
beam_rider,295,815924
beam_rider,296,888001
beam_rider,297,959149
beam_rider,298,1040847
berzerk,0,1
berzerk,1,2
berzerk,2,3
berzerk,3,4
berzerk,4,5
berzerk,5,6
berzerk,6,7
berzerk,7,8
berzerk,8,9
berzerk,9,10
berzerk,10,11
berzerk,11,12
berzerk,12,13
berzerk,13,14
berzerk,14,15
berzerk,15,16
berzerk,16,17
berzerk,17,18
berzerk,18,19
berzerk,19,20
berzerk,20,21
berzerk,21,22
berzerk,22,38
berzerk,23,182
berzerk,24,659
berzerk,25,2773
berzerk,26,11791
berzerk,27,39496
berzerk,28,118638
berzerk,29,329487
berzerk,30,823615
berzerk,31,1855779
blackjack,0,1
blackjack,1,3
blackjack,2,5
blackjack,3,7
blackjack,4,9
blackjack,5,12
blackjack,6,15
blackjack,7,18
blackjack,8,21
blackjack,9,24
blackjack,10,27
blackjack,11,30
blackjack,12,33
blackjack,13,36
blackjack,14,39
blackjack,15,42
blackjack,16,45
blackjack,17,48
blackjack,18,51
blackjack,19,54
blackjack,20,57
blackjack,21,60
blackjack,22,63
blackjack,23,66
blackjack,24,69
blackjack,25,72
blackjack,26,75
blackjack,27,78
blackjack,28,81
blackjack,29,84
blackjack,30,87
blackjack,31,90
blackjack,32,93
blackjack,33,96
blackjack,34,99
blackjack,35,102
blackjack,36,105
blackjack,37,108
blackjack,38,111
blackjack,39,114
blackjack,40,117
blackjack,41,120
blackjack,42,123
blackjack,43,126
blackjack,44,129
blackjack,45,132
blackjack,46,135
blackjack,47,138
blackjack,48,141
blackjack,49,144
blackjack,50,147
blackjack,51,150
blackjack,52,153
blackjack,53,156
blackjack,54,159
blackjack,55,162
blackjack,56,165
blackjack,57,170
blackjack,58,175
blackjack,59,180
blackjack,60,185
blackjack,61,193
blackjack,62,201
blackjack,63,209
blackjack,64,217
blackjack,65,228
blackjack,66,239
blackjack,67,250
blackjack,68,261
blackjack,69,275
blackjack,70,289
blackjack,71,303
blackjack,72,317
blackjack,73,334
blackjack,74,351
blackjack,75,368
blackjack,76,385
blackjack,77,405
blackjack,78,425
blackjack,79,445
blackjack,80,465
blackjack,81,488
blackjack,82,511
blackjack,83,534
blackjack,84,557
blackjack,85,583
blackjack,86,609
blackjack,87,635
blackjack,88,661
blackjack,89,690
blackjack,90,719
blackjack,91,748
blackjack,92,777
blackjack,93,809
blackjack,94,841
blackjack,95,873
blackjack,96,905
blackjack,97,940
blackjack,98,975
blackjack,99,1010
blackjack,100,1045
blackjack,101,1083
blackjack,102,1121
blackjack,103,1159
blackjack,104,1197
blackjack,105,1238
blackjack,106,1279
blackjack,107,1320
blackjack,108,1361
blackjack,109,1405
blackjack,110,1449
blackjack,111,1493
blackjack,112,1537
blackjack,113,1584
blackjack,114,1631
blackjack,115,1678
blackjack,116,1725
blackjack,117,1775
blackjack,118,1825
blackjack,119,1875
blackjack,120,1925
blackjack,121,1978
blackjack,122,2031
blackjack,123,2084
blackjack,124,2137
blackjack,125,2193
blackjack,126,2249
blackjack,127,2305
blackjack,128,2361
blackjack,129,2420
blackjack,130,2479
blackjack,131,2538
blackjack,132,2597
blackjack,133,2659
blackjack,134,2721
blackjack,135,2783
blackjack,136,2845
blackjack,137,2910
blackjack,138,2975
blackjack,139,3040
blackjack,140,3105
blackjack,141,3173
blackjack,142,3241
blackjack,143,3309
blackjack,144,3377
blackjack,145,3448
blackjack,146,3519
blackjack,147,3590
blackjack,148,3661
blackjack,149,3735
blackjack,150,3809
blackjack,151,3883
blackjack,152,3957
blackjack,153,4034
blackjack,154,4111
blackjack,155,4188
blackjack,156,4265
blackjack,157,4345
blackjack,158,4425
blackjack,159,4505
blackjack,160,4585
blackjack,161,4668
blackjack,162,4751
blackjack,163,4834
blackjack,164,4917
blackjack,165,5003
blackjack,166,5089
blackjack,167,5175
blackjack,168,5261
blackjack,169,5350
blackjack,170,5439
blackjack,171,5528
blackjack,172,5617
blackjack,173,5709
blackjack,174,5801
blackjack,175,5893
blackjack,176,5985
blackjack,177,6080
blackjack,178,6175
blackjack,179,6270
blackjack,180,6365
blackjack,181,6463
blackjack,182,6561
blackjack,183,6659
blackjack,184,6757
blackjack,185,6858
blackjack,186,6959
blackjack,187,7060
blackjack,188,7161
blackjack,189,7265
blackjack,190,7369
blackjack,191,7473
blackjack,192,7577
blackjack,193,7750
blackjack,194,7923
blackjack,195,8096
blackjack,196,8269
blackjack,197,8447
blackjack,198,8625
blackjack,199,8803
blackjack,200,8981
blackjack,201,9162
blackjack,202,9343
blackjack,203,9524
blackjack,204,9705
blackjack,205,9889
blackjack,206,10073
blackjack,207,10257
blackjack,208,10441
blackjack,209,10628
blackjack,210,10815
blackjack,211,11002
blackjack,212,11189
blackjack,213,11379
blackjack,214,11569
blackjack,215,11759
blackjack,216,11949
blackjack,217,12144
blackjack,218,12339
blackjack,219,12534
blackjack,220,12729
blackjack,221,12928
blackjack,222,13126
blackjack,223,13324
blackjack,224,13522
blackjack,225,13724
blackjack,226,13925
blackjack,227,14126
blackjack,228,14327
blackjack,229,14532
blackjack,230,14736
blackjack,231,14940
blackjack,232,15144
blackjack,233,15352
blackjack,234,15559
blackjack,235,15766
blackjack,236,15973
blackjack,237,16184
blackjack,238,16394
blackjack,239,16604
blackjack,240,16814
blackjack,241,17036
blackjack,242,17257
blackjack,243,17478
blackjack,244,17699
blackjack,245,17928
blackjack,246,18152
blackjack,247,18376
blackjack,248,18600
blackjack,249,18832
blackjack,250,19059
blackjack,251,19286
blackjack,252,19513
blackjack,253,19750
blackjack,254,19982
blackjack,255,20214
blackjack,256,20446
blackjack,257,20686
blackjack,258,20920
blackjack,259,21154
blackjack,260,21388
blackjack,261,21632
blackjack,262,21869
blackjack,263,22106
blackjack,264,22343
blackjack,265,22590
blackjack,266,22831
blackjack,267,23072
blackjack,268,23313
blackjack,269,23573
blackjack,270,23827
blackjack,271,24081
blackjack,272,24335
blackjack,273,24605
blackjack,274,24865
blackjack,275,25125
blackjack,276,25385
blackjack,277,25661
blackjack,278,25927
blackjack,279,26193
blackjack,280,26459
blackjack,281,26741
blackjack,282,27013
blackjack,283,27285
blackjack,284,27557
blackjack,285,27845
blackjack,286,28123
blackjack,287,28401
blackjack,288,28679
blackjack,289,28975
blackjack,290,29261
blackjack,291,29547
blackjack,292,29833
blackjack,293,30136
blackjack,294,30432
blackjack,295,30728
blackjack,296,31024
blackjack,297,31345
blackjack,298,31659
blackjack,299,31973
blackjack,300,32284
blackjack,301,32622
blackjack,302,32951
blackjack,303,33280
blackjack,304,33609
blackjack,305,33965
blackjack,306,34314
blackjack,307,34663
blackjack,308,35012
blackjack,309,35394
blackjack,310,35769
blackjack,311,36144
blackjack,312,36519
blackjack,313,36927
blackjack,314,37326
blackjack,315,37725
blackjack,316,38124
blackjack,317,38558
blackjack,318,38985
blackjack,319,39412
blackjack,320,39839
blackjack,321,40302
blackjack,322,40759
blackjack,323,41216
blackjack,324,41673
blackjack,325,42178
blackjack,326,42677
blackjack,327,43176
blackjack,328,43672
blackjack,329,44214
blackjack,330,44746
blackjack,331,45278
blackjack,332,45810
blackjack,333,46388
blackjack,334,46957
blackjack,335,47526
blackjack,336,48095
blackjack,337,48711
blackjack,338,49318
blackjack,339,49925
blackjack,340,50532
blackjack,341,51187
blackjack,342,51833
blackjack,343,52479
blackjack,344,53125
blackjack,345,53819
blackjack,346,54505
blackjack,347,55191
blackjack,348,55877
blackjack,349,56616
blackjack,350,57348
blackjack,351,58080
blackjack,352,58812
blackjack,353,59601
blackjack,354,60381
blackjack,355,61161
blackjack,356,61941
blackjack,357,62777
blackjack,358,63604
blackjack,359,64431
blackjack,360,65258
blackjack,361,66145
blackjack,362,67023
blackjack,363,67901
blackjack,364,68779
blackjack,365,69718
blackjack,366,70648
blackjack,367,71578
blackjack,368,72508
blackjack,369,73500
blackjack,370,74486
blackjack,371,75472
blackjack,372,76458
blackjack,373,77512
blackjack,374,78561
blackjack,375,79610
blackjack,376,80659
blackjack,377,81781
blackjack,378,82897
blackjack,379,84013
blackjack,380,85129
blackjack,381,86320
blackjack,382,87504
blackjack,383,88688
blackjack,384,89872
blackjack,385,91132
blackjack,386,92384
blackjack,387,93636
blackjack,388,94888
blackjack,389,96217
blackjack,390,97537
blackjack,391,98857
blackjack,392,100177
blackjack,393,101575
blackjack,394,102965
blackjack,395,104355
blackjack,396,105745
blackjack,397,107220
blackjack,398,108688
blackjack,399,110156
blackjack,400,111624
blackjack,401,113182
blackjack,402,114732
blackjack,403,116282
blackjack,404,117832
blackjack,405,119478
blackjack,406,121117
blackjack,407,122756
blackjack,408,124395
blackjack,409,126129
blackjack,410,127854
blackjack,411,129579
blackjack,412,131304
blackjack,413,133127
blackjack,414,134941
blackjack,415,136755
blackjack,416,138569
blackjack,417,140482
blackjack,418,142385
blackjack,419,144288
blackjack,420,146191
blackjack,421,148194
blackjack,422,150188
blackjack,423,152182
blackjack,424,154176
blackjack,425,156271
blackjack,426,158357
blackjack,427,160443
blackjack,428,162529
blackjack,429,164723
blackjack,430,166909
blackjack,431,169095
blackjack,432,171281
blackjack,433,173577
blackjack,434,175863
blackjack,435,178149
blackjack,436,180435
blackjack,437,182835
blackjack,438,185227
blackjack,439,187619
blackjack,440,190011
blackjack,441,192532
blackjack,442,195045
blackjack,443,197558
blackjack,444,200071
blackjack,445,202719
blackjack,446,205357
blackjack,447,207995
blackjack,448,210633
blackjack,449,214967
blackjack,450,219287
blackjack,451,223607
blackjack,452,227927
blackjack,453,232489
blackjack,454,237041
blackjack,455,241593
blackjack,456,246145
blackjack,457,250880
blackjack,458,255601
blackjack,459,260322
blackjack,460,265043
blackjack,461,269954
blackjack,462,274854
blackjack,463,279754
blackjack,464,284654
blackjack,465,289761
blackjack,466,294852
blackjack,467,299943
blackjack,468,305034
blackjack,469,310344
blackjack,470,315632
blackjack,471,320920
blackjack,472,326208
blackjack,473,331729
blackjack,474,337232
blackjack,475,342735
blackjack,476,348238
blackjack,477,353991
blackjack,478,359723
blackjack,479,365455
blackjack,480,371187
blackjack,481,377188
blackjack,482,383178
blackjack,483,389168
blackjack,484,395158
blackjack,485,401439
blackjack,486,407709
blackjack,487,413979
blackjack,488,420249
blackjack,489,426832
blackjack,490,433401
blackjack,491,439970
blackjack,492,446539
blackjack,493,453442
blackjack,494,460336
blackjack,495,467230
blackjack,496,474124
blackjack,497,481375
blackjack,498,488604
blackjack,499,495833
blackjack,500,503062
blackjack,501,510670
blackjack,502,518249
blackjack,503,525828
blackjack,504,533407
blackjack,505,541361
blackjack,506,549295
blackjack,507,557229
blackjack,508,565163
blackjack,509,573504
blackjack,510,581836
blackjack,511,590168
blackjack,512,598500
blackjack,513,607275
blackjack,514,616035
blackjack,515,624795
blackjack,516,633555
blackjack,517,642779
blackjack,518,651990
blackjack,519,661201
blackjack,520,670412
blackjack,521,680114
blackjack,522,689797
blackjack,523,699480
blackjack,524,709163
blackjack,525,719363
blackjack,526,729552
blackjack,527,739741
blackjack,528,749930
blackjack,529,760675
blackjack,530,771400
blackjack,531,782125
blackjack,532,792850
blackjack,533,804169
blackjack,534,815429
blackjack,535,826689
blackjack,536,837949
blackjack,537,849823
blackjack,538,861660
blackjack,539,873497
blackjack,540,885334
blackjack,541,897805
blackjack,542,910256
blackjack,543,922707
blackjack,544,935158
blackjack,545,948273
blackjack,546,961346
blackjack,547,974419
blackjack,548,987492
blackjack,549,1001248
bowling,0,1
bowling,1,7
bowling,2,13
bowling,3,19
bowling,4,25
bowling,5,37
bowling,6,49
bowling,7,61
bowling,8,73
bowling,9,97
bowling,10,121
bowling,11,145
bowling,12,169
bowling,13,199
bowling,14,229
bowling,15,259
bowling,16,289
bowling,17,325
bowling,18,361
bowling,19,397
bowling,20,433
bowling,21,475
bowling,22,517
bowling,23,559
bowling,24,601
bowling,25,667
bowling,26,733
bowling,27,799
bowling,28,865
bowling,29,937
bowling,30,1009
bowling,31,1081
bowling,32,1153
bowling,33,1231
bowling,34,1309
bowling,35,1387
bowling,36,1465
bowling,37,1549
bowling,38,1633
bowling,39,1717
bowling,40,1801
bowling,41,1921
bowling,42,2041
bowling,43,2161
bowling,44,2281
bowling,45,2407
bowling,46,2533
bowling,47,2659
bowling,48,2785
bowling,49,2917
bowling,50,3049
bowling,51,3181
bowling,52,3313
bowling,53,3451
bowling,54,3589
bowling,55,3727
bowling,56,3865
bowling,57,4051
bowling,58,4237
bowling,59,4423
bowling,60,4609
bowling,61,4801
bowling,62,4993
bowling,63,5185
bowling,64,5377
bowling,65,5587
bowling,66,5797
bowling,67,6007
bowling,68,6217
bowling,69,6433
bowling,70,6649
bowling,71,6865
bowling,72,7081
bowling,73,7363
bowling,74,7645
bowling,75,7927
bowling,76,8209
bowling,77,8497
bowling,78,8785
bowling,79,9073
bowling,80,9361
bowling,81,9697
bowling,82,10033
bowling,83,10369
bowling,84,10705
bowling,85,11047
bowling,86,11389
bowling,87,11731
bowling,88,12073
bowling,89,12523
bowling,90,12973
bowling,91,13423
bowling,92,13873
bowling,93,14329
bowling,94,14785
bowling,95,15241
bowling,96,15697
bowling,97,16252
bowling,98,16807
bowling,99,17362
bowling,100,17917
bowling,101,18478
bowling,102,19039
bowling,103,19600
bowling,104,20161
bowling,105,20890
bowling,106,21619
bowling,107,22348
bowling,108,23077
bowling,109,23812
bowling,110,24547
bowling,111,25282
bowling,112,26017
bowling,113,26914
bowling,114,27811
bowling,115,28708
bowling,116,29605
bowling,117,30502
bowling,118,31399
bowling,119,32296
bowling,120,33193
bowling,121,34324
bowling,122,35455
bowling,123,36586
bowling,124,37717
bowling,125,38848
bowling,126,39979
bowling,127,41110
bowling,128,42241
bowling,129,43624
bowling,130,45007
bowling,131,46390
bowling,132,47773
bowling,133,49156
bowling,134,50539
bowling,135,51922
bowling,136,53305
bowling,137,55012
bowling,138,56719
bowling,139,58426
bowling,140,60133
bowling,141,61840
bowling,142,63547
bowling,143,65254
bowling,144,66961
bowling,145,69031
bowling,146,71101
bowling,147,73171
bowling,148,75241
bowling,149,77311
bowling,150,79381
bowling,151,81451
bowling,152,83521
bowling,153,86023
bowling,154,88525
bowling,155,91027
bowling,156,93529
bowling,157,96031
bowling,158,98533
bowling,159,101035
bowling,160,103537
bowling,161,106531
bowling,162,109525
bowling,163,112519
bowling,164,115513
bowling,165,118507
bowling,166,121501
bowling,167,124495
bowling,168,127489
bowling,169,131041
bowling,170,134593
bowling,171,138145
bowling,172,141697
bowling,173,145249
bowling,174,148801
bowling,175,152353
bowling,176,155905
bowling,177,160084
bowling,178,164263
bowling,179,168442
bowling,180,172621
bowling,181,176800
bowling,182,180979
bowling,183,185158
bowling,184,189337
bowling,185,197979
bowling,186,206981
bowling,187,215983
bowling,188,224985
bowling,189,233985
bowling,190,242985
bowling,191,251985
bowling,192,260985
bowling,193,270619
bowling,194,280253
bowling,195,289887
bowling,196,299521
bowling,197,309153
bowling,198,318785
bowling,199,328417
bowling,200,338049
bowling,201,348440
bowling,202,358831
bowling,203,369222
bowling,204,379613
bowling,205,390002
bowling,206,400391
bowling,207,410780
bowling,208,421169
bowling,209,432294
bowling,210,443419
bowling,211,454544
bowling,212,465669
bowling,213,476792
bowling,214,487915
bowling,215,499038
bowling,216,510161
bowling,217,522125
bowling,218,534089
bowling,219,546053
bowling,220,558017
bowling,221,569979
bowling,222,581941
bowling,223,593903
bowling,224,605865
bowling,225,618647
bowling,226,631429
bowling,227,644211
bowling,228,656993
bowling,229,669773
bowling,230,682553
bowling,231,695297
bowling,232,708041
bowling,233,721696
bowling,234,735351
bowling,235,749006
bowling,236,762661
bowling,237,776314
bowling,238,789967
bowling,239,803483
bowling,240,816999
bowling,241,831395
bowling,242,845791
bowling,243,860187
bowling,244,874583
bowling,245,888977
bowling,246,903371
bowling,247,917746
bowling,248,932115
bowling,249,947441
bowling,250,962761
bowling,251,978081
bowling,252,993401
bowling,253,1008719
boxing,0,1
boxing,1,19
boxing,2,235
boxing,3,1099
boxing,4,3259
boxing,5,7579
boxing,6,15139
boxing,7,88579
boxing,8,259651
boxing,9,594019
boxing,10,1139707
breakout,0,1
breakout,1,5
breakout,2,20
breakout,3,74
breakout,4,242
breakout,5,607
breakout,6,1296
breakout,7,2400
breakout,8,3999
breakout,9,6187
breakout,10,9080
breakout,11,12754
breakout,12,17165
breakout,13,22339
breakout,14,28288
breakout,15,35055
breakout,16,42672
breakout,17,51173
breakout,18,60524
breakout,19,70841
breakout,20,82019
breakout,21,93936
breakout,22,106657
breakout,23,120437
breakout,24,135233
breakout,25,151216
breakout,26,168446
breakout,27,186837
breakout,28,206679
breakout,29,228099
breakout,30,251251
breakout,31,276382
breakout,32,303613
breakout,33,333265
breakout,34,365396
breakout,35,399907
breakout,36,437142
breakout,37,476988
breakout,38,519753
breakout,39,565483
breakout,40,614305
breakout,41,666299
breakout,42,721318
breakout,43,779776
breakout,44,841690
breakout,45,906765
breakout,46,974779
breakout,47,1045541
carnival,0,1
carnival,1,7
carnival,2,35
carnival,3,109
carnival,4,261
carnival,5,531
carnival,6,967
carnival,7,1625
carnival,8,2569
carnival,9,3871
carnival,10,5611
carnival,11,7877
carnival,12,10765
carnival,13,14379
carnival,14,18831
carnival,15,24241
carnival,16,30737
carnival,17,38455
carnival,18,47539
carnival,19,58141
carnival,20,70452
carnival,21,84797
carnival,22,101527
carnival,23,121105
carnival,24,144101
carnival,25,171051
carnival,26,202453
carnival,27,238949
carnival,28,281147
carnival,29,329676
carnival,30,385205
carnival,31,448422
carnival,32,520122
carnival,33,601260
carnival,34,692850
carnival,35,795775
carnival,36,911488
carnival,37,1041338
casino,0,1
casino,1,2
casino,2,3
casino,3,5
casino,4,7
casino,5,9
casino,6,11
casino,7,14
casino,8,17
casino,9,20
casino,10,23
casino,11,28
casino,12,33
casino,13,38
casino,14,43
casino,15,49
casino,16,55
casino,17,60
casino,18,65
casino,19,71
casino,20,77
casino,21,82
casino,22,87
casino,23,93
casino,24,99
casino,25,104
casino,26,109
casino,27,115
casino,28,121
casino,29,126
casino,30,131
casino,31,137
casino,32,143
casino,33,148
casino,34,153
casino,35,159
casino,36,165
casino,37,170
casino,38,175
casino,39,181
casino,40,187
casino,41,193
casino,42,199
casino,43,207
casino,44,215
casino,45,223
casino,46,231
casino,47,242
casino,48,253
casino,49,264
casino,50,275
casino,51,289
casino,52,303
casino,53,317
casino,54,331
casino,55,348
casino,56,365
casino,57,382
casino,58,399
casino,59,419
casino,60,439
casino,61,459
casino,62,479
casino,63,502
casino,64,525
casino,65,548
casino,66,571
casino,67,597
casino,68,623
casino,69,649
casino,70,675
casino,71,704
casino,72,733
casino,73,762
casino,74,791
casino,75,823
casino,76,855
casino,77,887
casino,78,919
casino,79,954
casino,80,989
casino,81,1024
casino,82,1059
casino,83,1097
casino,84,1135
casino,85,1173
casino,86,1211
casino,87,1252
casino,88,1293
casino,89,1334
casino,90,1375
casino,91,1419
casino,92,1463
casino,93,1507
casino,94,1551
casino,95,1598
casino,96,1645
casino,97,1692
casino,98,1739
casino,99,1789
casino,100,1839
casino,101,1889
casino,102,1939
casino,103,1992
casino,104,2045
casino,105,2098
casino,106,2151
casino,107,2207
casino,108,2263
casino,109,2319
casino,110,2375
casino,111,2434
casino,112,2493
casino,113,2552
casino,114,2611
casino,115,2673
casino,116,2735
casino,117,2797
casino,118,2859
casino,119,2924
casino,120,2989
casino,121,3054
casino,122,3119
casino,123,3187
casino,124,3255
casino,125,3323
casino,126,3391
casino,127,3462
casino,128,3533
casino,129,3604
casino,130,3675
casino,131,3749
casino,132,3823
casino,133,3897
casino,134,3971
casino,135,4048
casino,136,4125
casino,137,4202
casino,138,4279
casino,139,4359
casino,140,4439
casino,141,4519
casino,142,4599
casino,143,4682
casino,144,4765
casino,145,4848
casino,146,4931
casino,147,5017
casino,148,5103
casino,149,5189
casino,150,5275
casino,151,5364
casino,152,5453
casino,153,5542
casino,154,5631
casino,155,5723
casino,156,5815
casino,157,5907
casino,158,5999
casino,159,6094
casino,160,6189
casino,161,6284
casino,162,6379
casino,163,6477
casino,164,6575
casino,165,6673
casino,166,6771
casino,167,6872
casino,168,6973
casino,169,7074
casino,170,7175
casino,171,7279
casino,172,7383
casino,173,7487
casino,174,7591
casino,175,7698
casino,176,7805
casino,177,7912
casino,178,8019
casino,179,8129
casino,180,8239
casino,181,8349
casino,182,8459
casino,183,8572
casino,184,8685
casino,185,8798
casino,186,8911
casino,187,9027
casino,188,9143
casino,189,9259
casino,190,9375
casino,191,9494
casino,192,9613
casino,193,9732
casino,194,9851
casino,195,9973
casino,196,10095
casino,197,10217
casino,198,10339
casino,199,10466
casino,200,10593
casino,201,10720
casino,202,10847
casino,203,10980
casino,204,11112
casino,205,11244
casino,206,11376
casino,207,11513
casino,208,11648
casino,209,11783
casino,210,11918
casino,211,12062
casino,212,12204
casino,213,12346
casino,214,12488
casino,215,12639
casino,216,12786
casino,217,12933
casino,218,13080
casino,219,13235
casino,220,13385
casino,221,13535
casino,222,13685
casino,223,13845
casino,224,14000
casino,225,14155
casino,226,14310
casino,227,14478
casino,228,14640
casino,229,14802
casino,230,14964
casino,231,15137
casino,232,15302
casino,233,15467
casino,234,15632
casino,235,15812
casino,236,15984
casino,237,16156
casino,238,16328
casino,239,16515
casino,240,16692
casino,241,16869
casino,242,17046
casino,243,17239
casino,244,17421
casino,245,17603
casino,246,17785
casino,247,17984
casino,248,18172
casino,249,18360
casino,250,18548
casino,251,18753
casino,252,18947
casino,253,19141
casino,254,19335
casino,255,19550
casino,256,19754
casino,257,19958
casino,258,20162
casino,259,20389
casino,260,20605
casino,261,20821
casino,262,21037
casino,263,21278
casino,264,21508
casino,265,21738
casino,266,21968
casino,267,22226
casino,268,22473
casino,269,22720
casino,270,22967
casino,271,23243
casino,272,23508
casino,273,23773
casino,274,24038
casino,275,24336
casino,276,24623
casino,277,24910
casino,278,25197
casino,279,25517
casino,280,25826
casino,281,26135
casino,282,26444
casino,283,26789
casino,284,27126
casino,285,27463
casino,286,27800
casino,287,28180
casino,288,28552
casino,289,28924
casino,290,29296
casino,291,29715
casino,292,30125
casino,293,30535
casino,294,30945
casino,295,31405
casino,296,31856
casino,297,32307
casino,298,32758
casino,299,33262
casino,300,33756
casino,301,34250
casino,302,34744
casino,303,35293
casino,304,35831
casino,305,36369
casino,306,36907
casino,307,37499
casino,308,38081
casino,309,38663
casino,310,39245
casino,311,39887
casino,312,40520
casino,313,41153
casino,314,41786
casino,315,42480
casino,316,43164
casino,317,43848
casino,318,44532
casino,319,45281
casino,320,46020
casino,321,46759
casino,322,47498
casino,323,48302
casino,324,49096
casino,325,49890
casino,326,50684
casino,327,51548
casino,328,52402
casino,329,53256
casino,330,54110
casino,331,55035
casino,332,55949
casino,333,56863
casino,334,57777
casino,335,58762
casino,336,59737
casino,337,60712
casino,338,61687
casino,339,62740
casino,340,63784
casino,341,64828
casino,342,65872
casino,343,66997
casino,344,68111
casino,345,69225
casino,346,70339
casino,347,71536
casino,348,72723
casino,349,73910
casino,350,75097
casino,351,76370
casino,352,77633
casino,353,78896
casino,354,80159
casino,355,81512
casino,356,82854
casino,357,84196
casino,358,85538
casino,359,86969
casino,360,88390
casino,361,89811
casino,362,91232
casino,363,92750
casino,364,94254
casino,365,95758
casino,366,97262
casino,367,98867
casino,368,100458
casino,369,102049
casino,370,103640
casino,371,105334
casino,372,107013
casino,373,108692
casino,374,110371
casino,375,112155
casino,376,113925
casino,377,115695
casino,378,117465
casino,379,119345
casino,380,121222
casino,381,123099
casino,382,124976
casino,383,126981
casino,384,128983
casino,385,130985
casino,386,132987
casino,387,135104
casino,388,137207
casino,389,139310
casino,390,141413
casino,391,143639
casino,392,145854
casino,393,148069
casino,394,150284
casino,395,152627
casino,396,154955
casino,397,157283
casino,398,159611
casino,399,162070
casino,400,164514
casino,401,166958
casino,402,169402
casino,403,171980
casino,404,174543
casino,405,177106
casino,406,179669
casino,407,182369
casino,408,185053
casino,409,187737
casino,410,190421
casino,411,193246
casino,412,196055
casino,413,198864
casino,414,201673
casino,415,204627
casino,416,207565
casino,417,210503
casino,418,213441
casino,419,216538
casino,420,219616
casino,421,222693
casino,422,225770
casino,423,229021
casino,424,232252
casino,425,235483
casino,426,238714
casino,427,242132
casino,428,245530
casino,429,248928
casino,430,252326
casino,431,255925
casino,432,259504
casino,433,263083
casino,434,266662
casino,435,270453
casino,436,274223
casino,437,277993
casino,438,281763
casino,439,285759
casino,440,289735
casino,441,293711
casino,442,297687
casino,443,301911
casino,444,306115
casino,445,310319
casino,446,314523
casino,447,318996
casino,448,323446
casino,449,327896
casino,450,332346
casino,451,337090
casino,452,341814
casino,453,346538
casino,454,351262
casino,455,356306
casino,456,361326
casino,457,366345
casino,458,371364
casino,459,376739
casino,460,382088
casino,461,387436
casino,462,392784
casino,463,398524
casino,464,404238
casino,465,409952
casino,466,415666
casino,467,421803
casino,468,427915
casino,469,434027
casino,470,440139
casino,471,446694
casino,472,453220
casino,473,459739
casino,474,466258
casino,475,473272
casino,476,480259
casino,477,487246
casino,478,494233
casino,479,501753
casino,480,509243
casino,481,516733
casino,482,524223
casino,483,532296
casino,484,540336
casino,485,548376
casino,486,556416
casino,487,565059
casino,488,573671
casino,489,582283
casino,490,590893
casino,491,600169
casino,492,609414
casino,493,618653
casino,494,627892
casino,495,637869
casino,496,647812
casino,497,657751
casino,498,667690
casino,499,678393
casino,500,689060
casino,501,699727
casino,502,710394
casino,503,721876
casino,504,733319
casino,505,744762
casino,506,756203
casino,507,768516
casino,508,780792
casino,509,793068
casino,510,805344
casino,511,818540
casino,512,831685
casino,513,844829
casino,514,857973
casino,515,872102
casino,516,886189
casino,517,900274
casino,518,914359
casino,519,929497
casino,520,944588
casino,521,959679
casino,522,974770
casino,523,990957
casino,524,1007091
centipede,0,1
centipede,1,5
centipede,2,32
centipede,3,111
centipede,4,320
centipede,5,773
centipede,6,1833
centipede,7,3722
centipede,8,7160
centipede,9,12565
centipede,10,27107
centipede,11,54766
centipede,12,102805
centipede,13,178766
centipede,14,290842
centipede,15,451110
centipede,16,675711
centipede,17,983038
centipede,18,1617381
chopper_command,0,1
chopper_command,1,10
chopper_command,2,19
chopper_command,3,28
chopper_command,4,37
chopper_command,5,46
chopper_command,6,55
chopper_command,7,64
chopper_command,8,73
chopper_command,9,82
chopper_command,10,91
chopper_command,11,100
chopper_command,12,109
chopper_command,13,118
chopper_command,14,127
chopper_command,15,136
chopper_command,16,145
chopper_command,17,154
chopper_command,18,163
chopper_command,19,172
chopper_command,20,181
chopper_command,21,190
chopper_command,22,199
chopper_command,23,208
chopper_command,24,217
chopper_command,25,226
chopper_command,26,235
chopper_command,27,244
chopper_command,28,253
chopper_command,29,262
chopper_command,30,271
chopper_command,31,280
chopper_command,32,289
chopper_command,33,298
chopper_command,34,307
chopper_command,35,316
chopper_command,36,325
chopper_command,37,334
chopper_command,38,343
chopper_command,39,352
chopper_command,40,361
chopper_command,41,370
chopper_command,42,379
chopper_command,43,388
chopper_command,44,397
chopper_command,45,406
chopper_command,46,415
chopper_command,47,424
chopper_command,48,433
chopper_command,49,442
chopper_command,50,451
chopper_command,51,460
chopper_command,52,469
chopper_command,53,478
chopper_command,54,487
chopper_command,55,496
chopper_command,56,505
chopper_command,57,514
chopper_command,58,523
chopper_command,59,532
chopper_command,60,541
chopper_command,61,550
chopper_command,62,559
chopper_command,63,568
chopper_command,64,577
chopper_command,65,586
chopper_command,66,595
chopper_command,67,604
chopper_command,68,613
chopper_command,69,622
chopper_command,70,631
chopper_command,71,640
chopper_command,72,649
chopper_command,73,658
chopper_command,74,667
chopper_command,75,676
chopper_command,76,685
chopper_command,77,694
chopper_command,78,703
chopper_command,79,712
chopper_command,80,721
chopper_command,81,730
chopper_command,82,739
chopper_command,83,748
chopper_command,84,757
chopper_command,85,766
chopper_command,86,775
chopper_command,87,784
chopper_command,88,793
chopper_command,89,803
chopper_command,90,831
chopper_command,91,1102
chopper_command,92,3246
chopper_command,93,16983
chopper_command,94,86746
chopper_command,95,394203
chopper_command,96,1520067
crazy_climber,0,1
crazy_climber,1,2
crazy_climber,2,3
crazy_climber,3,4
crazy_climber,4,5
crazy_climber,5,6
crazy_climber,6,7
crazy_climber,7,8
crazy_climber,8,9
crazy_climber,9,10
crazy_climber,10,11
crazy_climber,11,12
crazy_climber,12,13
crazy_climber,13,14
crazy_climber,14,15
crazy_climber,15,16
crazy_climber,16,17
crazy_climber,17,18
crazy_climber,18,19
crazy_climber,19,20
crazy_climber,20,21
crazy_climber,21,22
crazy_climber,22,23
crazy_climber,23,24
crazy_climber,24,25
crazy_climber,25,26
crazy_climber,26,27
crazy_climber,27,28
crazy_climber,28,29
crazy_climber,29,30
crazy_climber,30,31
crazy_climber,31,32
crazy_climber,32,33
crazy_climber,33,34
crazy_climber,34,35
crazy_climber,35,36
crazy_climber,36,37
crazy_climber,37,38
crazy_climber,38,39
crazy_climber,39,40
crazy_climber,40,41
crazy_climber,41,42
crazy_climber,42,43
crazy_climber,43,44
crazy_climber,44,45
crazy_climber,45,46
crazy_climber,46,47
crazy_climber,47,48
crazy_climber,48,49
crazy_climber,49,50
crazy_climber,50,51
crazy_climber,51,52
crazy_climber,52,53
crazy_climber,53,54
crazy_climber,54,55
crazy_climber,55,56
crazy_climber,56,57
crazy_climber,57,58
crazy_climber,58,59
crazy_climber,59,60
crazy_climber,60,61
crazy_climber,61,62
crazy_climber,62,63
crazy_climber,63,64
crazy_climber,64,65
crazy_climber,65,66
crazy_climber,66,67
crazy_climber,67,68
crazy_climber,68,69
crazy_climber,69,70
crazy_climber,70,71
crazy_climber,71,72
crazy_climber,72,73
crazy_climber,73,74
crazy_climber,74,75
crazy_climber,75,76
crazy_climber,76,77
crazy_climber,77,78
crazy_climber,78,79
crazy_climber,79,80
crazy_climber,80,81
crazy_climber,81,82
crazy_climber,82,83
crazy_climber,83,84
crazy_climber,84,85
crazy_climber,85,86
crazy_climber,86,87
crazy_climber,87,88
crazy_climber,88,89
crazy_climber,89,90
crazy_climber,90,91
crazy_climber,91,92
crazy_climber,92,93
crazy_climber,93,94
crazy_climber,94,95
crazy_climber,95,96
crazy_climber,96,97
crazy_climber,97,98
crazy_climber,98,99
crazy_climber,99,100
crazy_climber,100,101
crazy_climber,101,102
crazy_climber,102,103
crazy_climber,103,104
crazy_climber,104,105
crazy_climber,105,106
crazy_climber,106,107
crazy_climber,107,108
crazy_climber,108,109
crazy_climber,109,110
crazy_climber,110,111
crazy_climber,111,112
crazy_climber,112,113
crazy_climber,113,114
crazy_climber,114,115
crazy_climber,115,116
crazy_climber,116,117
crazy_climber,117,118
crazy_climber,118,119
crazy_climber,119,120
crazy_climber,120,121
crazy_climber,121,122
crazy_climber,122,123
crazy_climber,123,124
crazy_climber,124,125
crazy_climber,125,126
crazy_climber,126,127
crazy_climber,127,128
crazy_climber,128,129
crazy_climber,129,130
crazy_climber,130,131
crazy_climber,131,132
crazy_climber,132,133
crazy_climber,133,134
crazy_climber,134,135
crazy_climber,135,136
crazy_climber,136,137
crazy_climber,137,138
crazy_climber,138,139
crazy_climber,139,140
crazy_climber,140,141
crazy_climber,141,142
crazy_climber,142,143
crazy_climber,143,144
crazy_climber,144,145
crazy_climber,145,146
crazy_climber,146,147
crazy_climber,147,148
crazy_climber,148,149
crazy_climber,149,150
crazy_climber,150,151
crazy_climber,151,152
crazy_climber,152,153
crazy_climber,153,154
crazy_climber,154,155
crazy_climber,155,156
crazy_climber,156,157
crazy_climber,157,158
crazy_climber,158,159
crazy_climber,159,160
crazy_climber,160,161
crazy_climber,161,162
crazy_climber,162,163
crazy_climber,163,164
crazy_climber,164,165
crazy_climber,165,166
crazy_climber,166,167
crazy_climber,167,168
crazy_climber,168,169
crazy_climber,169,170
crazy_climber,170,171
crazy_climber,171,172
crazy_climber,172,173
crazy_climber,173,174
crazy_climber,174,175
crazy_climber,175,176
crazy_climber,176,177
crazy_climber,177,178
crazy_climber,178,179
crazy_climber,179,180
crazy_climber,180,181
crazy_climber,181,182
crazy_climber,182,183
crazy_climber,183,184
crazy_climber,184,185
crazy_climber,185,186
crazy_climber,186,187
crazy_climber,187,188
crazy_climber,188,189
crazy_climber,189,190
crazy_climber,190,191
crazy_climber,191,192
crazy_climber,192,193
crazy_climber,193,194
crazy_climber,194,195
crazy_climber,195,196
crazy_climber,196,197
crazy_climber,197,198
crazy_climber,198,199
crazy_climber,199,200
crazy_climber,200,201
crazy_climber,201,202
crazy_climber,202,203
crazy_climber,203,204
crazy_climber,204,205
crazy_climber,205,206
crazy_climber,206,207
crazy_climber,207,208
crazy_climber,208,209
crazy_climber,209,210
crazy_climber,210,211
crazy_climber,211,212
crazy_climber,212,213
crazy_climber,213,214
crazy_climber,214,215
crazy_climber,215,216
crazy_climber,216,217
crazy_climber,217,218
crazy_climber,218,219
crazy_climber,219,220
crazy_climber,220,221
crazy_climber,221,222
crazy_climber,222,223
crazy_climber,223,224
crazy_climber,224,225
crazy_climber,225,226
crazy_climber,226,227
crazy_climber,227,228
crazy_climber,228,229
crazy_climber,229,230
crazy_climber,230,231
crazy_climber,231,232
crazy_climber,232,233
crazy_climber,233,234
crazy_climber,234,235
crazy_climber,235,236
crazy_climber,236,237
crazy_climber,237,238
crazy_climber,238,239
crazy_climber,239,240
crazy_climber,240,241
crazy_climber,241,242
crazy_climber,242,243
crazy_climber,243,244
crazy_climber,244,245
crazy_climber,245,246
crazy_climber,246,247
crazy_climber,247,248
crazy_climber,248,249
crazy_climber,249,250
crazy_climber,250,251
crazy_climber,251,252
crazy_climber,252,253
crazy_climber,253,254
crazy_climber,254,255
crazy_climber,255,256
crazy_climber,256,257
crazy_climber,257,258
crazy_climber,258,259
crazy_climber,259,260
crazy_climber,260,261
crazy_climber,261,262
crazy_climber,262,263
crazy_climber,263,264
crazy_climber,264,265
crazy_climber,265,266
crazy_climber,266,267
crazy_climber,267,268
crazy_climber,268,269
crazy_climber,269,270
crazy_climber,270,271
crazy_climber,271,272
crazy_climber,272,273
crazy_climber,273,274
crazy_climber,274,275
crazy_climber,275,276
crazy_climber,276,277
crazy_climber,277,278
crazy_climber,278,279
crazy_climber,279,280
crazy_climber,280,281
crazy_climber,281,282
crazy_climber,282,283
crazy_climber,283,284
crazy_climber,284,285
crazy_climber,285,286
crazy_climber,286,287
crazy_climber,287,288
crazy_climber,288,289
crazy_climber,289,290
crazy_climber,290,291
crazy_climber,291,292
crazy_climber,292,293
crazy_climber,293,294
crazy_climber,294,295
crazy_climber,295,296
crazy_climber,296,297
crazy_climber,297,298
crazy_climber,298,299
crazy_climber,299,300
crazy_climber,300,301
crazy_climber,301,302
crazy_climber,302,303
crazy_climber,303,304
crazy_climber,304,305
crazy_climber,305,306
crazy_climber,306,307
crazy_climber,307,308
crazy_climber,308,309
crazy_climber,309,310
crazy_climber,310,311
crazy_climber,311,312
crazy_climber,312,313
crazy_climber,313,314
crazy_climber,314,315
crazy_climber,315,316
crazy_climber,316,317
crazy_climber,317,318
crazy_climber,318,319
crazy_climber,319,320
crazy_climber,320,321
crazy_climber,321,322
crazy_climber,322,323
crazy_climber,323,324
crazy_climber,324,325
crazy_climber,325,326
crazy_climber,326,327
crazy_climber,327,328
crazy_climber,328,329
crazy_climber,329,330
crazy_climber,330,331
crazy_climber,331,332
crazy_climber,332,333
crazy_climber,333,334
crazy_climber,334,335
crazy_climber,335,336
crazy_climber,336,337
crazy_climber,337,338
crazy_climber,338,339
crazy_climber,339,345
crazy_climber,340,360
crazy_climber,341,423
crazy_climber,342,522
crazy_climber,343,703
crazy_climber,344,1030
crazy_climber,345,1527
crazy_climber,346,2204
crazy_climber,347,3107
crazy_climber,348,4315
crazy_climber,349,5852
crazy_climber,350,7751
crazy_climber,351,10074
crazy_climber,352,12845
crazy_climber,353,16072
crazy_climber,354,19832
crazy_climber,355,24218
crazy_climber,356,29245
crazy_climber,357,34922
crazy_climber,358,41279
crazy_climber,359,48354
crazy_climber,360,56199
crazy_climber,361,64792
crazy_climber,362,74118
crazy_climber,363,84211
crazy_climber,364,95089
crazy_climber,365,106716
crazy_climber,366,119093
crazy_climber,367,132325
crazy_climber,368,146464
crazy_climber,369,161492
crazy_climber,370,177426
crazy_climber,371,194379
crazy_climber,372,212472
crazy_climber,373,231726
crazy_climber,374,252167
crazy_climber,375,273822
crazy_climber,376,296736
crazy_climber,377,320931
crazy_climber,378,346402
crazy_climber,379,373241
crazy_climber,380,401514
crazy_climber,381,431316
crazy_climber,382,462684
crazy_climber,383,495708
crazy_climber,384,530491
crazy_climber,385,567189
crazy_climber,386,605909
crazy_climber,387,646718
crazy_climber,388,689753
crazy_climber,389,735145
crazy_climber,390,782973
crazy_climber,391,833176
crazy_climber,392,885823
crazy_climber,393,941058
crazy_climber,394,998902
crazy_climber,395,1059241
crossbow,0,1
crossbow,1,3
crossbow,2,22
crossbow,3,130
crossbow,4,431
crossbow,5,949
crossbow,6,1876
crossbow,7,3236
crossbow,8,5293
crossbow,9,8071
crossbow,10,11906
crossbow,11,16822
crossbow,12,23227
crossbow,13,31145
crossbow,14,41097
crossbow,15,53451
crossbow,16,69240
crossbow,17,88865
crossbow,18,114383
crossbow,19,146483
crossbow,20,188494
crossbow,21,241465
crossbow,22,308179
crossbow,23,388484
crossbow,24,486468
crossbow,25,601907
crossbow,26,739465
crossbow,27,899063
crossbow,28,1086958
darkchambers,0,1
darkchambers,1,19
darkchambers,2,97
darkchambers,3,175
darkchambers,4,1579
darkchambers,5,4687
darkchambers,6,7795
darkchambers,7,63591
darkchambers,8,92792
darkchambers,9,121172
darkchambers,10,592172
darkchambers,11,804188
darkchambers,12,978117
darkchambers,13,3649771
defender,0,1
defender,1,10
defender,2,19
defender,3,28
defender,4,37
defender,5,46
defender,6,55
defender,7,64
defender,8,73
defender,9,82
defender,10,91
defender,11,100
defender,12,109
defender,13,118
defender,14,127
defender,15,136
defender,16,145
defender,17,154
defender,18,163
defender,19,172
defender,20,181
defender,21,190
defender,22,199
defender,23,208
defender,24,217
defender,25,226
defender,26,235
defender,27,244
defender,28,253
defender,29,262
defender,30,271
defender,31,280
defender,32,289
defender,33,298
defender,34,307
defender,35,316
defender,36,325
defender,37,334
defender,38,343
defender,39,352
defender,40,361
defender,41,370
defender,42,379
defender,43,388
defender,44,397
defender,45,406
defender,46,415
defender,47,424
defender,48,433
defender,49,442
defender,50,451
defender,51,460
defender,52,469
defender,53,478
defender,54,487
defender,55,496
defender,56,505
defender,57,514
defender,58,523
defender,59,532
defender,60,541
defender,61,550
defender,62,559
defender,63,568
defender,64,577
defender,65,586
defender,66,595
defender,67,604
defender,68,613
defender,69,622
defender,70,631
defender,71,640
defender,72,649
defender,73,658
defender,74,667
defender,75,676
defender,76,685
defender,77,694
defender,78,703
defender,79,712
defender,80,721
defender,81,730
defender,82,739
defender,83,748
defender,84,757
defender,85,766
defender,86,775
defender,87,784
defender,88,793
defender,89,802
defender,90,811
defender,91,820
defender,92,829
defender,93,838
defender,94,847
defender,95,856
defender,96,865
defender,97,874
defender,98,883
defender,99,892
defender,100,901
defender,101,910
defender,102,919
defender,103,928
defender,104,937
defender,105,946
defender,106,955
defender,107,964
defender,108,973
defender,109,982
defender,110,991
defender,111,1000
defender,112,1009
defender,113,1018
defender,114,1027
defender,115,1036
defender,116,1045
defender,117,1054
defender,118,1063
defender,119,1072
defender,120,1081
defender,121,1090
defender,122,1099
defender,123,1108
defender,124,1117
defender,125,1126
defender,126,1135
defender,127,1144
defender,128,1153
defender,129,1162
defender,130,1171
defender,131,1180
defender,132,1189
defender,133,1198
defender,134,1207
defender,135,1216
defender,136,1225
defender,137,1234
defender,138,1243
defender,139,1252
defender,140,1261
defender,141,1270
defender,142,1279
defender,143,1288
defender,144,1297
defender,145,1306
defender,146,1315
defender,147,1324
defender,148,1333
defender,149,1351
defender,150,1387
defender,151,1549
defender,152,1909
defender,153,2539
defender,154,3025
defender,155,5203
defender,156,8245
defender,157,12295
defender,158,17497
defender,159,23995
defender,160,31933
defender,161,41491
defender,162,52879
defender,163,66268
defender,164,81847
defender,165,100066
defender,166,120739
defender,167,144814
defender,168,171823
defender,169,203038
defender,170,222202
defender,171,291091
defender,172,370213
defender,173,463093
defender,174,571510
defender,175,694378
defender,176,833974
defender,177,990307
defender,178,1166446
demon_attack,0,1
demon_attack,1,7
demon_attack,2,26
demon_attack,3,70
demon_attack,4,155
demon_attack,5,301
demon_attack,6,532
demon_attack,7,876
demon_attack,8,1365
demon_attack,9,2044
demon_attack,10,2963
demon_attack,11,4167
demon_attack,12,5705
demon_attack,13,7631
demon_attack,14,10003
demon_attack,15,12883
demon_attack,16,16337
demon_attack,17,20435
demon_attack,18,25251
demon_attack,19,30863
demon_attack,20,37353
demon_attack,21,44807
demon_attack,22,53315
demon_attack,23,62971
demon_attack,24,73897
demon_attack,25,86220
demon_attack,26,100047
demon_attack,27,115489
demon_attack,28,132662
demon_attack,29,151686
demon_attack,30,172685
demon_attack,31,195787
demon_attack,32,221124
demon_attack,33,249526
demon_attack,34,281145
demon_attack,35,316145
demon_attack,36,351822
demon_attack,37,391671
demon_attack,38,437108
demon_attack,39,487166
demon_attack,40,535733
demon_attack,41,589646
demon_attack,42,648566
demon_attack,43,708706
demon_attack,44,773062
demon_attack,45,841820
demon_attack,46,915170
demon_attack,47,993306
demon_attack,48,1076426
donkey_kong,0,1
donkey_kong,1,3
donkey_kong,2,18
donkey_kong,3,81
donkey_kong,4,219
donkey_kong,5,468
donkey_kong,6,914
donkey_kong,7,1618
donkey_kong,8,2634
donkey_kong,9,4124
donkey_kong,10,6182
donkey_kong,11,8862
donkey_kong,12,12429
donkey_kong,13,17015
donkey_kong,14,22620
donkey_kong,15,29658
donkey_kong,16,38311
donkey_kong,17,48461
donkey_kong,18,60734
donkey_kong,19,75353
donkey_kong,20,92009
donkey_kong,21,111619
donkey_kong,22,134456
donkey_kong,23,159955
donkey_kong,24,189386
donkey_kong,25,223057
donkey_kong,26,260075
donkey_kong,27,302072
donkey_kong,28,349394
donkey_kong,29,400600
donkey_kong,30,457868
donkey_kong,31,521630
donkey_kong,32,589834
donkey_kong,33,665445
donkey_kong,34,748869
donkey_kong,35,837567
donkey_kong,36,935424
donkey_kong,37,1043112
double_dunk,0,1
double_dunk,1,19
double_dunk,2,213
double_dunk,3,2375
double_dunk,4,17044
double_dunk,5,70214
double_dunk,6,306561
double_dunk,7,1109051
earthworld,0,1
earthworld,1,3
earthworld,2,7
earthworld,3,21
earthworld,4,117
earthworld,5,538
earthworld,6,1444
earthworld,7,3453
earthworld,8,7861
earthworld,9,15452
earthworld,10,27568
earthworld,11,46907
earthworld,12,77165
earthworld,13,117646
earthworld,14,173316
earthworld,15,250825
earthworld,16,357421
earthworld,17,488546
earthworld,18,686630
earthworld,19,938089
earthworld,20,1265690
elevator_action,0,1
elevator_action,1,19
elevator_action,2,37
elevator_action,3,154
elevator_action,4,253
elevator_action,5,653
elevator_action,6,1481
elevator_action,7,2399
elevator_action,8,4116
elevator_action,9,7842
elevator_action,10,10533
elevator_action,11,15893
elevator_action,12,23696
elevator_action,13,30589
elevator_action,14,42523
elevator_action,15,51217
elevator_action,16,63101
elevator_action,17,83414
elevator_action,18,98553
elevator_action,19,116088
elevator_action,20,138894
elevator_action,21,156830
elevator_action,22,180899
elevator_action,23,210419
elevator_action,24,231654
elevator_action,25,269472
elevator_action,26,298134
elevator_action,27,331813
elevator_action,28,373654
elevator_action,29,407146
elevator_action,30,449742
elevator_action,31,501762
elevator_action,32,532452
elevator_action,33,576514
elevator_action,34,636940
elevator_action,35,679491
elevator_action,36,734049
elevator_action,37,774988
elevator_action,38,827800
elevator_action,39,888217
elevator_action,40,923659
elevator_action,41,973707
elevator_action,42,1044294
enduro,0,1
enduro,1,3
enduro,2,7
enduro,3,15
enduro,4,39
enduro,5,87
enduro,6,177
enduro,7,527
enduro,8,2102
enduro,9,6457
enduro,10,19945
enduro,11,59233
enduro,12,226207
enduro,13,570264
enduro,14,1433244
entombed,0,1
entombed,1,2
entombed,2,12
entombed,3,22
entombed,4,109
entombed,5,196
entombed,6,605
entombed,7,1014
entombed,8,2349
entombed,9,3684
entombed,10,6730
entombed,11,9776
entombed,12,15797
entombed,13,21818
entombed,14,34385
entombed,15,46952
entombed,16,70057
entombed,17,93162
entombed,18,129391
entombed,19,165620
entombed,20,218735
entombed,21,271850
entombed,22,346034
entombed,23,420218
entombed,24,519804
entombed,25,619390
entombed,26,751302
entombed,27,883214
entombed,28,1065641
et,0,1
et,1,2
et,2,3
et,3,4
et,4,5
et,5,6
et,6,7
et,7,8
et,8,9
et,9,10
et,10,11
et,11,12
et,12,13
et,13,14
et,14,15
et,15,16
et,16,17
et,17,18
et,18,19
et,19,20
et,20,21
et,21,22
et,22,23
et,23,24
et,24,25
et,25,26
et,26,27
et,27,28
et,28,29
et,29,30
et,30,31
et,31,32
et,32,33
et,33,34
et,34,35
et,35,36
et,36,37
et,37,38
et,38,39
et,39,40
et,40,41
et,41,42
et,42,43
et,43,44
et,44,45
et,45,46
et,46,47
et,47,48
et,48,49
et,49,50
et,50,51
et,51,52
et,52,53
et,53,54
et,54,55
et,55,56
et,56,57
et,57,58
et,58,59
et,59,60
et,60,61
et,61,62
et,62,63
et,63,64
et,64,65
et,65,66
et,66,67
et,67,68
et,68,69
et,69,70
et,70,71
et,71,72
et,72,73
et,73,74
et,74,75
et,75,76
et,76,77
et,77,78
et,78,79
et,79,80
et,80,81
et,81,82
et,82,83
et,83,84
et,84,85
et,85,86
et,86,87
et,87,88
et,88,89
et,89,90
et,90,91
et,91,92
et,92,93
et,93,94
et,94,95
et,95,96
et,96,97
et,97,98
et,98,99
et,99,100
et,100,101
et,101,102
et,102,103
et,103,104
et,104,105
et,105,106
et,106,107
et,107,108
et,108,109
et,109,110
et,110,111
et,111,112
et,112,113
et,113,114
et,114,115
et,115,116
et,116,117
et,117,118
et,118,119
et,119,120
et,120,121
et,121,122
et,122,123
et,123,124
et,124,125
et,125,126
et,126,127
et,127,128
et,128,129
et,129,130
et,130,131
et,131,132
et,132,133
et,133,134
et,134,135
et,135,136
et,136,137
et,137,138
et,138,139
et,139,140
et,140,141
et,141,142
et,142,143
et,143,144
et,144,145
et,145,146
et,146,147
et,147,148
et,148,149
et,149,150
et,150,151
et,151,152
et,152,153
et,153,154
et,154,155
et,155,156
et,156,157
et,157,158
et,158,159
et,159,160
et,160,161
et,161,162
et,162,163
et,163,164
et,164,165
et,165,166
et,166,167
et,167,168
et,168,169
et,169,170
et,170,171
et,171,172
et,172,173
et,173,174
et,174,175
et,175,176
et,176,177
et,177,178
et,178,179
et,179,180
et,180,181
et,181,182
et,182,183
et,183,184
et,184,185
et,185,186
et,186,187
et,187,188
et,188,189
et,189,190
et,190,191
et,191,192
et,192,193
et,193,194
et,194,195
et,195,196
et,196,197
et,197,198
et,198,199
et,199,200
et,200,201
et,201,202
et,202,203
et,203,204
et,204,205
et,205,206
et,206,207
et,207,208
et,208,209
et,209,210
et,210,211
et,211,212
et,212,213
et,213,214
et,214,215
et,215,216
et,216,217
et,217,218
et,218,219
et,219,220
et,220,221
et,221,222
et,222,223
et,223,224
et,224,225
et,225,226
et,226,227
et,227,228
et,228,229
et,229,230
et,230,231
et,231,249
et,232,303
et,233,456
et,234,1106
et,235,3244
et,236,11514
et,237,32233
et,238,97957
et,239,238635
et,240,561245
et,241,1093199
fishing_derby,0,1
fishing_derby,1,10
fishing_derby,2,65
fishing_derby,3,125
fishing_derby,4,185
fishing_derby,5,245
fishing_derby,6,494
fishing_derby,7,764
fishing_derby,8,1034
fishing_derby,9,1304
fishing_derby,10,2081
fishing_derby,11,2921
fishing_derby,12,3601
fishing_derby,13,4281
fishing_derby,14,6043
fishing_derby,15,7943
fishing_derby,16,9243
fishing_derby,17,10543
fishing_derby,18,13775
fishing_derby,19,17255
fishing_derby,20,19415
fishing_derby,21,21575
fishing_derby,22,26846
fishing_derby,23,32516
fishing_derby,24,35806
fishing_derby,25,39096
fishing_derby,26,46987
fishing_derby,27,55467
fishing_derby,28,60107
fishing_derby,29,64747
fishing_derby,30,75888
fishing_derby,31,87858
fishing_derby,32,94068
fishing_derby,33,100278
fishing_derby,34,115428
fishing_derby,35,131818
fishing_derby,36,140028
fishing_derby,37,148238
fishing_derby,38,168552
fishing_derby,39,190912
fishing_derby,40,201552
fishing_derby,41,212192
fishing_derby,42,239056
fishing_derby,43,268466
fishing_derby,44,282636
fishing_derby,45,296806
fishing_derby,46,333719
fishing_derby,47,374219
fishing_derby,48,394869
fishing_derby,49,415469
fishing_derby,50,471752
fishing_derby,51,533402
fishing_derby,52,567192
fishing_derby,53,600852
fishing_derby,54,698947
fishing_derby,55,805787
fishing_derby,56,867097
fishing_derby,57,928307
fishing_derby,58,1109632
flag_capture,0,1
flag_capture,1,2
flag_capture,2,3
flag_capture,3,4
flag_capture,4,5
flag_capture,5,6
flag_capture,6,7
flag_capture,7,8
flag_capture,8,9
flag_capture,9,10
flag_capture,10,11
flag_capture,11,12
flag_capture,12,13
flag_capture,13,14
flag_capture,14,15
flag_capture,15,16
flag_capture,16,17
flag_capture,17,18
flag_capture,18,19
flag_capture,19,20
flag_capture,20,21
flag_capture,21,22
flag_capture,22,23
flag_capture,23,24
flag_capture,24,25
flag_capture,25,26
flag_capture,26,27
flag_capture,27,28
flag_capture,28,29
flag_capture,29,39
flag_capture,30,49
flag_capture,31,69
flag_capture,32,89
flag_capture,33,119
flag_capture,34,149
flag_capture,35,190
flag_capture,36,231
flag_capture,37,283
flag_capture,38,335
flag_capture,39,398
flag_capture,40,461
flag_capture,41,535
flag_capture,42,609
flag_capture,43,702
flag_capture,44,795
flag_capture,45,920
flag_capture,46,1045
flag_capture,47,1210
flag_capture,48,1375
flag_capture,49,1588
flag_capture,50,1801
flag_capture,51,2065
flag_capture,52,2329
flag_capture,53,2647
flag_capture,54,2965
flag_capture,55,3340
flag_capture,56,3715
flag_capture,57,4150
flag_capture,58,4585
flag_capture,59,5086
flag_capture,60,5582
flag_capture,61,6122
flag_capture,62,6651
flag_capture,63,7235
flag_capture,64,7803
flag_capture,65,8432
flag_capture,66,9039
flag_capture,67,9713
flag_capture,68,10359
flag_capture,69,11078
flag_capture,70,11763
flag_capture,71,12527
flag_capture,72,13251
flag_capture,73,14060
flag_capture,74,14823
flag_capture,75,15694
flag_capture,76,16513
flag_capture,77,17514
flag_capture,78,18456
flag_capture,79,19604
flag_capture,80,20686
flag_capture,81,21998
flag_capture,82,23237
flag_capture,83,24715
flag_capture,84,26113
flag_capture,85,27759
flag_capture,86,29318
flag_capture,87,31134
flag_capture,88,32856
flag_capture,89,34844
flag_capture,90,36731
flag_capture,91,38959
flag_capture,92,41047
flag_capture,93,43470
flag_capture,94,45714
flag_capture,95,48346
flag_capture,96,50767
flag_capture,97,53615
flag_capture,98,56220
flag_capture,99,59291
flag_capture,100,62087
flag_capture,101,65388
flag_capture,102,68382
flag_capture,103,71920
flag_capture,104,75119
flag_capture,105,78933
flag_capture,106,82376
flag_capture,107,86524
flag_capture,108,90269
flag_capture,109,94886
flag_capture,110,99080
flag_capture,111,104186
flag_capture,112,108849
flag_capture,113,114471
flag_capture,114,119630
flag_capture,115,125773
flag_capture,116,131433
flag_capture,117,138078
flag_capture,118,144220
flag_capture,119,151364
flag_capture,120,157985
flag_capture,121,165619
flag_capture,122,172712
flag_capture,123,181005
flag_capture,124,188651
flag_capture,125,197546
flag_capture,126,205688
flag_capture,127,215218
flag_capture,128,223904
flag_capture,129,234102
flag_capture,130,243365
flag_capture,131,254264
flag_capture,132,264137
flag_capture,133,275770
flag_capture,134,286286
flag_capture,135,298689
flag_capture,136,309884
flag_capture,137,323176
flag_capture,138,335169
flag_capture,139,349611
flag_capture,140,362666
flag_capture,141,378319
flag_capture,142,392545
flag_capture,143,409389
flag_capture,144,424766
flag_capture,145,442817
flag_capture,146,459361
flag_capture,147,478623
flag_capture,148,496338
flag_capture,149,516748
flag_capture,150,535571
flag_capture,151,557117
flag_capture,152,577036
flag_capture,153,599782
flag_capture,154,620849
flag_capture,155,645095
flag_capture,156,667477
flag_capture,157,693245
flag_capture,158,716964
flag_capture,159,744312
flag_capture,160,769452
flag_capture,161,798467
flag_capture,162,825115
flag_capture,163,855884
flag_capture,164,884127
flag_capture,165,916681
flag_capture,166,946550
flag_capture,167,980966
flag_capture,168,1012538
freeway,0,1
freeway,1,4
freeway,2,9
freeway,3,17
freeway,4,28
freeway,5,42
freeway,6,59
freeway,7,79
freeway,8,102
freeway,9,128
freeway,10,157
freeway,11,189
freeway,12,224
freeway,13,262
freeway,14,303
freeway,15,347
freeway,16,394
freeway,17,444
freeway,18,497
freeway,19,553
freeway,20,612
freeway,21,674
freeway,22,739
freeway,23,807
freeway,24,878
freeway,25,952
freeway,26,1029
freeway,27,1109
freeway,28,1192
freeway,29,1278
freeway,30,1367
freeway,31,1459
freeway,32,1554
freeway,33,1652
freeway,34,1753
freeway,35,1857
freeway,36,1964
freeway,37,2074
freeway,38,2187
freeway,39,2303
freeway,40,2422
freeway,41,2544
freeway,42,2669
freeway,43,2797
freeway,44,2928
freeway,45,3062
freeway,46,3199
freeway,47,3339
freeway,48,3482
freeway,49,3628
freeway,50,3777
freeway,51,3929
freeway,52,4084
freeway,53,4242
freeway,54,4403
freeway,55,4567
freeway,56,4734
freeway,57,4904
freeway,58,5077
freeway,59,5253
freeway,60,5432
freeway,61,5614
freeway,62,5799
freeway,63,5987
freeway,64,6178
freeway,65,6372
freeway,66,6569
freeway,67,6769
freeway,68,6972
freeway,69,7178
freeway,70,7387
freeway,71,7599
freeway,72,7814
freeway,73,8032
freeway,74,8253
freeway,75,8477
freeway,76,8704
freeway,77,8934
freeway,78,9167
freeway,79,9403
freeway,80,9642
freeway,81,9884
freeway,82,10141
freeway,83,10409
freeway,84,10693
freeway,85,10993
freeway,86,11307
freeway,87,11637
freeway,88,11981
freeway,89,12338
freeway,90,12709
freeway,91,13092
freeway,92,13487
freeway,93,13893
freeway,94,14309
freeway,95,14740
freeway,96,15177
freeway,97,15623
freeway,98,16079
freeway,99,16544
freeway,100,17020
freeway,101,17512
freeway,102,18015
freeway,103,18539
freeway,104,19072
freeway,105,19626
freeway,106,20188
freeway,107,20763
freeway,108,21347
freeway,109,21946
freeway,110,22566
freeway,111,23202
freeway,112,23858
freeway,113,24533
freeway,114,25219
freeway,115,25920
freeway,116,26636
freeway,117,27368
freeway,118,28111
freeway,119,28869
freeway,120,29585
freeway,121,30308
freeway,122,31056
freeway,123,31796
freeway,124,32557
freeway,125,33341
freeway,126,34144
freeway,127,34970
freeway,128,35809
freeway,129,36664
freeway,130,37533
freeway,131,38419
freeway,132,39317
freeway,133,40229
freeway,134,41149
freeway,135,42065
freeway,136,42980
freeway,137,43907
freeway,138,44828
freeway,139,45761
freeway,140,46692
freeway,141,47642
freeway,142,48588
freeway,143,49548
freeway,144,50506
freeway,145,51478
freeway,146,52446
freeway,147,53427
freeway,148,54407
freeway,149,55404
freeway,150,56399
freeway,151,57411
freeway,152,58421
freeway,153,59452
freeway,154,60473
freeway,155,61508
freeway,156,62530
freeway,157,63558
freeway,158,64576
freeway,159,65562
freeway,160,66562
freeway,161,67580
freeway,162,68613
freeway,163,69650
freeway,164,70685
freeway,165,71735
freeway,166,72752
freeway,167,73777
freeway,168,74774
freeway,169,75780
freeway,170,76777
freeway,171,77772
freeway,172,78751
freeway,173,79741
freeway,174,80731
freeway,175,81723
freeway,176,82685
freeway,177,83657
freeway,178,84619
freeway,179,85584
freeway,180,86545
freeway,181,87519
freeway,182,88489
freeway,183,89472
freeway,184,90452
freeway,185,91447
freeway,186,92439
freeway,187,93451
freeway,188,94458
freeway,189,95480
freeway,190,96496
freeway,191,97526
freeway,192,98551
freeway,193,99591
freeway,194,100622
freeway,195,101665
freeway,196,102696
freeway,197,103743
freeway,198,104735
freeway,199,105747
freeway,200,106774
freeway,201,107818
freeway,202,108872
freeway,203,109920
freeway,204,110991
freeway,205,112098
freeway,206,113229
freeway,207,114396
freeway,208,115582
freeway,209,116807
freeway,210,118047
freeway,211,119319
freeway,212,120608
freeway,213,121933
freeway,214,123248
freeway,215,124585
freeway,216,125915
freeway,217,127264
freeway,218,128585
freeway,219,129905
freeway,220,131210
freeway,221,132518
freeway,222,133802
freeway,223,135065
freeway,224,136313
freeway,225,137576
freeway,226,138819
freeway,227,140082
freeway,228,141322
freeway,229,142576
freeway,230,143816
freeway,231,145061
freeway,232,146289
freeway,233,147532
freeway,234,148760
freeway,235,150007
freeway,236,151241
freeway,237,152485
freeway,238,153717
freeway,239,154956
freeway,240,156190
freeway,241,157452
freeway,242,158713
freeway,243,159984
freeway,244,161257
freeway,245,162547
freeway,246,163841
freeway,247,165148
freeway,248,166451
freeway,249,167764
freeway,250,169073
freeway,251,170386
freeway,252,171695
freeway,253,173015
freeway,254,174327
freeway,255,175643
freeway,256,177396
freeway,257,179205
freeway,258,181056
freeway,259,182959
freeway,260,184920
freeway,261,186948
freeway,262,189025
freeway,263,191186
freeway,264,193411
freeway,265,195707
freeway,266,198073
freeway,267,200519
freeway,268,203044
freeway,269,205650
freeway,270,208272
freeway,271,210965
freeway,272,213662
freeway,273,216484
freeway,274,219391
freeway,275,222401
freeway,276,225478
freeway,277,228664
freeway,278,231941
freeway,279,235352
freeway,280,238892
freeway,281,242555
freeway,282,246347
freeway,283,250273
freeway,284,254331
freeway,285,258508
freeway,286,262820
freeway,287,267227
freeway,288,268436
freeway,289,269647
freeway,290,270826
freeway,291,272007
freeway,292,273168
freeway,293,274331
freeway,294,275474
freeway,295,276619
freeway,296,277740
freeway,297,278863
freeway,298,279966
freeway,299,281071
freeway,300,282172
freeway,301,283275
freeway,302,284374
freeway,303,285475
freeway,304,286572
freeway,305,287671
freeway,306,288766
freeway,307,289863
freeway,308,290956
freeway,309,292051
freeway,310,293142
freeway,311,294235
freeway,312,295325
freeway,313,296417
freeway,314,297506
freeway,315,298597
freeway,316,299685
freeway,317,300775
freeway,318,301862
freeway,319,302951
freeway,320,304038
freeway,321,305127
freeway,322,306226
freeway,323,307341
freeway,324,308445
freeway,325,309565
freeway,326,310643
freeway,327,311734
freeway,328,312798
freeway,329,313879
freeway,330,314955
freeway,331,316047
freeway,332,317123
freeway,333,318216
freeway,334,319313
freeway,335,320427
freeway,336,321536
freeway,337,322660
freeway,338,323796
freeway,339,324945
freeway,340,326102
freeway,341,327270
freeway,342,328445
freeway,343,329630
freeway,344,330826
freeway,345,332039
freeway,346,333265
freeway,347,334510
freeway,348,335766
freeway,349,337034
freeway,350,338317
freeway,351,339621
freeway,352,340934
freeway,353,342257
freeway,354,343588
freeway,355,344925
freeway,356,346275
freeway,357,347639
freeway,358,349010
freeway,359,350393
freeway,360,351787
freeway,361,353187
freeway,362,354593
freeway,363,356015
freeway,364,357468
freeway,365,358956
freeway,366,360475
freeway,367,362017
freeway,368,363580
freeway,369,365182
freeway,370,366799
freeway,371,368441
freeway,372,370106
freeway,373,371810
freeway,374,373529
freeway,375,375263
freeway,376,376994
freeway,377,378742
freeway,378,380482
freeway,379,382237
freeway,380,383979
freeway,381,385730
freeway,382,387452
freeway,383,389177
freeway,384,390890
freeway,385,392606
freeway,386,394313
freeway,387,396025
freeway,388,397726
freeway,389,399430
freeway,390,401125
freeway,391,402823
freeway,392,404515
freeway,393,406210
freeway,394,407895
freeway,395,409583
freeway,396,411262
freeway,397,412946
freeway,398,414603
freeway,399,416263
freeway,400,417902
freeway,401,419424
freeway,402,420947
freeway,403,422471
freeway,404,424006
freeway,405,425570
freeway,406,427141
freeway,407,428743
freeway,408,430344
freeway,409,431961
freeway,410,433579
freeway,411,435204
freeway,412,436823
freeway,413,438461
freeway,414,440089
freeway,415,441744
freeway,416,443396
freeway,417,445065
freeway,418,446690
freeway,419,448330
freeway,420,449965
freeway,421,451629
freeway,422,453280
freeway,423,454970
freeway,424,456657
freeway,425,458383
freeway,426,460098
freeway,427,461838
freeway,428,463597
freeway,429,465409
freeway,430,467256
freeway,431,469155
freeway,432,471107
freeway,433,473121
freeway,434,475172
freeway,435,477265
freeway,436,479409
freeway,437,481611
freeway,438,483848
freeway,439,486131
freeway,440,488449
freeway,441,490809
freeway,442,493226
freeway,443,495687
freeway,444,498179
freeway,445,500715
freeway,446,503276
freeway,447,505873
freeway,448,508479
freeway,449,511105
freeway,450,513744
freeway,451,516405
freeway,452,519077
freeway,453,521779
freeway,454,524496
freeway,455,527235
freeway,456,529950
freeway,457,532697
freeway,458,535425
freeway,459,538187
freeway,460,540944
freeway,461,543736
freeway,462,546523
freeway,463,549349
freeway,464,552163
freeway,465,555006
freeway,466,557830
freeway,467,560693
freeway,468,563541
freeway,469,566410
freeway,470,569258
freeway,471,572135
freeway,472,574958
freeway,473,577806
freeway,474,580604
freeway,475,583427
freeway,476,586189
freeway,477,588976
freeway,478,591714
freeway,479,594487
freeway,480,597205
freeway,481,599938
freeway,482,602624
freeway,483,605345
freeway,484,607981
freeway,485,610636
freeway,486,613163
freeway,487,615703
freeway,488,618121
freeway,489,620546
freeway,490,622878
freeway,491,625217
freeway,492,627471
freeway,493,629732
freeway,494,631944
freeway,495,634163
freeway,496,636321
freeway,497,638486
freeway,498,640626
freeway,499,642773
freeway,500,644895
freeway,501,647024
freeway,502,649125
freeway,503,651233
freeway,504,653316
freeway,505,655406
freeway,506,657449
freeway,507,659499
freeway,508,661506
freeway,509,663520
freeway,510,665491
freeway,511,667469
freeway,512,670082
freeway,513,672846
freeway,514,675757
freeway,515,678767
freeway,516,681940
freeway,517,685230
freeway,518,688683
freeway,519,692307
freeway,520,696096
freeway,521,700014
freeway,522,704048
freeway,523,708298
freeway,524,712647
freeway,525,717190
freeway,526,721903
freeway,527,726790
freeway,528,731816
freeway,529,737076
freeway,530,742516
freeway,531,748146
freeway,532,753939
freeway,533,760002
freeway,534,766287
freeway,535,772822
freeway,536,779425
freeway,537,786396
freeway,538,793374
freeway,539,800757
freeway,540,807879
freeway,541,815400
freeway,542,822736
freeway,543,830459
freeway,544,833089
freeway,545,835786
freeway,546,838518
freeway,547,841317
freeway,548,844151
freeway,549,847038
freeway,550,849956
freeway,551,852923
freeway,552,855919
freeway,553,858970
freeway,554,862050
freeway,555,865187
freeway,556,868345
freeway,557,871542
freeway,558,874762
freeway,559,878023
freeway,560,881307
freeway,561,884636
freeway,562,887986
freeway,563,891385
freeway,564,894807
freeway,565,898274
freeway,566,901768
freeway,567,905301
freeway,568,908849
freeway,569,912430
freeway,570,916026
freeway,571,919657
freeway,572,923307
freeway,573,926992
freeway,574,930696
freeway,575,934435
freeway,576,938199
freeway,577,942158
freeway,578,946280
freeway,579,950603
freeway,580,955107
freeway,581,959808
freeway,582,964688
freeway,583,969811
freeway,584,975135
freeway,585,980668
freeway,586,986397
freeway,587,992342
freeway,588,998488
freeway,589,1004884
frogger,0,1
frogger,1,2
frogger,2,3
frogger,3,4
frogger,4,5
frogger,5,6
frogger,6,7
frogger,7,8
frogger,8,9
frogger,9,10
frogger,10,11
frogger,11,12
frogger,12,13
frogger,13,14
frogger,14,15
frogger,15,16
frogger,16,17
frogger,17,18
frogger,18,19
frogger,19,20
frogger,20,21
frogger,21,22
frogger,22,23
frogger,23,24
frogger,24,25
frogger,25,26
frogger,26,27
frogger,27,28
frogger,28,29
frogger,29,30
frogger,30,31
frogger,31,32
frogger,32,33
frogger,33,34
frogger,34,35
frogger,35,36
frogger,36,37
frogger,37,38
frogger,38,39
frogger,39,40
frogger,40,41
frogger,41,42
frogger,42,43
frogger,43,44
frogger,44,45
frogger,45,46
frogger,46,47
frogger,47,48
frogger,48,49
frogger,49,50
frogger,50,51
frogger,51,52
frogger,52,53
frogger,53,54
frogger,54,55
frogger,55,56
frogger,56,57
frogger,57,58
frogger,58,59
frogger,59,60
frogger,60,61
frogger,61,62
frogger,62,63
frogger,63,64
frogger,64,65
frogger,65,66
frogger,66,67
frogger,67,68
frogger,68,69
frogger,69,70
frogger,70,71
frogger,71,72
frogger,72,73
frogger,73,74
frogger,74,75
frogger,75,76
frogger,76,77
frogger,77,78
frogger,78,79
frogger,79,80
frogger,80,81
frogger,81,82
frogger,82,83
frogger,83,84
frogger,84,85
frogger,85,86
frogger,86,87
frogger,87,88
frogger,88,89
frogger,89,90
frogger,90,91
frogger,91,92
frogger,92,93
frogger,93,94
frogger,94,95
frogger,95,96
frogger,96,97
frogger,97,98
frogger,98,99
frogger,99,100
frogger,100,101
frogger,101,102
frogger,102,103
frogger,103,104
frogger,104,105
frogger,105,106
frogger,106,107
frogger,107,108
frogger,108,109
frogger,109,110
frogger,110,111
frogger,111,112
frogger,112,113
frogger,113,114
frogger,114,115
frogger,115,116
frogger,116,117
frogger,117,118
frogger,118,119
frogger,119,120
frogger,120,121
frogger,121,122
frogger,122,123
frogger,123,124
frogger,124,125
frogger,125,126
frogger,126,127
frogger,127,128
frogger,128,129
frogger,129,130
frogger,130,131
frogger,131,132
frogger,132,133
frogger,133,134
frogger,134,135
frogger,135,136
frogger,136,137
frogger,137,138
frogger,138,139
frogger,139,140
frogger,140,141
frogger,141,142
frogger,142,143
frogger,143,144
frogger,144,145
frogger,145,146
frogger,146,147
frogger,147,148
frogger,148,149
frogger,149,150
frogger,150,151
frogger,151,152
frogger,152,153
frogger,153,154
frogger,154,155
frogger,155,156
frogger,156,157
frogger,157,158
frogger,158,159
frogger,159,160
frogger,160,161
frogger,161,162
frogger,162,163
frogger,163,164
frogger,164,165
frogger,165,166
frogger,166,167
frogger,167,168
frogger,168,169
frogger,169,170
frogger,170,171
frogger,171,172
frogger,172,173
frogger,173,174
frogger,174,175
frogger,175,176
frogger,176,177
frogger,177,178
frogger,178,179
frogger,179,180
frogger,180,181
frogger,181,182
frogger,182,183
frogger,183,184
frogger,184,185
frogger,185,186
frogger,186,187
frogger,187,188
frogger,188,189
frogger,189,190
frogger,190,191
frogger,191,192
frogger,192,193
frogger,193,194
frogger,194,195
frogger,195,196
frogger,196,197
frogger,197,198
frogger,198,199
frogger,199,200
frogger,200,201
frogger,201,202
frogger,202,203
frogger,203,204
frogger,204,205
frogger,205,206
frogger,206,207
frogger,207,208
frogger,208,209
frogger,209,210
frogger,210,211
frogger,211,212
frogger,212,213
frogger,213,214
frogger,214,215
frogger,215,216
frogger,216,217
frogger,217,218
frogger,218,219
frogger,219,220
frogger,220,221
frogger,221,222
frogger,222,223
frogger,223,224
frogger,224,225
frogger,225,226
frogger,226,227
frogger,227,228
frogger,228,229
frogger,229,230
frogger,230,231
frogger,231,232
frogger,232,233
frogger,233,234
frogger,234,235
frogger,235,236
frogger,236,237
frogger,237,238
frogger,238,239
frogger,239,240
frogger,240,241
frogger,241,242
frogger,242,243
frogger,243,244
frogger,244,245
frogger,245,246
frogger,246,247
frogger,247,248
frogger,248,249
frogger,249,250
frogger,250,251
frogger,251,252
frogger,252,253
frogger,253,254
frogger,254,255
frogger,255,256
frogger,256,257
frogger,257,258
frogger,258,259
frogger,259,260
frogger,260,261
frogger,261,262
frogger,262,263
frogger,263,264
frogger,264,265
frogger,265,266
frogger,266,267
frogger,267,268
frogger,268,269
frogger,269,270
frogger,270,271
frogger,271,272
frogger,272,273
frogger,273,274
frogger,274,275
frogger,275,276
frogger,276,277
frogger,277,278
frogger,278,279
frogger,279,280
frogger,280,281
frogger,281,282
frogger,282,283
frogger,283,284
frogger,284,285
frogger,285,286
frogger,286,287
frogger,287,288
frogger,288,289
frogger,289,290
frogger,290,291
frogger,291,292
frogger,292,293
frogger,293,294
frogger,294,295
frogger,295,296
frogger,296,297
frogger,297,298
frogger,298,299
frogger,299,300
frogger,300,301
frogger,301,302
frogger,302,303
frogger,303,304
frogger,304,305
frogger,305,306
frogger,306,307
frogger,307,308
frogger,308,309
frogger,309,310
frogger,310,311
frogger,311,312
frogger,312,313
frogger,313,314
frogger,314,315
frogger,315,316
frogger,316,317
frogger,317,318
frogger,318,319
frogger,319,320
frogger,320,321
frogger,321,322
frogger,322,323
frogger,323,324
frogger,324,325
frogger,325,326
frogger,326,327
frogger,327,328
frogger,328,329
frogger,329,330
frogger,330,331
frogger,331,332
frogger,332,333
frogger,333,334
frogger,334,335
frogger,335,336
frogger,336,337
frogger,337,338
frogger,338,339
frogger,339,340
frogger,340,341
frogger,341,342
frogger,342,343
frogger,343,344
frogger,344,345
frogger,345,346
frogger,346,347
frogger,347,348
frogger,348,349
frogger,349,350
frogger,350,351
frogger,351,352
frogger,352,353
frogger,353,354
frogger,354,355
frogger,355,356
frogger,356,357
frogger,357,358
frogger,358,359
frogger,359,360
frogger,360,361
frogger,361,362
frogger,362,363
frogger,363,364
frogger,364,365
frogger,365,366
frogger,366,367
frogger,367,368
frogger,368,369
frogger,369,370
frogger,370,371
frogger,371,372
frogger,372,373
frogger,373,374
frogger,374,375
frogger,375,376
frogger,376,377
frogger,377,378
frogger,378,379
frogger,379,380
frogger,380,381
frogger,381,382
frogger,382,383
frogger,383,384
frogger,384,385
frogger,385,386
frogger,386,387
frogger,387,388
frogger,388,389
frogger,389,390
frogger,390,391
frogger,391,392
frogger,392,393
frogger,393,394
frogger,394,395
frogger,395,396
frogger,396,397
frogger,397,398
frogger,398,399
frogger,399,400
frogger,400,401
frogger,401,402
frogger,402,403
frogger,403,404
frogger,404,405
frogger,405,406
frogger,406,407
frogger,407,408
frogger,408,409
frogger,409,410
frogger,410,411
frogger,411,412
frogger,412,413
frogger,413,414
frogger,414,415
frogger,415,416
frogger,416,417
frogger,417,418
frogger,418,419
frogger,419,420
frogger,420,421
frogger,421,422
frogger,422,423
frogger,423,424
frogger,424,425
frogger,425,426
frogger,426,427
frogger,427,428
frogger,428,429
frogger,429,430
frogger,430,431
frogger,431,432
frogger,432,433
frogger,433,434
frogger,434,435
frogger,435,436
frogger,436,437
frogger,437,438
frogger,438,443
frogger,439,448
frogger,440,468
frogger,441,488
frogger,442,550
frogger,443,607
frogger,444,746
frogger,445,872
frogger,446,1137
frogger,447,1372
frogger,448,1817
frogger,449,2217
frogger,450,2896
frogger,451,3510
frogger,452,4482
frogger,453,5371
frogger,454,6703
frogger,455,7920
frogger,456,9641
frogger,457,11228
frogger,458,13412
frogger,459,15439
frogger,460,18185
frogger,461,20747
frogger,462,24148
frogger,463,27331
frogger,464,31487
frogger,465,35400
frogger,466,40479
frogger,467,45275
frogger,468,51485
frogger,469,57363
frogger,470,64960
frogger,471,72178
frogger,472,81465
frogger,473,90334
frogger,474,101758
frogger,475,112720
frogger,476,126847
frogger,477,140452
frogger,478,157909
frogger,479,174803
frogger,480,196256
frogger,481,217106
frogger,482,242760
frogger,483,267769
frogger,484,298865
frogger,485,329233
frogger,486,366262
frogger,487,402531
frogger,488,445934
frogger,489,488546
frogger,490,538669
frogger,491,587961
frogger,492,645355
frogger,493,701860
frogger,494,766761
frogger,495,830719
frogger,496,903433
frogger,497,975161
frogger,498,1055647
frostbite,0,1
frostbite,1,19
frostbite,2,46
frostbite,3,73
frostbite,4,100
frostbite,5,127
frostbite,6,154
frostbite,7,181
frostbite,8,208
frostbite,9,235
frostbite,10,262
frostbite,11,289
frostbite,12,316
frostbite,13,343
frostbite,14,370
frostbite,15,397
frostbite,16,424
frostbite,17,451
frostbite,18,478
frostbite,19,505
frostbite,20,532
frostbite,21,559
frostbite,22,586
frostbite,23,613
frostbite,24,640
frostbite,25,667
frostbite,26,694
frostbite,27,721
frostbite,28,748
frostbite,29,775
frostbite,30,802
frostbite,31,829
frostbite,32,856
frostbite,33,883
frostbite,34,910
frostbite,35,937
frostbite,36,964
frostbite,37,991
frostbite,38,1018
frostbite,39,1045
frostbite,40,1072
frostbite,41,1099
frostbite,42,1126
frostbite,43,1153
frostbite,44,1180
frostbite,45,1207
frostbite,46,1234
frostbite,47,1261
frostbite,48,1288
frostbite,49,1315
frostbite,50,1342
frostbite,51,1369
frostbite,52,1396
frostbite,53,1423
frostbite,54,1450
frostbite,55,1477
frostbite,56,1504
frostbite,57,1531
frostbite,58,1558
frostbite,59,1585
frostbite,60,1612
frostbite,61,1639
frostbite,62,1666
frostbite,63,1693
frostbite,64,1720
frostbite,65,1744
frostbite,66,1830
frostbite,67,2006
frostbite,68,2270
frostbite,69,2654
frostbite,70,3342
frostbite,71,4270
frostbite,72,5382
frostbite,73,6710
frostbite,74,8582
frostbite,75,10838
frostbite,76,13374
frostbite,77,16222
frostbite,78,19854
frostbite,79,24014
frostbite,80,28550
frostbite,81,33326
frostbite,82,39090
frostbite,83,45250
frostbite,84,51882
frostbite,85,58754
frostbite,86,66782
frostbite,87,75230
frostbite,88,84246
frostbite,89,93502
frostbite,90,104082
frostbite,91,115106
frostbite,92,126794
frostbite,93,138902
frostbite,94,152906
frostbite,95,167834
frostbite,96,185155
frostbite,97,204936
frostbite,98,230669
frostbite,99,263172
frostbite,100,304062
frostbite,101,356188
frostbite,102,428722
frostbite,103,521226
frostbite,104,636767
frostbite,105,779586
frostbite,106,970267
frostbite,107,1206630
galaxian,0,1
galaxian,1,2
galaxian,2,3
galaxian,3,4
galaxian,4,5
galaxian,5,6
galaxian,6,7
galaxian,7,8
galaxian,8,9
galaxian,9,10
galaxian,10,11
galaxian,11,12
galaxian,12,13
galaxian,13,14
galaxian,14,15
galaxian,15,16
galaxian,16,17
galaxian,17,18
galaxian,18,19
galaxian,19,20
galaxian,20,21
galaxian,21,22
galaxian,22,23
galaxian,23,24
galaxian,24,25
galaxian,25,26
galaxian,26,27
galaxian,27,28
galaxian,28,29
galaxian,29,30
galaxian,30,31
galaxian,31,32
galaxian,32,33
galaxian,33,34
galaxian,34,35
galaxian,35,36
galaxian,36,37
galaxian,37,38
galaxian,38,39
galaxian,39,40
galaxian,40,41
galaxian,41,42
galaxian,42,43
galaxian,43,44
galaxian,44,45
galaxian,45,46
galaxian,46,47
galaxian,47,48
galaxian,48,49
galaxian,49,50
galaxian,50,51
galaxian,51,52
galaxian,52,53
galaxian,53,54
galaxian,54,55
galaxian,55,56
galaxian,56,57
galaxian,57,58
galaxian,58,59
galaxian,59,60
galaxian,60,61
galaxian,61,62
galaxian,62,63
galaxian,63,69
galaxian,64,88
galaxian,65,117
galaxian,66,177
galaxian,67,261
galaxian,68,402
galaxian,69,589
galaxian,70,867
galaxian,71,1272
galaxian,72,1844
galaxian,73,2564
galaxian,74,3501
galaxian,75,4632
galaxian,76,6038
galaxian,77,7692
galaxian,78,9687
galaxian,79,12091
galaxian,80,14976
galaxian,81,18307
galaxian,82,22201
galaxian,83,26619
galaxian,84,31690
galaxian,85,37371
galaxian,86,43803
galaxian,87,51086
galaxian,88,59324
galaxian,89,68466
galaxian,90,78824
galaxian,91,90198
galaxian,92,103169
galaxian,93,117430
galaxian,94,133800
galaxian,95,152557
galaxian,96,174297
galaxian,97,198679
galaxian,98,227508
galaxian,99,259825
galaxian,100,297947
galaxian,101,340775
galaxian,102,391070
galaxian,103,449938
galaxian,104,519237
galaxian,105,598148
galaxian,106,690143
galaxian,107,793858
galaxian,108,913216
galaxian,109,1038195
gopher,0,1
gopher,1,2
gopher,2,3
gopher,3,4
gopher,4,5
gopher,5,6
gopher,6,7
gopher,7,8
gopher,8,9
gopher,9,10
gopher,10,11
gopher,11,12
gopher,12,13
gopher,13,14
gopher,14,15
gopher,15,16
gopher,16,17
gopher,17,18
gopher,18,19
gopher,19,20
gopher,20,21
gopher,21,22
gopher,22,23
gopher,23,24
gopher,24,25
gopher,25,26
gopher,26,27
gopher,27,28
gopher,28,29
gopher,29,30
gopher,30,31
gopher,31,32
gopher,32,33
gopher,33,34
gopher,34,35
gopher,35,36
gopher,36,37
gopher,37,38
gopher,38,39
gopher,39,40
gopher,40,41
gopher,41,42
gopher,42,43
gopher,43,44
gopher,44,45
gopher,45,46
gopher,46,47
gopher,47,48
gopher,48,49
gopher,49,50
gopher,50,51
gopher,51,52
gopher,52,53
gopher,53,54
gopher,54,55
gopher,55,56
gopher,56,57
gopher,57,58
gopher,58,59
gopher,59,60
gopher,60,61
gopher,61,62
gopher,62,63
gopher,63,64
gopher,64,65
gopher,65,66
gopher,66,67
gopher,67,68
gopher,68,69
gopher,69,70
gopher,70,71
gopher,71,72
gopher,72,73
gopher,73,74
gopher,74,75
gopher,75,76
gopher,76,77
gopher,77,78
gopher,78,79
gopher,79,80
gopher,80,81
gopher,81,82
gopher,82,83
gopher,83,84
gopher,84,85
gopher,85,86
gopher,86,87
gopher,87,88
gopher,88,89
gopher,89,90
gopher,90,91
gopher,91,92
gopher,92,93
gopher,93,94
gopher,94,95
gopher,95,96
gopher,96,97
gopher,97,98
gopher,98,99
gopher,99,100
gopher,100,101
gopher,101,102
gopher,102,103
gopher,103,104
gopher,104,105
gopher,105,106
gopher,106,107
gopher,107,108
gopher,108,109
gopher,109,110
gopher,110,111
gopher,111,112
gopher,112,113
gopher,113,114
gopher,114,115
gopher,115,116
gopher,116,117
gopher,117,118
gopher,118,119
gopher,119,120
gopher,120,121
gopher,121,122
gopher,122,123
gopher,123,124
gopher,124,125
gopher,125,126
gopher,126,127
gopher,127,128
gopher,128,129
gopher,129,130
gopher,130,131
gopher,131,132
gopher,132,133
gopher,133,134
gopher,134,135
gopher,135,136
gopher,136,137
gopher,137,138
gopher,138,139
gopher,139,140
gopher,140,141
gopher,141,142
gopher,142,143
gopher,143,144
gopher,144,145
gopher,145,146
gopher,146,147
gopher,147,148
gopher,148,149
gopher,149,150
gopher,150,151
gopher,151,152
gopher,152,153
gopher,153,154
gopher,154,155
gopher,155,156
gopher,156,157
gopher,157,158
gopher,158,159
gopher,159,160
gopher,160,161
gopher,161,162
gopher,162,163
gopher,163,164
gopher,164,165
gopher,165,166
gopher,166,167
gopher,167,168
gopher,168,169
gopher,169,170
gopher,170,171
gopher,171,172
gopher,172,173
gopher,173,174
gopher,174,175
gopher,175,176
gopher,176,177
gopher,177,178
gopher,178,179
gopher,179,180
gopher,180,181
gopher,181,182
gopher,182,183
gopher,183,184
gopher,184,185
gopher,185,186
gopher,186,187
gopher,187,188
gopher,188,189
gopher,189,190
gopher,190,191
gopher,191,192
gopher,192,193
gopher,193,194
gopher,194,195
gopher,195,196
gopher,196,197
gopher,197,198
gopher,198,199
gopher,199,200
gopher,200,201
gopher,201,202
gopher,202,203
gopher,203,204
gopher,204,205
gopher,205,206
gopher,206,207
gopher,207,208
gopher,208,209
gopher,209,210
gopher,210,211
gopher,211,212
gopher,212,213
gopher,213,214
gopher,214,215
gopher,215,216
gopher,216,217
gopher,217,218
gopher,218,219
gopher,219,220
gopher,220,221
gopher,221,222
gopher,222,223
gopher,223,224
gopher,224,225
gopher,225,226
gopher,226,227
gopher,227,228
gopher,228,229
gopher,229,230
gopher,230,231
gopher,231,232
gopher,232,233
gopher,233,234
gopher,234,235
gopher,235,236
gopher,236,237
gopher,237,238
gopher,238,239
gopher,239,240
gopher,240,246
gopher,241,270
gopher,242,310
gopher,243,370
gopher,244,454
gopher,245,566
gopher,246,710
gopher,247,890
gopher,248,1088
gopher,249,1304
gopher,250,1538
gopher,251,1790
gopher,252,2060
gopher,253,2348
gopher,254,2654
gopher,255,2978
gopher,256,3320
gopher,257,3680
gopher,258,4058
gopher,259,4454
gopher,260,4868
gopher,261,5300
gopher,262,5750
gopher,263,6218
gopher,264,6704
gopher,265,7208
gopher,266,7730
gopher,267,8270
gopher,268,8828
gopher,269,9404
gopher,270,9998
gopher,271,10610
gopher,272,11240
gopher,273,11888
gopher,274,12554
gopher,275,13238
gopher,276,13940
gopher,277,14660
gopher,278,15398
gopher,279,16154
gopher,280,16928
gopher,281,17720
gopher,282,18530
gopher,283,19358
gopher,284,20204
gopher,285,21068
gopher,286,21950
gopher,287,22850
gopher,288,23768
gopher,289,24704
gopher,290,25658
gopher,291,26630
gopher,292,27620
gopher,293,28628
gopher,294,29654
gopher,295,30698
gopher,296,31760
gopher,297,32840
gopher,298,33938
gopher,299,35054
gopher,300,36188
gopher,301,37340
gopher,302,38510
gopher,303,39698
gopher,304,40895
gopher,305,42092
gopher,306,43289
gopher,307,44486
gopher,308,45683
gopher,309,46880
gopher,310,48077
gopher,311,49274
gopher,312,50471
gopher,313,51668
gopher,314,52865
gopher,315,54062
gopher,316,55259
gopher,317,56456
gopher,318,57653
gopher,319,58850
gopher,320,60047
gopher,321,61244
gopher,322,62441
gopher,323,63638
gopher,324,64835
gopher,325,66032
gopher,326,67229
gopher,327,68426
gopher,328,69623
gopher,329,70820
gopher,330,72017
gopher,331,73214
gopher,332,74411
gopher,333,75608
gopher,334,76805
gopher,335,78002
gopher,336,79199
gopher,337,80396
gopher,338,81593
gopher,339,82790
gopher,340,83987
gopher,341,85184
gopher,342,86381
gopher,343,87578
gopher,344,88775
gopher,345,89972
gopher,346,91169
gopher,347,92366
gopher,348,93563
gopher,349,94760
gopher,350,95957
gopher,351,97154
gopher,352,98351
gopher,353,99548
gopher,354,100745
gopher,355,101942
gopher,356,103139
gopher,357,104336
gopher,358,105533
gopher,359,106730
gopher,360,107927
gopher,361,109124
gopher,362,110321
gopher,363,111518
gopher,364,112715
gopher,365,113912
gopher,366,115109
gopher,367,116306
gopher,368,117503
gopher,369,118700
gopher,370,119897
gopher,371,121094
gopher,372,122291
gopher,373,123488
gopher,374,124685
gopher,375,125882
gopher,376,127079
gopher,377,128276
gopher,378,129473
gopher,379,130670
gopher,380,131867
gopher,381,133064
gopher,382,134261
gopher,383,135458
gopher,384,136655
gopher,385,137852
gopher,386,139049
gopher,387,140246
gopher,388,141443
gopher,389,142640
gopher,390,143837
gopher,391,145034
gopher,392,146231
gopher,393,147428
gopher,394,148625
gopher,395,149822
gopher,396,151019
gopher,397,152216
gopher,398,153413
gopher,399,154610
gopher,400,155807
gopher,401,157004
gopher,402,158201
gopher,403,159398
gopher,404,160595
gopher,405,161792
gopher,406,162989
gopher,407,164186
gopher,408,165383
gopher,409,166580
gopher,410,167777
gopher,411,168974
gopher,412,170171
gopher,413,171368
gopher,414,172565
gopher,415,173762
gopher,416,174959
gopher,417,176156
gopher,418,177353
gopher,419,178550
gopher,420,179747
gopher,421,180944
gopher,422,182141
gopher,423,183338
gopher,424,184535
gopher,425,185732
gopher,426,186929
gopher,427,188126
gopher,428,189323
gopher,429,190520
gopher,430,191717
gopher,431,192914
gopher,432,194111
gopher,433,195308
gopher,434,196505
gopher,435,197702
gopher,436,198899
gopher,437,200096
gopher,438,201293
gopher,439,202490
gopher,440,203687
gopher,441,204884
gopher,442,206081
gopher,443,207278
gopher,444,208475
gopher,445,209672
gopher,446,210869
gopher,447,212066
gopher,448,213263
gopher,449,214460
gopher,450,215657
gopher,451,216854
gopher,452,218051
gopher,453,219248
gopher,454,220445
gopher,455,221642
gopher,456,222839
gopher,457,224036
gopher,458,225233
gopher,459,226430
gopher,460,227627
gopher,461,228824
gopher,462,230021
gopher,463,231218
gopher,464,232415
gopher,465,233612
gopher,466,234809
gopher,467,236006
gopher,468,237203
gopher,469,238400
gopher,470,239597
gopher,471,240794
gopher,472,241991
gopher,473,243188
gopher,474,244385
gopher,475,245582
gopher,476,246779
gopher,477,247976
gopher,478,249173
gopher,479,250370
gopher,480,251567
gopher,481,252764
gopher,482,253961
gopher,483,255158
gopher,484,256355
gopher,485,257552
gopher,486,258749
gopher,487,259946
gopher,488,261143
gopher,489,262340
gopher,490,263537
gopher,491,264734
gopher,492,265931
gopher,493,267128
gopher,494,268325
gopher,495,269522
gopher,496,270719
gopher,497,273086
gopher,498,275453
gopher,499,277820
gopher,500,280187
gopher,501,282554
gopher,502,284921
gopher,503,287288
gopher,504,289655
gopher,505,292022
gopher,506,294389
gopher,507,296756
gopher,508,299123
gopher,509,301490
gopher,510,303857
gopher,511,306224
gopher,512,308591
gopher,513,310958
gopher,514,313325
gopher,515,315692
gopher,516,318059
gopher,517,320426
gopher,518,322793
gopher,519,325160
gopher,520,327527
gopher,521,329894
gopher,522,332261
gopher,523,334628
gopher,524,336995
gopher,525,339362
gopher,526,341729
gopher,527,344096
gopher,528,346463
gopher,529,348830
gopher,530,351197
gopher,531,353564
gopher,532,355931
gopher,533,358298
gopher,534,360665
gopher,535,363032
gopher,536,365399
gopher,537,367766
gopher,538,370133
gopher,539,372500
gopher,540,374867
gopher,541,377234
gopher,542,379601
gopher,543,381968
gopher,544,384335
gopher,545,386702
gopher,546,389069
gopher,547,391436
gopher,548,393803
gopher,549,396170
gopher,550,398537
gopher,551,400904
gopher,552,403271
gopher,553,405638
gopher,554,408005
gopher,555,410372
gopher,556,412739
gopher,557,415106
gopher,558,417473
gopher,559,419840
gopher,560,422207
gopher,561,424574
gopher,562,426941
gopher,563,429308
gopher,564,431675
gopher,565,434042
gopher,566,436409
gopher,567,438776
gopher,568,441143
gopher,569,443510
gopher,570,445877
gopher,571,448244
gopher,572,450611
gopher,573,452978
gopher,574,455345
gopher,575,457712
gopher,576,460079
gopher,577,462446
gopher,578,464813
gopher,579,467180
gopher,580,469547
gopher,581,471914
gopher,582,474281
gopher,583,476648
gopher,584,479015
gopher,585,481382
gopher,586,483749
gopher,587,486116
gopher,588,488483
gopher,589,490850
gopher,590,493217
gopher,591,495584
gopher,592,497951
gopher,593,500318
gopher,594,502685
gopher,595,505052
gopher,596,507419
gopher,597,509786
gopher,598,512153
gopher,599,514520
gopher,600,516887
gopher,601,519254
gopher,602,521621
gopher,603,523988
gopher,604,526355
gopher,605,528722
gopher,606,531089
gopher,607,533456
gopher,608,535823
gopher,609,538190
gopher,610,540557
gopher,611,542924
gopher,612,545291
gopher,613,547658
gopher,614,550025
gopher,615,552392
gopher,616,554759
gopher,617,557126
gopher,618,559493
gopher,619,561860
gopher,620,564227
gopher,621,566594
gopher,622,568961
gopher,623,571328
gopher,624,573695
gopher,625,576062
gopher,626,578429
gopher,627,580796
gopher,628,583163
gopher,629,585530
gopher,630,587897
gopher,631,590264
gopher,632,592631
gopher,633,594998
gopher,634,597365
gopher,635,599732
gopher,636,602099
gopher,637,604466
gopher,638,606833
gopher,639,609200
gopher,640,611567
gopher,641,613934
gopher,642,616301
gopher,643,618668
gopher,644,621035
gopher,645,623402
gopher,646,625769
gopher,647,628136
gopher,648,630503
gopher,649,632870
gopher,650,635237
gopher,651,637604
gopher,652,639971
gopher,653,642338
gopher,654,644705
gopher,655,647072
gopher,656,649439
gopher,657,651806
gopher,658,654173
gopher,659,656540
gopher,660,658907
gopher,661,661274
gopher,662,663641
gopher,663,666008
gopher,664,668375
gopher,665,670742
gopher,666,673109
gopher,667,675476
gopher,668,677843
gopher,669,680210
gopher,670,682577
gopher,671,684944
gopher,672,687311
gopher,673,689678
gopher,674,692045
gopher,675,694412
gopher,676,696779
gopher,677,699146
gopher,678,701513
gopher,679,703880
gopher,680,706247
gopher,681,708614
gopher,682,710981
gopher,683,713348
gopher,684,715715
gopher,685,718082
gopher,686,720449
gopher,687,722816
gopher,688,725183
gopher,689,727550
gopher,690,729917
gopher,691,732284
gopher,692,734651
gopher,693,737018
gopher,694,739385
gopher,695,741752
gopher,696,744119
gopher,697,746486
gopher,698,748853
gopher,699,751220
gopher,700,753587
gopher,701,755954
gopher,702,758321
gopher,703,760688
gopher,704,763055
gopher,705,765422
gopher,706,767789
gopher,707,770156
gopher,708,772523
gopher,709,774890
gopher,710,777257
gopher,711,779624
gopher,712,781991
gopher,713,784358
gopher,714,786725
gopher,715,789092
gopher,716,791459
gopher,717,793826
gopher,718,796193
gopher,719,798560
gopher,720,800927
gopher,721,803294
gopher,722,805661
gopher,723,808028
gopher,724,810395
gopher,725,812762
gopher,726,815129
gopher,727,817496
gopher,728,819863
gopher,729,822230
gopher,730,824597
gopher,731,826964
gopher,732,829331
gopher,733,831698
gopher,734,834065
gopher,735,836432
gopher,736,838799
gopher,737,841166
gopher,738,843533
gopher,739,845900
gopher,740,848267
gopher,741,850634
gopher,742,853001
gopher,743,855368
gopher,744,857735
gopher,745,860102
gopher,746,862469
gopher,747,864836
gopher,748,867203
gopher,749,869570
gopher,750,871937
gopher,751,874304
gopher,752,876671
gopher,753,880208
gopher,754,883745
gopher,755,887282
gopher,756,890819
gopher,757,894356
gopher,758,897893
gopher,759,901430
gopher,760,904967
gopher,761,908504
gopher,762,912041
gopher,763,915578
gopher,764,919115
gopher,765,922652
gopher,766,926189
gopher,767,929726
gopher,768,933263
gopher,769,936800
gopher,770,940337
gopher,771,943874
gopher,772,947411
gopher,773,950948
gopher,774,954485
gopher,775,958022
gopher,776,961559
gopher,777,965096
gopher,778,968633
gopher,779,972170
gopher,780,975707
gopher,781,979244
gopher,782,982781
gopher,783,986318
gopher,784,989855
gopher,785,993392
gopher,786,996929
gopher,787,1000466
gravitar,0,1
gravitar,1,7
gravitar,2,23
gravitar,3,103
gravitar,4,295
gravitar,5,868
gravitar,6,4480
gravitar,7,11131
gravitar,8,23203
gravitar,9,57511
gravitar,10,118273
gravitar,11,610333
gravitar,12,1185449
hangman,0,1
hangman,1,3
hangman,2,6
hangman,3,10
hangman,4,15
hangman,5,21
hangman,6,28
hangman,7,36
hangman,8,45
hangman,9,55
hangman,10,66
hangman,11,78
hangman,12,91
hangman,13,109
hangman,14,132
hangman,15,160
hangman,16,193
hangman,17,231
hangman,18,274
hangman,19,322
hangman,20,375
hangman,21,433
hangman,22,496
hangman,23,564
hangman,24,637
hangman,25,720
hangman,26,813
hangman,27,916
hangman,28,1029
hangman,29,1152
hangman,30,1285
hangman,31,1428
hangman,32,1581
hangman,33,1744
hangman,34,1917
hangman,35,2100
hangman,36,2293
hangman,37,2500
hangman,38,2721
hangman,39,2956
hangman,40,3205
hangman,41,3468
hangman,42,3745
hangman,43,4036
hangman,44,4341
hangman,45,4664
hangman,46,5005
hangman,47,5364
hangman,48,5748
hangman,49,6161
hangman,50,6603
hangman,51,7074
hangman,52,7574
hangman,53,8103
hangman,54,8661
hangman,55,9248
hangman,56,9864
hangman,57,10517
hangman,58,11207
hangman,59,11934
hangman,60,12698
hangman,61,13503
hangman,62,14349
hangman,63,15236
hangman,64,16164
hangman,65,17133
hangman,66,18143
hangman,67,19194
hangman,68,20286
hangman,69,21435
hangman,70,22641
hangman,71,23904
hangman,72,25224
hangman,73,26605
hangman,74,28047
hangman,75,29550
hangman,76,31114
hangman,77,32739
hangman,78,34425
hangman,79,36172
hangman,80,37980
hangman,81,39873
hangman,82,41851
hangman,83,43914
hangman,84,46062
hangman,85,48299
hangman,86,50625
hangman,87,53040
hangman,88,55544
hangman,89,58141
hangman,90,60831
hangman,91,63614
hangman,92,66507
hangman,93,69542
hangman,94,72719
hangman,95,76038
hangman,96,79499
hangman,97,83106
hangman,98,86859
hangman,99,90758
hangman,100,94803
hangman,101,99010
hangman,102,103379
hangman,103,107910
hangman,104,112619
hangman,105,117546
hangman,106,122691
hangman,107,128054
hangman,108,133635
hangman,109,139438
hangman,110,145463
hangman,111,151710
hangman,112,158262
hangman,113,165155
hangman,114,172389
hangman,115,179964
hangman,116,187895
hangman,117,196230
hangman,118,204969
hangman,119,214112
hangman,120,223659
hangman,121,233614
hangman,122,243977
hangman,123,254748
hangman,124,265927
hangman,125,277582
hangman,126,289713
hangman,127,302320
hangman,128,315418
hangman,129,329063
hangman,130,343255
hangman,131,357994
hangman,132,373280
hangman,133,389121
hangman,134,405517
hangman,135,422468
hangman,136,439974
hangman,137,458145
hangman,138,476981
hangman,139,496482
hangman,140,516662
hangman,141,537585
hangman,142,559251
hangman,143,581660
hangman,144,604812
hangman,145,628735
hangman,146,653429
hangman,147,678894
hangman,148,705130
hangman,149,732305
hangman,150,760419
hangman,151,789472
hangman,152,819478
hangman,153,850509
hangman,154,882565
hangman,155,915646
hangman,156,949907
hangman,157,985417
hangman,158,1022176
haunted_house,0,1
haunted_house,1,19
haunted_house,2,343
haunted_house,3,6175
haunted_house,4,38575
haunted_house,5,165583
haunted_house,6,585487
haunted_house,7,1840015
hero,0,1
hero,1,10
hero,2,19
hero,3,28
hero,4,37
hero,5,46
hero,6,55
hero,7,64
hero,8,73
hero,9,82
hero,10,91
hero,11,100
hero,12,109
hero,13,118
hero,14,127
hero,15,136
hero,16,145
hero,17,154
hero,18,163
hero,19,172
hero,20,181
hero,21,190
hero,22,199
hero,23,208
hero,24,217
hero,25,226
hero,26,235
hero,27,244
hero,28,253
hero,29,262
hero,30,271
hero,31,280
hero,32,289
hero,33,298
hero,34,307
hero,35,316
hero,36,325
hero,37,334
hero,38,343
hero,39,352
hero,40,361
hero,41,370
hero,42,379
hero,43,388
hero,44,397
hero,45,406
hero,46,415
hero,47,424
hero,48,433
hero,49,442
hero,50,451
hero,51,460
hero,52,469
hero,53,478
hero,54,487
hero,55,496
hero,56,505
hero,57,514
hero,58,523
hero,59,532
hero,60,541
hero,61,550
hero,62,559
hero,63,568
hero,64,577
hero,65,586
hero,66,595
hero,67,604
hero,68,613
hero,69,622
hero,70,631
hero,71,640
hero,72,649
hero,73,658
hero,74,667
hero,75,676
hero,76,685
hero,77,694
hero,78,703
hero,79,712
hero,80,721
hero,81,730
hero,82,739
hero,83,748
hero,84,757
hero,85,766
hero,86,775
hero,87,784
hero,88,793
hero,89,802
hero,90,811
hero,91,820
hero,92,829
hero,93,838
hero,94,847
hero,95,856
hero,96,865
hero,97,874
hero,98,883
hero,99,892
hero,100,901
hero,101,910
hero,102,919
hero,103,928
hero,104,937
hero,105,946
hero,106,955
hero,107,964
hero,108,973
hero,109,982
hero,110,991
hero,111,1000
hero,112,1009
hero,113,1036
hero,114,1279
hero,115,2206
hero,116,4693
hero,117,9925
hero,118,19729
hero,119,37195
hero,120,66001
hero,121,113500
hero,122,186145
hero,123,297205
hero,124,456550
hero,125,683113
hero,126,991129
hero,127,1412578
human_cannonball,0,1
human_cannonball,1,10
human_cannonball,2,44
human_cannonball,3,119
human_cannonball,4,251
human_cannonball,5,456
human_cannonball,6,750
human_cannonball,7,1149
human_cannonball,8,1669
human_cannonball,9,2317
human_cannonball,10,3117
human_cannonball,11,4277
human_cannonball,12,5877
human_cannonball,13,7997
human_cannonball,14,10717
human_cannonball,15,14117
human_cannonball,16,18277
human_cannonball,17,23192
human_cannonball,18,28940
human_cannonball,19,36287
human_cannonball,20,45303
human_cannonball,21,56058
human_cannonball,22,68622
human_cannonball,23,83065
human_cannonball,24,99457
human_cannonball,25,117868
human_cannonball,26,138381
human_cannonball,27,162050
human_cannonball,28,189005
human_cannonball,29,219372
human_cannonball,30,253277
human_cannonball,31,290846
human_cannonball,32,332205
human_cannonball,33,377414
human_cannonball,34,426651
human_cannonball,35,482198
human_cannonball,36,544177
human_cannonball,37,612710
human_cannonball,38,687919
human_cannonball,39,769926
human_cannonball,40,858853
human_cannonball,41,954822
human_cannonball,42,1058038
ice_hockey,0,1
ice_hockey,1,2
ice_hockey,2,3
ice_hockey,3,4
ice_hockey,4,5
ice_hockey,5,6
ice_hockey,6,7
ice_hockey,7,8
ice_hockey,8,9
ice_hockey,9,10
ice_hockey,10,11
ice_hockey,11,12
ice_hockey,12,13
ice_hockey,13,14
ice_hockey,14,15
ice_hockey,15,16
ice_hockey,16,17
ice_hockey,17,18
ice_hockey,18,19
ice_hockey,19,20
ice_hockey,20,21
ice_hockey,21,22
ice_hockey,22,23
ice_hockey,23,24
ice_hockey,24,25
ice_hockey,25,26
ice_hockey,26,27
ice_hockey,27,28
ice_hockey,28,29
ice_hockey,29,30
ice_hockey,30,31
ice_hockey,31,32
ice_hockey,32,33
ice_hockey,33,34
ice_hockey,34,35
ice_hockey,35,36
ice_hockey,36,37
ice_hockey,37,38
ice_hockey,38,39
ice_hockey,39,40
ice_hockey,40,41
ice_hockey,41,42
ice_hockey,42,43
ice_hockey,43,44
ice_hockey,44,45
ice_hockey,45,46
ice_hockey,46,47
ice_hockey,47,48
ice_hockey,48,49
ice_hockey,49,50
ice_hockey,50,51
ice_hockey,51,52
ice_hockey,52,53
ice_hockey,53,54
ice_hockey,54,55
ice_hockey,55,56
ice_hockey,56,57
ice_hockey,57,58
ice_hockey,58,59
ice_hockey,59,60
ice_hockey,60,61
ice_hockey,61,62
ice_hockey,62,63
ice_hockey,63,64
ice_hockey,64,65
ice_hockey,65,83
ice_hockey,66,101
ice_hockey,67,119
ice_hockey,68,137
ice_hockey,69,325
ice_hockey,70,513
ice_hockey,71,701
ice_hockey,72,889
ice_hockey,73,1669
ice_hockey,74,2449
ice_hockey,75,3229
ice_hockey,76,4009
ice_hockey,77,7177
ice_hockey,78,10233
ice_hockey,79,13289
ice_hockey,80,16345
ice_hockey,81,21785
ice_hockey,82,26765
ice_hockey,83,31745
ice_hockey,84,36725
ice_hockey,85,52085
ice_hockey,86,66533
ice_hockey,87,80981
ice_hockey,88,95429
ice_hockey,89,112821
ice_hockey,90,128925
ice_hockey,91,145029
ice_hockey,92,161133
ice_hockey,93,199857
ice_hockey,94,236731
ice_hockey,95,273605
ice_hockey,96,310479
ice_hockey,97,343663
ice_hockey,98,374691
ice_hockey,99,405719
ice_hockey,100,436747
ice_hockey,101,508599
ice_hockey,102,577573
ice_hockey,103,646547
ice_hockey,104,715521
ice_hockey,105,771745
ice_hockey,106,824721
ice_hockey,107,877697
ice_hockey,108,930673
ice_hockey,109,1050373
jamesbond,0,1
jamesbond,1,9
jamesbond,2,61
jamesbond,3,153
jamesbond,4,545
jamesbond,5,1810
jamesbond,6,5266
jamesbond,7,10162
jamesbond,8,22262
jamesbond,9,49464
jamesbond,10,105630
jamesbond,11,180629
jamesbond,12,324425
jamesbond,13,588129
jamesbond,14,1053779
journey_escape,0,1
journey_escape,1,11
journey_escape,2,73
journey_escape,3,214
journey_escape,4,452
journey_escape,5,811
journey_escape,6,1315
journey_escape,7,1988
journey_escape,8,2854
journey_escape,9,3937
journey_escape,10,5261
journey_escape,11,6886
journey_escape,12,8909
journey_escape,13,11456
journey_escape,14,14671
journey_escape,15,18716
journey_escape,16,23771
journey_escape,17,30034
journey_escape,18,37721
journey_escape,19,47066
journey_escape,20,58321
journey_escape,21,71754
journey_escape,22,87673
journey_escape,23,106392
journey_escape,24,128237
journey_escape,25,153556
journey_escape,26,182699
journey_escape,27,216028
journey_escape,28,253910
journey_escape,29,296735
journey_escape,30,344923
journey_escape,31,398908
journey_escape,32,459182
journey_escape,33,526247
journey_escape,34,600615
journey_escape,35,682810
journey_escape,36,773452
journey_escape,37,873555
journey_escape,38,984511
journey_escape,39,1107578
kaboom,0,1
kaboom,1,4
kaboom,2,13
kaboom,3,35
kaboom,4,72
kaboom,5,130
kaboom,6,208
kaboom,7,311
kaboom,8,438
kaboom,9,587
kaboom,10,757
kaboom,11,946
kaboom,12,1157
kaboom,13,1385
kaboom,14,1624
kaboom,15,1867
kaboom,16,2113
kaboom,17,2362
kaboom,18,2611
kaboom,19,2863
kaboom,20,3116
kaboom,21,3370
kaboom,22,3625
kaboom,23,3884
kaboom,24,4145
kaboom,25,4411
kaboom,26,4688
kaboom,27,4980
kaboom,28,5290
kaboom,29,5617
kaboom,30,5966
kaboom,31,6336
kaboom,32,6732
kaboom,33,7149
kaboom,34,7589
kaboom,35,8052
kaboom,36,8533
kaboom,37,9040
kaboom,38,9571
kaboom,39,10124
kaboom,40,10703
kaboom,41,11310
kaboom,42,11933
kaboom,43,12579
kaboom,44,13253
kaboom,45,13948
kaboom,46,14661
kaboom,47,15384
kaboom,48,16109
kaboom,49,16838
kaboom,50,17576
kaboom,51,18314
kaboom,52,19055
kaboom,53,19798
kaboom,54,20538
kaboom,55,21280
kaboom,56,22018
kaboom,57,22754
kaboom,58,23488
kaboom,59,24224
kaboom,60,24959
kaboom,61,25695
kaboom,62,26433
kaboom,63,27169
kaboom,64,27907
kaboom,65,28643
kaboom,66,29377
kaboom,67,30112
kaboom,68,30853
kaboom,69,31591
kaboom,70,32332
kaboom,71,33075
kaboom,72,33815
kaboom,73,34557
kaboom,74,35295
kaboom,75,36031
kaboom,76,36765
kaboom,77,37501
kaboom,78,38236
kaboom,79,38972
kaboom,80,39710
kaboom,81,40446
kaboom,82,41184
kaboom,83,41920
kaboom,84,42654
kaboom,85,43389
kaboom,86,44130
kaboom,87,44868
kaboom,88,45609
kaboom,89,46352
kaboom,90,47092
kaboom,91,47834
kaboom,92,48572
kaboom,93,49308
kaboom,94,50042
kaboom,95,50778
kaboom,96,51513
kaboom,97,52249
kaboom,98,52994
kaboom,99,53770
kaboom,100,54614
kaboom,101,55557
kaboom,102,56627
kaboom,103,57855
kaboom,104,59293
kaboom,105,60958
kaboom,106,62905
kaboom,107,65169
kaboom,108,67774
kaboom,109,70782
kaboom,110,74217
kaboom,111,78112
kaboom,112,82480
kaboom,113,87373
kaboom,114,92802
kaboom,115,98824
kaboom,116,105470
kaboom,117,112746
kaboom,118,120706
kaboom,119,129357
kaboom,120,138734
kaboom,121,148868
kaboom,122,159811
kaboom,123,171398
kaboom,124,183750
kaboom,125,196872
kaboom,126,210641
kaboom,127,225201
kaboom,128,240501
kaboom,129,256522
kaboom,130,273224
kaboom,131,290698
kaboom,132,308879
kaboom,133,327807
kaboom,134,347994
kaboom,135,371071
kaboom,136,398613
kaboom,137,432234
kaboom,138,473796
kaboom,139,524345
kaboom,140,585477
kaboom,141,658481
kaboom,142,744807
kaboom,143,845563
kaboom,144,961504
kaboom,145,1094745
kangaroo,0,1
kangaroo,1,2
kangaroo,2,3
kangaroo,3,4
kangaroo,4,5
kangaroo,5,6
kangaroo,6,7
kangaroo,7,8
kangaroo,8,9
kangaroo,9,10
kangaroo,10,11
kangaroo,11,12
kangaroo,12,13
kangaroo,13,14
kangaroo,14,15
kangaroo,15,16
kangaroo,16,17
kangaroo,17,18
kangaroo,18,19
kangaroo,19,20
kangaroo,20,21
kangaroo,21,22
kangaroo,22,23
kangaroo,23,24
kangaroo,24,25
kangaroo,25,26
kangaroo,26,27
kangaroo,27,28
kangaroo,28,29
kangaroo,29,30
kangaroo,30,31
kangaroo,31,32
kangaroo,32,33
kangaroo,33,34
kangaroo,34,35
kangaroo,35,36
kangaroo,36,37
kangaroo,37,38
kangaroo,38,39
kangaroo,39,40
kangaroo,40,41
kangaroo,41,42
kangaroo,42,43
kangaroo,43,44
kangaroo,44,45
kangaroo,45,46
kangaroo,46,47
kangaroo,47,48
kangaroo,48,49
kangaroo,49,50
kangaroo,50,51
kangaroo,51,52
kangaroo,52,53
kangaroo,53,54
kangaroo,54,55
kangaroo,55,56
kangaroo,56,57
kangaroo,57,58
kangaroo,58,59
kangaroo,59,60
kangaroo,60,61
kangaroo,61,62
kangaroo,62,63
kangaroo,63,64
kangaroo,64,65
kangaroo,65,66
kangaroo,66,67
kangaroo,67,68
kangaroo,68,69
kangaroo,69,70
kangaroo,70,71
kangaroo,71,72
kangaroo,72,73
kangaroo,73,74
kangaroo,74,75
kangaroo,75,76
kangaroo,76,77
kangaroo,77,78
kangaroo,78,79
kangaroo,79,80
kangaroo,80,81
kangaroo,81,82
kangaroo,82,83
kangaroo,83,84
kangaroo,84,85
kangaroo,85,86
kangaroo,86,87
kangaroo,87,88
kangaroo,88,89
kangaroo,89,90
kangaroo,90,91
kangaroo,91,92
kangaroo,92,93
kangaroo,93,94
kangaroo,94,95
kangaroo,95,96
kangaroo,96,97
kangaroo,97,98
kangaroo,98,99
kangaroo,99,100
kangaroo,100,101
kangaroo,101,102
kangaroo,102,103
kangaroo,103,104
kangaroo,104,105
kangaroo,105,106
kangaroo,106,107
kangaroo,107,108
kangaroo,108,109
kangaroo,109,110
kangaroo,110,111
kangaroo,111,112
kangaroo,112,113
kangaroo,113,114
kangaroo,114,115
kangaroo,115,116
kangaroo,116,117
kangaroo,117,118
kangaroo,118,119
kangaroo,119,120
kangaroo,120,121
kangaroo,121,122
kangaroo,122,123
kangaroo,123,124
kangaroo,124,125
kangaroo,125,126
kangaroo,126,127
kangaroo,127,128
kangaroo,128,129
kangaroo,129,130
kangaroo,130,131
kangaroo,131,132
kangaroo,132,133
kangaroo,133,134
kangaroo,134,135
kangaroo,135,136
kangaroo,136,137
kangaroo,137,138
kangaroo,138,139
kangaroo,139,140
kangaroo,140,141
kangaroo,141,142
kangaroo,142,143
kangaroo,143,144
kangaroo,144,145
kangaroo,145,146
kangaroo,146,147
kangaroo,147,148
kangaroo,148,149
kangaroo,149,150
kangaroo,150,151
kangaroo,151,152
kangaroo,152,153
kangaroo,153,154
kangaroo,154,155
kangaroo,155,156
kangaroo,156,157
kangaroo,157,158
kangaroo,158,159
kangaroo,159,160
kangaroo,160,168
kangaroo,161,186
kangaroo,162,224
kangaroo,163,286
kangaroo,164,380
kangaroo,165,522
kangaroo,166,704
kangaroo,167,940
kangaroo,168,1252
kangaroo,169,1624
kangaroo,170,2060
kangaroo,171,2600
kangaroo,172,3216
kangaroo,173,3908
kangaroo,174,4732
kangaroo,175,5648
kangaroo,176,6660
kangaroo,177,7832
kangaroo,178,9112
kangaroo,179,10500
kangaroo,180,12076
kangaroo,181,13776
kangaroo,182,15604
kangaroo,183,17599
kangaroo,184,19725
kangaroo,185,21981
kangaroo,186,24418
kangaroo,187,26996
kangaroo,188,29718
kangaroo,189,32655
kangaroo,190,35763
kangaroo,191,39049
kangaroo,192,42586
kangaroo,193,46312
kangaroo,194,50216
kangaroo,195,54401
kangaroo,196,58787
kangaroo,197,63365
kangaroo,198,68254
kangaroo,199,73313
kangaroo,200,78529
kangaroo,201,84037
kangaroo,202,89720
kangaroo,203,95568
kangaroo,204,101726
kangaroo,205,108065
kangaroo,206,114573
kangaroo,207,121370
kangaroo,208,128347
kangaroo,209,135495
kangaroo,210,142936
kangaroo,211,150559
kangaroo,212,158355
kangaroo,213,166452
kangaroo,214,174733
kangaroo,215,183191
kangaroo,216,191960
kangaroo,217,200917
kangaroo,218,210053
kangaroo,219,219508
kangaroo,220,229149
kangaroo,221,238965
kangaroo,222,249102
kangaroo,223,259427
kangaroo,224,269929
kangaroo,225,280760
kangaroo,226,291737
kangaroo,227,302871
kangaroo,228,314265
kangaroo,229,325822
kangaroo,230,337476
kangaroo,231,349436
kangaroo,232,361500
kangaroo,233,373715
kangaroo,234,386173
kangaroo,235,398792
kangaroo,236,411494
kangaroo,237,424500
kangaroo,238,437596
kangaroo,239,450843
kangaroo,240,464321
kangaroo,241,477960
kangaroo,242,491672
kangaroo,243,505690
kangaroo,244,519788
kangaroo,245,534039
kangaroo,246,548511
kangaroo,247,563147
kangaroo,248,577849
kangaroo,249,592860
kangaroo,250,607946
kangaroo,251,623189
kangaroo,252,638649
kangaroo,253,654277
kangaroo,254,669967
kangaroo,255,685970
kangaroo,256,702044
kangaroo,257,718279
kangaroo,258,734727
kangaroo,259,751347
kangaroo,260,768025
kangaroo,261,785020
kangaroo,262,802082
kangaroo,263,819309
kangaroo,264,836745
kangaroo,265,854357
kangaroo,266,872023
kangaroo,267,890010
kangaroo,268,908060
kangaroo,269,926279
kangaroo,270,944703
kangaroo,271,963307
kangaroo,272,981961
kangaroo,273,1000940
keystone_kapers,0,1
keystone_kapers,1,10
keystone_kapers,2,48
keystone_kapers,3,148
keystone_kapers,4,358
keystone_kapers,5,717
keystone_kapers,6,1269
keystone_kapers,7,2045
keystone_kapers,8,3083
keystone_kapers,9,4439
keystone_kapers,10,6199
keystone_kapers,11,8349
keystone_kapers,12,10903
keystone_kapers,13,13875
keystone_kapers,14,17315
keystone_kapers,15,21237
keystone_kapers,16,25686
keystone_kapers,17,30656
keystone_kapers,18,36188
keystone_kapers,19,42279
keystone_kapers,20,48951
keystone_kapers,21,56196
keystone_kapers,22,64116
keystone_kapers,23,72602
keystone_kapers,24,81676
keystone_kapers,25,91318
keystone_kapers,26,101746
keystone_kapers,27,112742
keystone_kapers,28,124326
keystone_kapers,29,136478
keystone_kapers,30,149520
keystone_kapers,31,163134
keystone_kapers,32,177335
keystone_kapers,33,192111
keystone_kapers,34,207895
keystone_kapers,35,224251
keystone_kapers,36,241195
keystone_kapers,37,258704
keystone_kapers,38,277880
keystone_kapers,39,298130
keystone_kapers,40,319372
keystone_kapers,41,341951
keystone_kapers,42,366683
keystone_kapers,43,392199
keystone_kapers,44,418711
keystone_kapers,45,446699
keystone_kapers,46,476935
keystone_kapers,47,508635
keystone_kapers,48,541526
keystone_kapers,49,575277
keystone_kapers,50,611097
keystone_kapers,51,648085
keystone_kapers,52,686187
keystone_kapers,53,725004
keystone_kapers,54,766002
keystone_kapers,55,808176
keystone_kapers,56,851458
keystone_kapers,57,895316
keystone_kapers,58,941378
keystone_kapers,59,988612
keystone_kapers,60,1036952
king_kong,0,1
king_kong,1,7
king_kong,2,13
king_kong,3,19
king_kong,4,25
king_kong,5,31
king_kong,6,37
king_kong,7,43
king_kong,8,49
king_kong,9,55
king_kong,10,61
king_kong,11,67
king_kong,12,73
king_kong,13,79
king_kong,14,85
king_kong,15,91
king_kong,16,97
king_kong,17,103
king_kong,18,109
king_kong,19,115
king_kong,20,121
king_kong,21,127
king_kong,22,133
king_kong,23,139
king_kong,24,145
king_kong,25,151
king_kong,26,157
king_kong,27,163
king_kong,28,169
king_kong,29,175
king_kong,30,181
king_kong,31,187
king_kong,32,193
king_kong,33,199
king_kong,34,205
king_kong,35,211
king_kong,36,217
king_kong,37,223
king_kong,38,229
king_kong,39,235
king_kong,40,241
king_kong,41,247
king_kong,42,253
king_kong,43,259
king_kong,44,265
king_kong,45,271
king_kong,46,277
king_kong,47,283
king_kong,48,289
king_kong,49,295
king_kong,50,301
king_kong,51,307
king_kong,52,313
king_kong,53,319
king_kong,54,325
king_kong,55,331
king_kong,56,337
king_kong,57,343
king_kong,58,349
king_kong,59,355
king_kong,60,361
king_kong,61,367
king_kong,62,373
king_kong,63,379
king_kong,64,385
king_kong,65,391
king_kong,66,397
king_kong,67,403
king_kong,68,409
king_kong,69,415
king_kong,70,421
king_kong,71,427
king_kong,72,433
king_kong,73,439
king_kong,74,445
king_kong,75,451
king_kong,76,457
king_kong,77,463
king_kong,78,469
king_kong,79,475
king_kong,80,481
king_kong,81,487
king_kong,82,493
king_kong,83,499
king_kong,84,505
king_kong,85,511
king_kong,86,517
king_kong,87,523
king_kong,88,529
king_kong,89,535
king_kong,90,541
king_kong,91,547
king_kong,92,553
king_kong,93,559
king_kong,94,565
king_kong,95,571
king_kong,96,577
king_kong,97,583
king_kong,98,589
king_kong,99,595
king_kong,100,601
king_kong,101,607
king_kong,102,613
king_kong,103,619
king_kong,104,625
king_kong,105,631
king_kong,106,637
king_kong,107,643
king_kong,108,649
king_kong,109,655
king_kong,110,661
king_kong,111,667
king_kong,112,673
king_kong,113,679
king_kong,114,685
king_kong,115,691
king_kong,116,697
king_kong,117,703
king_kong,118,709
king_kong,119,715
king_kong,120,721
king_kong,121,727
king_kong,122,733
king_kong,123,739
king_kong,124,745
king_kong,125,751
king_kong,126,757
king_kong,127,763
king_kong,128,769
king_kong,129,775
king_kong,130,781
king_kong,131,787
king_kong,132,793
king_kong,133,799
king_kong,134,805
king_kong,135,811
king_kong,136,817
king_kong,137,823
king_kong,138,829
king_kong,139,835
king_kong,140,841
king_kong,141,847
king_kong,142,853
king_kong,143,859
king_kong,144,865
king_kong,145,871
king_kong,146,877
king_kong,147,883
king_kong,148,889
king_kong,149,895
king_kong,150,901
king_kong,151,907
king_kong,152,913
king_kong,153,919
king_kong,154,925
king_kong,155,931
king_kong,156,937
king_kong,157,943
king_kong,158,949
king_kong,159,955
king_kong,160,961
king_kong,161,967
king_kong,162,973
king_kong,163,979
king_kong,164,985
king_kong,165,991
king_kong,166,997
king_kong,167,1003
king_kong,168,1009
king_kong,169,1015
king_kong,170,1021
king_kong,171,1027
king_kong,172,1033
king_kong,173,1039
king_kong,174,1045
king_kong,175,1051
king_kong,176,1057
king_kong,177,1063
king_kong,178,1069
king_kong,179,1075
king_kong,180,1081
king_kong,181,1087
king_kong,182,1093
king_kong,183,1099
king_kong,184,1105
king_kong,185,1111
king_kong,186,1117
king_kong,187,1123
king_kong,188,1129
king_kong,189,1135
king_kong,190,1141
king_kong,191,1147
king_kong,192,1153
king_kong,193,1159
king_kong,194,1165
king_kong,195,1171
king_kong,196,1177
king_kong,197,1183
king_kong,198,1189
king_kong,199,1195
king_kong,200,1201
king_kong,201,1207
king_kong,202,1213
king_kong,203,1219
king_kong,204,1225
king_kong,205,1231
king_kong,206,1237
king_kong,207,1243
king_kong,208,1249
king_kong,209,1255
king_kong,210,1261
king_kong,211,1267
king_kong,212,1273
king_kong,213,1279
king_kong,214,1285
king_kong,215,1291
king_kong,216,1297
king_kong,217,1303
king_kong,218,1309
king_kong,219,1315
king_kong,220,1321
king_kong,221,1327
king_kong,222,1333
king_kong,223,1339
king_kong,224,1345
king_kong,225,1351
king_kong,226,1357
king_kong,227,1363
king_kong,228,1369
king_kong,229,1375
king_kong,230,1381
king_kong,231,1387
king_kong,232,1393
king_kong,233,1399
king_kong,234,1405
king_kong,235,1411
king_kong,236,1417
king_kong,237,1423
king_kong,238,1429
king_kong,239,1435
king_kong,240,1441
king_kong,241,1447
king_kong,242,1453
king_kong,243,1459
king_kong,244,1465
king_kong,245,1471
king_kong,246,1477
king_kong,247,1483
king_kong,248,1489
king_kong,249,1495
king_kong,250,1501
king_kong,251,1507
king_kong,252,1513
king_kong,253,1519
king_kong,254,1525
king_kong,255,1531
king_kong,256,1537
king_kong,257,1543
king_kong,258,1549
king_kong,259,1555
king_kong,260,1561
king_kong,261,1567
king_kong,262,1573
king_kong,263,1579
king_kong,264,1585
king_kong,265,1591
king_kong,266,1597
king_kong,267,1603
king_kong,268,1609
king_kong,269,1615
king_kong,270,1621
king_kong,271,1627
king_kong,272,1633
king_kong,273,1639
king_kong,274,1645
king_kong,275,1651
king_kong,276,1657
king_kong,277,1663
king_kong,278,1669
king_kong,279,1675
king_kong,280,1681
king_kong,281,1687
king_kong,282,1693
king_kong,283,1699
king_kong,284,1705
king_kong,285,1711
king_kong,286,1717
king_kong,287,1723
king_kong,288,1729
king_kong,289,1735
king_kong,290,1741
king_kong,291,1747
king_kong,292,1753
king_kong,293,1759
king_kong,294,1765
king_kong,295,1771
king_kong,296,1777
king_kong,297,1783
king_kong,298,1789
king_kong,299,1795
king_kong,300,1801
king_kong,301,1807
king_kong,302,1813
king_kong,303,1819
king_kong,304,1825
king_kong,305,1831
king_kong,306,1837
king_kong,307,1843
king_kong,308,1849
king_kong,309,1855
king_kong,310,1861
king_kong,311,1867
king_kong,312,1873
king_kong,313,1879
king_kong,314,1885
king_kong,315,1891
king_kong,316,1897
king_kong,317,1903
king_kong,318,1909
king_kong,319,1915
king_kong,320,1921
king_kong,321,1927
king_kong,322,1933
king_kong,323,1939
king_kong,324,1945
king_kong,325,1951
king_kong,326,1957
king_kong,327,1963
king_kong,328,1969
king_kong,329,1975
king_kong,330,1981
king_kong,331,1987
king_kong,332,1993
king_kong,333,1999
king_kong,334,2005
king_kong,335,2011
king_kong,336,2017
king_kong,337,2023
king_kong,338,2029
king_kong,339,2035
king_kong,340,2041
king_kong,341,2047
king_kong,342,2053
king_kong,343,2059
king_kong,344,2065
king_kong,345,2071
king_kong,346,2077
king_kong,347,2083
king_kong,348,2089
king_kong,349,2095
king_kong,350,2101
king_kong,351,2107
king_kong,352,2113
king_kong,353,2119
king_kong,354,2125
king_kong,355,2131
king_kong,356,2137
king_kong,357,2143
king_kong,358,2149
king_kong,359,2155
king_kong,360,2161
king_kong,361,2167
king_kong,362,2173
king_kong,363,2179
king_kong,364,2185
king_kong,365,2191
king_kong,366,2197
king_kong,367,2203
king_kong,368,2209
king_kong,369,2215
king_kong,370,2221
king_kong,371,2227
king_kong,372,2233
king_kong,373,2239
king_kong,374,2245
king_kong,375,2251
king_kong,376,2257
king_kong,377,2263
king_kong,378,2269
king_kong,379,2275
king_kong,380,2281
king_kong,381,2287
king_kong,382,2293
king_kong,383,2299
king_kong,384,2305
king_kong,385,2311
king_kong,386,2317
king_kong,387,2323
king_kong,388,2329
king_kong,389,2335
king_kong,390,2341
king_kong,391,2347
king_kong,392,2353
king_kong,393,2359
king_kong,394,2365
king_kong,395,2371
king_kong,396,2377
king_kong,397,2383
king_kong,398,2389
king_kong,399,2395
king_kong,400,2401
king_kong,401,2407
king_kong,402,2413
king_kong,403,2419
king_kong,404,2425
king_kong,405,2431
king_kong,406,2437
king_kong,407,2443
king_kong,408,2449
king_kong,409,2455
king_kong,410,2461
king_kong,411,2467
king_kong,412,2473
king_kong,413,2479
king_kong,414,2485
king_kong,415,2491
king_kong,416,2497
king_kong,417,2503
king_kong,418,2509
king_kong,419,2515
king_kong,420,2521
king_kong,421,2527
king_kong,422,2533
king_kong,423,2539
king_kong,424,2545
king_kong,425,2551
king_kong,426,2557
king_kong,427,2563
king_kong,428,2569
king_kong,429,2575
king_kong,430,2581
king_kong,431,2587
king_kong,432,2593
king_kong,433,2599
king_kong,434,2605
king_kong,435,2611
king_kong,436,2617
king_kong,437,2623
king_kong,438,2629
king_kong,439,2635
king_kong,440,2641
king_kong,441,2647
king_kong,442,2653
king_kong,443,2659
king_kong,444,2665
king_kong,445,2671
king_kong,446,2677
king_kong,447,2683
king_kong,448,2689
king_kong,449,2695
king_kong,450,2701
king_kong,451,2707
king_kong,452,2713
king_kong,453,2719
king_kong,454,2725
king_kong,455,2731
king_kong,456,2737
king_kong,457,2743
king_kong,458,2749
king_kong,459,2755
king_kong,460,2761
king_kong,461,2767
king_kong,462,2773
king_kong,463,2779
king_kong,464,2785
king_kong,465,2791
king_kong,466,2797
king_kong,467,2803
king_kong,468,2809
king_kong,469,2815
king_kong,470,2821
king_kong,471,2827
king_kong,472,2833
king_kong,473,2839
king_kong,474,2845
king_kong,475,2851
king_kong,476,2857
king_kong,477,2863
king_kong,478,2869
king_kong,479,2875
king_kong,480,2881
king_kong,481,2887
king_kong,482,2893
king_kong,483,2899
king_kong,484,2905
king_kong,485,2911
king_kong,486,2917
king_kong,487,2923
king_kong,488,2929
king_kong,489,2935
king_kong,490,2941
king_kong,491,2947
king_kong,492,2953
king_kong,493,2959
king_kong,494,2965
king_kong,495,2971
king_kong,496,2977
king_kong,497,2983
king_kong,498,2989
king_kong,499,2995
king_kong,500,3001
king_kong,501,3007
king_kong,502,3013
king_kong,503,3019
king_kong,504,3025
king_kong,505,3031
king_kong,506,3037
king_kong,507,3043
king_kong,508,3049
king_kong,509,3055
king_kong,510,3061
king_kong,511,3067
king_kong,512,3073
king_kong,513,3079
king_kong,514,3085
king_kong,515,3091
king_kong,516,3097
king_kong,517,3103
king_kong,518,3109
king_kong,519,3115
king_kong,520,3121
king_kong,521,3127
king_kong,522,3133
king_kong,523,3139
king_kong,524,3145
king_kong,525,3151
king_kong,526,3157
king_kong,527,3163
king_kong,528,3169
king_kong,529,3175
king_kong,530,3181
king_kong,531,3187
king_kong,532,3193
king_kong,533,3199
king_kong,534,3205
king_kong,535,3211
king_kong,536,3217
king_kong,537,3223
king_kong,538,3229
king_kong,539,3235
king_kong,540,3241
king_kong,541,3247
king_kong,542,3253
king_kong,543,3259
king_kong,544,3265
king_kong,545,3271
king_kong,546,3277
king_kong,547,3283
king_kong,548,3289
king_kong,549,3295
king_kong,550,3301
king_kong,551,3307
king_kong,552,3313
king_kong,553,3319
king_kong,554,3325
king_kong,555,3331
king_kong,556,3337
king_kong,557,3343
king_kong,558,3349
king_kong,559,3355
king_kong,560,3361
king_kong,561,3367
king_kong,562,3373
king_kong,563,3379
king_kong,564,3385
king_kong,565,3391
king_kong,566,3397
king_kong,567,3403
king_kong,568,3409
king_kong,569,3415
king_kong,570,3421
king_kong,571,3427
king_kong,572,3433
king_kong,573,3439
king_kong,574,3445
king_kong,575,3451
king_kong,576,3457
king_kong,577,3463
king_kong,578,3499
king_kong,579,3529
king_kong,580,3559
king_kong,581,3589
king_kong,582,3685
king_kong,583,3781
king_kong,584,3877
king_kong,585,3973
king_kong,586,4321
king_kong,587,4567
king_kong,588,4813
king_kong,589,5059
king_kong,590,5677
king_kong,591,6271
king_kong,592,6865
king_kong,593,7423
king_kong,594,9043
king_kong,595,10189
king_kong,596,11335
king_kong,597,12445
king_kong,598,14647
king_kong,599,16717
king_kong,600,18787
king_kong,601,20713
king_kong,602,25285
king_kong,603,28531
king_kong,604,31777
king_kong,605,34855
king_kong,606,40069
king_kong,607,44947
king_kong,608,49825
king_kong,609,54355
king_kong,610,63667
king_kong,611,70441
king_kong,612,77215
king_kong,613,83593
king_kong,614,93547
king_kong,615,102865
king_kong,616,112183
king_kong,617,120961
king_kong,618,137173
king_kong,619,149443
king_kong,620,161713
king_kong,621,173371
king_kong,622,190417
king_kong,623,206431
king_kong,624,222445
king_kong,625,237643
king_kong,626,263491
king_kong,627,283705
king_kong,628,303919
king_kong,629,323245
king_kong,630,350119
king_kong,631,375469
king_kong,632,400819
king_kong,633,424909
king_kong,634,463417
king_kong,635,494311
king_kong,636,525205
king_kong,637,554743
king_kong,638,594379
king_kong,639,631897
king_kong,640,669415
king_kong,641,705133
king_kong,642,759685
king_kong,643,804313
king_kong,644,848941
king_kong,645,891649
king_kong,646,947401
king_kong,647,1000297
koolaid,0,1
koolaid,1,2
koolaid,2,3
koolaid,3,4
koolaid,4,5
koolaid,5,6
koolaid,6,7
koolaid,7,8
koolaid,8,9
koolaid,9,10
koolaid,10,11
koolaid,11,12
koolaid,12,13
koolaid,13,14
koolaid,14,15
koolaid,15,16
koolaid,16,17
koolaid,17,18
koolaid,18,19
koolaid,19,20
koolaid,20,21
koolaid,21,22
koolaid,22,23
koolaid,23,24
koolaid,24,25
koolaid,25,26
koolaid,26,27
koolaid,27,28
koolaid,28,29
koolaid,29,30
koolaid,30,31
koolaid,31,32
koolaid,32,33
koolaid,33,34
koolaid,34,35
koolaid,35,36
koolaid,36,37
koolaid,37,38
koolaid,38,39
koolaid,39,40
koolaid,40,41
koolaid,41,42
koolaid,42,43
koolaid,43,44
koolaid,44,45
koolaid,45,46
koolaid,46,47
koolaid,47,48
koolaid,48,49
koolaid,49,50
koolaid,50,51
koolaid,51,52
koolaid,52,53
koolaid,53,54
koolaid,54,55
koolaid,55,56
koolaid,56,57
koolaid,57,58
koolaid,58,59
koolaid,59,60
koolaid,60,61
koolaid,61,62
koolaid,62,63
koolaid,63,64
koolaid,64,65
koolaid,65,66
koolaid,66,67
koolaid,67,68
koolaid,68,69
koolaid,69,70
koolaid,70,71
koolaid,71,72
koolaid,72,73
koolaid,73,74
koolaid,74,75
koolaid,75,76
koolaid,76,77
koolaid,77,78
koolaid,78,79
koolaid,79,80
koolaid,80,81
koolaid,81,82
koolaid,82,83
koolaid,83,84
koolaid,84,85
koolaid,85,86
koolaid,86,87
koolaid,87,88
koolaid,88,89
koolaid,89,90
koolaid,90,91
koolaid,91,92
koolaid,92,93
koolaid,93,94
koolaid,94,95
koolaid,95,96
koolaid,96,97
koolaid,97,98
koolaid,98,99
koolaid,99,100
koolaid,100,101
koolaid,101,102
koolaid,102,103
koolaid,103,104
koolaid,104,105
koolaid,105,106
koolaid,106,107
koolaid,107,108
koolaid,108,109
koolaid,109,110
koolaid,110,111
koolaid,111,112
koolaid,112,113
koolaid,113,114
koolaid,114,115
koolaid,115,116
koolaid,116,117
koolaid,117,118
koolaid,118,119
koolaid,119,120
koolaid,120,121
koolaid,121,122
koolaid,122,123
koolaid,123,124
koolaid,124,125
koolaid,125,126
koolaid,126,127
koolaid,127,128
koolaid,128,129
koolaid,129,130
koolaid,130,131
koolaid,131,132
koolaid,132,133
koolaid,133,134
koolaid,134,135
koolaid,135,136
koolaid,136,137
koolaid,137,138
koolaid,138,139
koolaid,139,140
koolaid,140,141
koolaid,141,142
koolaid,142,143
koolaid,143,144
koolaid,144,145
koolaid,145,146
koolaid,146,147
koolaid,147,148
koolaid,148,149
koolaid,149,150
koolaid,150,151
koolaid,151,152
koolaid,152,153
koolaid,153,154
koolaid,154,155
koolaid,155,156
koolaid,156,157
koolaid,157,158
koolaid,158,159
koolaid,159,160
koolaid,160,161
koolaid,161,162
koolaid,162,163
koolaid,163,164
koolaid,164,165
koolaid,165,166
koolaid,166,167
koolaid,167,168
koolaid,168,169
koolaid,169,170
koolaid,170,171
koolaid,171,172
koolaid,172,173
koolaid,173,174
koolaid,174,175
koolaid,175,176
koolaid,176,177
koolaid,177,178
koolaid,178,179
koolaid,179,180
koolaid,180,181
koolaid,181,182
koolaid,182,183
koolaid,183,184
koolaid,184,185
koolaid,185,186
koolaid,186,187
koolaid,187,188
koolaid,188,189
koolaid,189,190
koolaid,190,191
koolaid,191,192
koolaid,192,193
koolaid,193,194
koolaid,194,195
koolaid,195,196
koolaid,196,197
koolaid,197,198
koolaid,198,199
koolaid,199,200
koolaid,200,201
koolaid,201,202
koolaid,202,203
koolaid,203,204
koolaid,204,205
koolaid,205,206
koolaid,206,207
koolaid,207,208
koolaid,208,209
koolaid,209,210
koolaid,210,211
koolaid,211,212
koolaid,212,213
koolaid,213,214
koolaid,214,215
koolaid,215,216
koolaid,216,217
koolaid,217,218
koolaid,218,219
koolaid,219,220
koolaid,220,221
koolaid,221,222
koolaid,222,223
koolaid,223,224
koolaid,224,225
koolaid,225,226
koolaid,226,227
koolaid,227,228
koolaid,228,229
koolaid,229,230
koolaid,230,231
koolaid,231,232
koolaid,232,233
koolaid,233,234
koolaid,234,235
koolaid,235,236
koolaid,236,237
koolaid,237,238
koolaid,238,239
koolaid,239,240
koolaid,240,241
koolaid,241,242
koolaid,242,243
koolaid,243,244
koolaid,244,245
koolaid,245,246
koolaid,246,247
koolaid,247,248
koolaid,248,257
koolaid,249,338
koolaid,250,419
koolaid,251,500
koolaid,252,581
koolaid,253,662
koolaid,254,743
koolaid,255,824
koolaid,256,905
koolaid,257,986
koolaid,258,1067
koolaid,259,1148
koolaid,260,1229
koolaid,261,1310
koolaid,262,1391
koolaid,263,1472
koolaid,264,1553
koolaid,265,1634
koolaid,266,1715
koolaid,267,1796
koolaid,268,1877
koolaid,269,1958
koolaid,270,2039
koolaid,271,2120
koolaid,272,2201
koolaid,273,2282
koolaid,274,2363
koolaid,275,2444
koolaid,276,2525
koolaid,277,2606
koolaid,278,2687
koolaid,279,2768
koolaid,280,2849
koolaid,281,2930
koolaid,282,3011
koolaid,283,3092
koolaid,284,3173
koolaid,285,3254
koolaid,286,3335
koolaid,287,3416
koolaid,288,3497
koolaid,289,3578
koolaid,290,3659
koolaid,291,3740
koolaid,292,3803
koolaid,293,3866
koolaid,294,3929
koolaid,295,3992
koolaid,296,4055
koolaid,297,4118
koolaid,298,4181
koolaid,299,4244
koolaid,300,4307
koolaid,301,4370
koolaid,302,4433
koolaid,303,4496
koolaid,304,4559
koolaid,305,4622
koolaid,306,4685
koolaid,307,4748
koolaid,308,4811
koolaid,309,4874
koolaid,310,4937
koolaid,311,5000
koolaid,312,5063
koolaid,313,5126
koolaid,314,5189
koolaid,315,5252
koolaid,316,5315
koolaid,317,5378
koolaid,318,5441
koolaid,319,5504
koolaid,320,5567
koolaid,321,5630
koolaid,322,5693
koolaid,323,5756
koolaid,324,5819
koolaid,325,5882
koolaid,326,5945
koolaid,327,6008
koolaid,328,6071
koolaid,329,6134
koolaid,330,6197
koolaid,331,6260
koolaid,332,6323
koolaid,333,6386
koolaid,334,6449
koolaid,335,6512
koolaid,336,6575
koolaid,337,6638
koolaid,338,6701
koolaid,339,6764
koolaid,340,6827
koolaid,341,6890
koolaid,342,6953
koolaid,343,7016
koolaid,344,7079
koolaid,345,7142
koolaid,346,7205
koolaid,347,7268
koolaid,348,7331
koolaid,349,7394
koolaid,350,7457
koolaid,351,7520
koolaid,352,7583
koolaid,353,7646
koolaid,354,7709
koolaid,355,7772
koolaid,356,7835
koolaid,357,7898
koolaid,358,7961
koolaid,359,8024
koolaid,360,8087
koolaid,361,8150
koolaid,362,8213
koolaid,363,8276
koolaid,364,8339
koolaid,365,8402
koolaid,366,8465
koolaid,367,8528
koolaid,368,8591
koolaid,369,8654
koolaid,370,8717
koolaid,371,8780
koolaid,372,8843
koolaid,373,8906
koolaid,374,8969
koolaid,375,9032
koolaid,376,9095
koolaid,377,9158
koolaid,378,9221
koolaid,379,9284
koolaid,380,9347
koolaid,381,9410
koolaid,382,9473
koolaid,383,9536
koolaid,384,9599
koolaid,385,9662
koolaid,386,9725
koolaid,387,9788
koolaid,388,9851
koolaid,389,9914
koolaid,390,9977
koolaid,391,10040
koolaid,392,10103
koolaid,393,10166
koolaid,394,10229
koolaid,395,10292
koolaid,396,10355
koolaid,397,10418
koolaid,398,10481
koolaid,399,10544
koolaid,400,10607
koolaid,401,10670
koolaid,402,10733
koolaid,403,10796
koolaid,404,10859
koolaid,405,10922
koolaid,406,10985
koolaid,407,11048
koolaid,408,11111
koolaid,409,11174
koolaid,410,11237
koolaid,411,11300
koolaid,412,11363
koolaid,413,11426
koolaid,414,11489
koolaid,415,11552
koolaid,416,11615
koolaid,417,11678
koolaid,418,11741
koolaid,419,11804
koolaid,420,11867
koolaid,421,11930
koolaid,422,11993
koolaid,423,12056
koolaid,424,12119
koolaid,425,12182
koolaid,426,12245
koolaid,427,12308
koolaid,428,12371
koolaid,429,12434
koolaid,430,12497
koolaid,431,12560
koolaid,432,12623
koolaid,433,12686
koolaid,434,12749
koolaid,435,12812
koolaid,436,12875
koolaid,437,12938
koolaid,438,13001
koolaid,439,13064
koolaid,440,13127
koolaid,441,13190
koolaid,442,13253
koolaid,443,13316
koolaid,444,13379
koolaid,445,13442
koolaid,446,13505
koolaid,447,13568
koolaid,448,13631
koolaid,449,13694
koolaid,450,13757
koolaid,451,13820
koolaid,452,13883
koolaid,453,13946
koolaid,454,14009
koolaid,455,14072
koolaid,456,14135
koolaid,457,14198
koolaid,458,14261
koolaid,459,14324
koolaid,460,14387
koolaid,461,14450
koolaid,462,14513
koolaid,463,14576
koolaid,464,14639
koolaid,465,14702
koolaid,466,14765
koolaid,467,14828
koolaid,468,14891
koolaid,469,14954
koolaid,470,15017
koolaid,471,15080
koolaid,472,15143
koolaid,473,15206
koolaid,474,15269
koolaid,475,15332
koolaid,476,15395
koolaid,477,15449
koolaid,478,15503
koolaid,479,15557
koolaid,480,15611
koolaid,481,15665
koolaid,482,15719
koolaid,483,15773
koolaid,484,15827
koolaid,485,15881
koolaid,486,15935
koolaid,487,15989
koolaid,488,16043
koolaid,489,16097
koolaid,490,16151
koolaid,491,16205
koolaid,492,16259
koolaid,493,16313
koolaid,494,16367
koolaid,495,16421
koolaid,496,16475
koolaid,497,16529
koolaid,498,16583
koolaid,499,16637
koolaid,500,16691
koolaid,501,16745
koolaid,502,16799
koolaid,503,16853
koolaid,504,16907
koolaid,505,16961
koolaid,506,17015
koolaid,507,17069
koolaid,508,17123
koolaid,509,17177
koolaid,510,17231
koolaid,511,17285
koolaid,512,17339
koolaid,513,17393
koolaid,514,17447
koolaid,515,17501
koolaid,516,17555
koolaid,517,17609
koolaid,518,17663
koolaid,519,17717
koolaid,520,17771
koolaid,521,17825
koolaid,522,17879
koolaid,523,17933
koolaid,524,17987
koolaid,525,18041
koolaid,526,18095
koolaid,527,18149
koolaid,528,18203
koolaid,529,18257
koolaid,530,18311
koolaid,531,18365
koolaid,532,18419
koolaid,533,18473
koolaid,534,18527
koolaid,535,18581
koolaid,536,18635
koolaid,537,18689
koolaid,538,18743
koolaid,539,18797
koolaid,540,18851
koolaid,541,18905
koolaid,542,18959
koolaid,543,19013
koolaid,544,19067
koolaid,545,19121
koolaid,546,19175
koolaid,547,19229
koolaid,548,19283
koolaid,549,19337
koolaid,550,19391
koolaid,551,19445
koolaid,552,19499
koolaid,553,19553
koolaid,554,19607
koolaid,555,19661
koolaid,556,19715
koolaid,557,19769
koolaid,558,19823
koolaid,559,19877
koolaid,560,19931
koolaid,561,19985
koolaid,562,20039
koolaid,563,20093
koolaid,564,20147
koolaid,565,20201
koolaid,566,20255
koolaid,567,20309
koolaid,568,20363
koolaid,569,20417
koolaid,570,20471
koolaid,571,20525
koolaid,572,20579
koolaid,573,20633
koolaid,574,20687
koolaid,575,20741
koolaid,576,20795
koolaid,577,20849
koolaid,578,20903
koolaid,579,20957
koolaid,580,21011
koolaid,581,21065
koolaid,582,21119
koolaid,583,21173
koolaid,584,21227
koolaid,585,21281
koolaid,586,21335
koolaid,587,21389
koolaid,588,21443
koolaid,589,21497
koolaid,590,21551
koolaid,591,21605
koolaid,592,21659
koolaid,593,21713
koolaid,594,21767
koolaid,595,21821
koolaid,596,21875
koolaid,597,21929
koolaid,598,21983
koolaid,599,22037
koolaid,600,22091
koolaid,601,22145
koolaid,602,22199
koolaid,603,22253
koolaid,604,22307
koolaid,605,22361
koolaid,606,22415
koolaid,607,22469
koolaid,608,22523
koolaid,609,22577
koolaid,610,22631
koolaid,611,22685
koolaid,612,22739
koolaid,613,22793
koolaid,614,22847
koolaid,615,22901
koolaid,616,22955
koolaid,617,23009
koolaid,618,23063
koolaid,619,23117
koolaid,620,23171
koolaid,621,23225
koolaid,622,23279
koolaid,623,23333
koolaid,624,23387
koolaid,625,23441
koolaid,626,23495
koolaid,627,23549
koolaid,628,23603
koolaid,629,23657
koolaid,630,23711
koolaid,631,23765
koolaid,632,23819
koolaid,633,23873
koolaid,634,23927
koolaid,635,24215
koolaid,636,24917
koolaid,637,25970
koolaid,638,27464
koolaid,639,29471
koolaid,640,32063
koolaid,641,34961
koolaid,642,38534
koolaid,643,42854
koolaid,644,47894
koolaid,645,53726
koolaid,646,60404
koolaid,647,67874
koolaid,648,75560
koolaid,649,84056
koolaid,650,93344
koolaid,651,103397
koolaid,652,114359
koolaid,653,126257
koolaid,654,139046
koolaid,655,152537
koolaid,656,167063
koolaid,657,182660
koolaid,658,199229
koolaid,659,216941
koolaid,660,235832
koolaid,661,255830
koolaid,662,276683
koolaid,663,299183
koolaid,664,323348
koolaid,665,349250
koolaid,666,377915
koolaid,667,410189
koolaid,668,446216
koolaid,669,486293
koolaid,670,535136
koolaid,671,593528
koolaid,672,665879
koolaid,673,746510
koolaid,674,844475
koolaid,675,960314
koolaid,676,1094297
krull,0,1
krull,1,3
krull,2,7
krull,3,13
krull,4,21
krull,5,32
krull,6,48
krull,7,71
krull,8,103
krull,9,147
krull,10,209
krull,11,297
krull,12,417
krull,13,575
krull,14,781
krull,15,1039
krull,16,1350
krull,17,1711
krull,18,2122
krull,19,2590
krull,20,3118
krull,21,3714
krull,22,4381
krull,23,5121
krull,24,5956
krull,25,6906
krull,26,7980
krull,27,9185
krull,28,10533
krull,29,12030
krull,30,13679
krull,31,15468
krull,32,17391
krull,33,19453
krull,34,21667
krull,35,24060
krull,36,26643
krull,37,29417
krull,38,32387
krull,39,35562
krull,40,38954
krull,41,42579
krull,42,46437
krull,43,50532
krull,44,54862
krull,45,59411
krull,46,64172
krull,47,69146
krull,48,74337
krull,49,79760
krull,50,85430
krull,51,91288
krull,52,97278
krull,53,103458
krull,54,109879
krull,55,116536
krull,56,123432
krull,57,130576
krull,58,137956
krull,59,145564
krull,60,153414
krull,61,161497
krull,62,169793
krull,63,178291
krull,64,187004
krull,65,195933
krull,66,205073
krull,67,214444
krull,68,224023
krull,69,233793
krull,70,243780
krull,71,253994
krull,72,264421
krull,73,275072
krull,74,285966
krull,75,297100
krull,76,308467
krull,77,320069
krull,78,331906
krull,79,343963
krull,80,356209
krull,81,368611
krull,82,381200
krull,83,394004
krull,84,407005
krull,85,420221
krull,86,433668
krull,87,447312
krull,88,461139
krull,89,475166
krull,90,489410
krull,91,503883
krull,92,518575
krull,93,533478
krull,94,548586
krull,95,563886
krull,96,579374
krull,97,595061
krull,98,610966
krull,99,627081
krull,100,643394
krull,101,659923
krull,102,676661
krull,103,693591
krull,104,710725
krull,105,728055
krull,106,745565
krull,107,763262
krull,108,781144
krull,109,799211
krull,110,817462
krull,111,835891
krull,112,854488
krull,113,873251
krull,114,892216
krull,115,911403
krull,116,930774
krull,117,950311
krull,118,970025
krull,119,989931
krull,120,1010023
kung_fu_master,0,1
kung_fu_master,1,2
kung_fu_master,2,3
kung_fu_master,3,4
kung_fu_master,4,5
kung_fu_master,5,6
kung_fu_master,6,7
kung_fu_master,7,8
kung_fu_master,8,9
kung_fu_master,9,10
kung_fu_master,10,11
kung_fu_master,11,12
kung_fu_master,12,13
kung_fu_master,13,14
kung_fu_master,14,15
kung_fu_master,15,16
kung_fu_master,16,17
kung_fu_master,17,18
kung_fu_master,18,19
kung_fu_master,19,20
kung_fu_master,20,21
kung_fu_master,21,22
kung_fu_master,22,23
kung_fu_master,23,24
kung_fu_master,24,25
kung_fu_master,25,26
kung_fu_master,26,27
kung_fu_master,27,28
kung_fu_master,28,29
kung_fu_master,29,30
kung_fu_master,30,31
kung_fu_master,31,32
kung_fu_master,32,33
kung_fu_master,33,34
kung_fu_master,34,35
kung_fu_master,35,36
kung_fu_master,36,37
kung_fu_master,37,38
kung_fu_master,38,39
kung_fu_master,39,40
kung_fu_master,40,41
kung_fu_master,41,42
kung_fu_master,42,43
kung_fu_master,43,44
kung_fu_master,44,45
kung_fu_master,45,46
kung_fu_master,46,47
kung_fu_master,47,48
kung_fu_master,48,49
kung_fu_master,49,50
kung_fu_master,50,51
kung_fu_master,51,52
kung_fu_master,52,53
kung_fu_master,53,54
kung_fu_master,54,55
kung_fu_master,55,56
kung_fu_master,56,57
kung_fu_master,57,58
kung_fu_master,58,59
kung_fu_master,59,60
kung_fu_master,60,61
kung_fu_master,61,62
kung_fu_master,62,63
kung_fu_master,63,64
kung_fu_master,64,65
kung_fu_master,65,66
kung_fu_master,66,67
kung_fu_master,67,68
kung_fu_master,68,69
kung_fu_master,69,70
kung_fu_master,70,71
kung_fu_master,71,72
kung_fu_master,72,73
kung_fu_master,73,74
kung_fu_master,74,75
kung_fu_master,75,76
kung_fu_master,76,77
kung_fu_master,77,78
kung_fu_master,78,79
kung_fu_master,79,80
kung_fu_master,80,81
kung_fu_master,81,82
kung_fu_master,82,83
kung_fu_master,83,84
kung_fu_master,84,85
kung_fu_master,85,86
kung_fu_master,86,87
kung_fu_master,87,88
kung_fu_master,88,89
kung_fu_master,89,90
kung_fu_master,90,91
kung_fu_master,91,92
kung_fu_master,92,93
kung_fu_master,93,94
kung_fu_master,94,95
kung_fu_master,95,96
kung_fu_master,96,97
kung_fu_master,97,98
kung_fu_master,98,99
kung_fu_master,99,100
kung_fu_master,100,101
kung_fu_master,101,102
kung_fu_master,102,103
kung_fu_master,103,104
kung_fu_master,104,105
kung_fu_master,105,106
kung_fu_master,106,107
kung_fu_master,107,108
kung_fu_master,108,109
kung_fu_master,109,110
kung_fu_master,110,111
kung_fu_master,111,112
kung_fu_master,112,113
kung_fu_master,113,114
kung_fu_master,114,115
kung_fu_master,115,116
kung_fu_master,116,117
kung_fu_master,117,118
kung_fu_master,118,119
kung_fu_master,119,120
kung_fu_master,120,121
kung_fu_master,121,122
kung_fu_master,122,123
kung_fu_master,123,124
kung_fu_master,124,125
kung_fu_master,125,126
kung_fu_master,126,127
kung_fu_master,127,128
kung_fu_master,128,129
kung_fu_master,129,130
kung_fu_master,130,131
kung_fu_master,131,132
kung_fu_master,132,133
kung_fu_master,133,134
kung_fu_master,134,135
kung_fu_master,135,136
kung_fu_master,136,137
kung_fu_master,137,138
kung_fu_master,138,139
kung_fu_master,139,140
kung_fu_master,140,141
kung_fu_master,141,142
kung_fu_master,142,143
kung_fu_master,143,144
kung_fu_master,144,145
kung_fu_master,145,146
kung_fu_master,146,147
kung_fu_master,147,148
kung_fu_master,148,149
kung_fu_master,149,150
kung_fu_master,150,151
kung_fu_master,151,152
kung_fu_master,152,153
kung_fu_master,153,154
kung_fu_master,154,155
kung_fu_master,155,156
kung_fu_master,156,157
kung_fu_master,157,158
kung_fu_master,158,159
kung_fu_master,159,160
kung_fu_master,160,161
kung_fu_master,161,162
kung_fu_master,162,163
kung_fu_master,163,164
kung_fu_master,164,165
kung_fu_master,165,166
kung_fu_master,166,167
kung_fu_master,167,168
kung_fu_master,168,169
kung_fu_master,169,170
kung_fu_master,170,171
kung_fu_master,171,172
kung_fu_master,172,173
kung_fu_master,173,174
kung_fu_master,174,175
kung_fu_master,175,176
kung_fu_master,176,177
kung_fu_master,177,178
kung_fu_master,178,179
kung_fu_master,179,180
kung_fu_master,180,181
kung_fu_master,181,182
kung_fu_master,182,183
kung_fu_master,183,184
kung_fu_master,184,185
kung_fu_master,185,186
kung_fu_master,186,187
kung_fu_master,187,188
kung_fu_master,188,189
kung_fu_master,189,190
kung_fu_master,190,191
kung_fu_master,191,192
kung_fu_master,192,193
kung_fu_master,193,194
kung_fu_master,194,195
kung_fu_master,195,196
kung_fu_master,196,197
kung_fu_master,197,198
kung_fu_master,198,199
kung_fu_master,199,200
kung_fu_master,200,201
kung_fu_master,201,202
kung_fu_master,202,203
kung_fu_master,203,204
kung_fu_master,204,205
kung_fu_master,205,206
kung_fu_master,206,207
kung_fu_master,207,208
kung_fu_master,208,209
kung_fu_master,209,210
kung_fu_master,210,211
kung_fu_master,211,212
kung_fu_master,212,213
kung_fu_master,213,214
kung_fu_master,214,215
kung_fu_master,215,216
kung_fu_master,216,217
kung_fu_master,217,218
kung_fu_master,218,219
kung_fu_master,219,220
kung_fu_master,220,221
kung_fu_master,221,222
kung_fu_master,222,223
kung_fu_master,223,224
kung_fu_master,224,225
kung_fu_master,225,226
kung_fu_master,226,227
kung_fu_master,227,228
kung_fu_master,228,229
kung_fu_master,229,230
kung_fu_master,230,231
kung_fu_master,231,232
kung_fu_master,232,233
kung_fu_master,233,234
kung_fu_master,234,235
kung_fu_master,235,236
kung_fu_master,236,237
kung_fu_master,237,238
kung_fu_master,238,239
kung_fu_master,239,240
kung_fu_master,240,241
kung_fu_master,241,242
kung_fu_master,242,243
kung_fu_master,243,244
kung_fu_master,244,245
kung_fu_master,245,246
kung_fu_master,246,247
kung_fu_master,247,248
kung_fu_master,248,249
kung_fu_master,249,250
kung_fu_master,250,251
kung_fu_master,251,252
kung_fu_master,252,253
kung_fu_master,253,254
kung_fu_master,254,255
kung_fu_master,255,256
kung_fu_master,256,257
kung_fu_master,257,258
kung_fu_master,258,259
kung_fu_master,259,260
kung_fu_master,260,261
kung_fu_master,261,262
kung_fu_master,262,263
kung_fu_master,263,264
kung_fu_master,264,265
kung_fu_master,265,266
kung_fu_master,266,267
kung_fu_master,267,268
kung_fu_master,268,269
kung_fu_master,269,270
kung_fu_master,270,271
kung_fu_master,271,272
kung_fu_master,272,273
kung_fu_master,273,274
kung_fu_master,274,275
kung_fu_master,275,276
kung_fu_master,276,277
kung_fu_master,277,278
kung_fu_master,278,279
kung_fu_master,279,280
kung_fu_master,280,281
kung_fu_master,281,282
kung_fu_master,282,283
kung_fu_master,283,284
kung_fu_master,284,285
kung_fu_master,285,286
kung_fu_master,286,287
kung_fu_master,287,288
kung_fu_master,288,289
kung_fu_master,289,290
kung_fu_master,290,291
kung_fu_master,291,292
kung_fu_master,292,293
kung_fu_master,293,294
kung_fu_master,294,295
kung_fu_master,295,296
kung_fu_master,296,297
kung_fu_master,297,298
kung_fu_master,298,299
kung_fu_master,299,300
kung_fu_master,300,301
kung_fu_master,301,302
kung_fu_master,302,303
kung_fu_master,303,304
kung_fu_master,304,305
kung_fu_master,305,306
kung_fu_master,306,307
kung_fu_master,307,308
kung_fu_master,308,309
kung_fu_master,309,310
kung_fu_master,310,311
kung_fu_master,311,312
kung_fu_master,312,313
kung_fu_master,313,314
kung_fu_master,314,315
kung_fu_master,315,316
kung_fu_master,316,317
kung_fu_master,317,318
kung_fu_master,318,319
kung_fu_master,319,320
kung_fu_master,320,321
kung_fu_master,321,322
kung_fu_master,322,323
kung_fu_master,323,324
kung_fu_master,324,325
kung_fu_master,325,326
kung_fu_master,326,327
kung_fu_master,327,328
kung_fu_master,328,329
kung_fu_master,329,330
kung_fu_master,330,331
kung_fu_master,331,332
kung_fu_master,332,333
kung_fu_master,333,334
kung_fu_master,334,335
kung_fu_master,335,336
kung_fu_master,336,337
kung_fu_master,337,338
kung_fu_master,338,339
kung_fu_master,339,340
kung_fu_master,340,341
kung_fu_master,341,342
kung_fu_master,342,343
kung_fu_master,343,344
kung_fu_master,344,345
kung_fu_master,345,346
kung_fu_master,346,347
kung_fu_master,347,348
kung_fu_master,348,349
kung_fu_master,349,350
kung_fu_master,350,351
kung_fu_master,351,352
kung_fu_master,352,353
kung_fu_master,353,354
kung_fu_master,354,355
kung_fu_master,355,356
kung_fu_master,356,357
kung_fu_master,357,358
kung_fu_master,358,359
kung_fu_master,359,360
kung_fu_master,360,361
kung_fu_master,361,362
kung_fu_master,362,375
kung_fu_master,363,435
kung_fu_master,364,618
kung_fu_master,365,1119
kung_fu_master,366,2408
kung_fu_master,367,5516
kung_fu_master,368,12533
kung_fu_master,369,27822
kung_fu_master,370,59988
kung_fu_master,371,119959
kung_fu_master,372,217956
kung_fu_master,373,369549
kung_fu_master,374,600815
kung_fu_master,375,940804
kung_fu_master,376,1418469
laser_gates,0,1
laser_gates,1,19
laser_gates,2,161
laser_gates,3,965
laser_gates,4,3564
laser_gates,5,11107
laser_gates,6,28596
laser_gates,7,65859
laser_gates,8,136908
laser_gates,9,254939
laser_gates,10,449764
laser_gates,11,752258
laser_gates,12,1205233
lost_luggage,0,1
lost_luggage,1,10
lost_luggage,2,55
lost_luggage,3,175
lost_luggage,4,406
lost_luggage,5,784
lost_luggage,6,1345
lost_luggage,7,2125
lost_luggage,8,3160
lost_luggage,9,4486
lost_luggage,10,6139
lost_luggage,11,8155
lost_luggage,12,10570
lost_luggage,13,13420
lost_luggage,14,16741
lost_luggage,15,20525
lost_luggage,16,24802
lost_luggage,17,29602
lost_luggage,18,34955
lost_luggage,19,40947
lost_luggage,20,47614
lost_luggage,21,54992
lost_luggage,22,63117
lost_luggage,23,72025
lost_luggage,24,81752
lost_luggage,25,92334
lost_luggage,26,103807
lost_luggage,27,116207
lost_luggage,28,129570
lost_luggage,29,143932
lost_luggage,30,159156
lost_luggage,31,174908
lost_luggage,32,191188
lost_luggage,33,207996
lost_luggage,34,225332
lost_luggage,35,243196
lost_luggage,36,261588
lost_luggage,37,280508
lost_luggage,38,299956
lost_luggage,39,319932
lost_luggage,40,340436
lost_luggage,41,361468
lost_luggage,42,383028
lost_luggage,43,405028
lost_luggage,44,427292
lost_luggage,45,449732
lost_luggage,46,472172
lost_luggage,47,494612
lost_luggage,48,517052
lost_luggage,49,539492
lost_luggage,50,561932
lost_luggage,51,584372
lost_luggage,52,606812
lost_luggage,53,629252
lost_luggage,54,651692
lost_luggage,55,674132
lost_luggage,56,696572
lost_luggage,57,719012
lost_luggage,58,741452
lost_luggage,59,763892
lost_luggage,60,786332
lost_luggage,61,808772
lost_luggage,62,831212
lost_luggage,63,853652
lost_luggage,64,876092
lost_luggage,65,898532
lost_luggage,66,920972
lost_luggage,67,943412
lost_luggage,68,965852
lost_luggage,69,988292
lost_luggage,70,1010732
mario_bros,0,1
mario_bros,1,2
mario_bros,2,3
mario_bros,3,4
mario_bros,4,5
mario_bros,5,6
mario_bros,6,7
mario_bros,7,8
mario_bros,8,9
mario_bros,9,10
mario_bros,10,11
mario_bros,11,12
mario_bros,12,13
mario_bros,13,14
mario_bros,14,15
mario_bros,15,16
mario_bros,16,17
mario_bros,17,18
mario_bros,18,20
mario_bros,19,28
mario_bros,20,36
mario_bros,21,61
mario_bros,22,121
mario_bros,23,181
mario_bros,24,301
mario_bros,25,505
mario_bros,26,709
mario_bros,27,1009
mario_bros,28,1421
mario_bros,29,1833
mario_bros,30,2370
mario_bros,31,2907
mario_bros,32,3568
mario_bros,33,4349
mario_bros,34,5130
mario_bros,35,6043
mario_bros,36,7100
mario_bros,37,8160
mario_bros,38,9365
mario_bros,39,10726
mario_bros,40,12087
mario_bros,41,13606
mario_bros,42,15109
mario_bros,43,16782
mario_bros,44,18627
mario_bros,45,20434
mario_bros,46,22413
mario_bros,47,24570
mario_bros,48,26701
mario_bros,49,29009
mario_bros,50,31471
mario_bros,51,33895
mario_bros,52,36502
mario_bros,53,39027
mario_bros,54,41739
mario_bros,55,44640
mario_bros,56,47443
mario_bros,57,50443
mario_bros,58,53641
mario_bros,59,56785
mario_bros,60,60135
mario_bros,61,63643
mario_bros,62,67088
mario_bros,63,70750
mario_bros,64,74278
mario_bros,65,78032
mario_bros,66,82012
mario_bros,67,85846
mario_bros,68,89914
mario_bros,69,94220
mario_bros,70,98449
mario_bros,71,102920
mario_bros,72,107562
mario_bros,73,112121
mario_bros,74,116934
mario_bros,75,121579
mario_bros,76,126498
mario_bros,77,131718
mario_bros,78,136766
mario_bros,79,142199
mario_bros,80,148136
mario_bros,81,153987
mario_bros,82,160527
mario_bros,83,167837
mario_bros,84,175058
mario_bros,85,183386
mario_bros,86,191456
mario_bros,87,200887
mario_bros,88,212010
mario_bros,89,222803
mario_bros,90,235910
mario_bros,91,251834
mario_bros,92,267451
mario_bros,93,286802
mario_bros,94,310323
mario_bros,95,333335
mario_bros,96,361944
mario_bros,97,389622
mario_bros,98,423418
mario_bros,99,465170
mario_bros,100,505458
mario_bros,101,555510
mario_bros,102,615605
mario_bros,103,673968
mario_bros,104,745945
mario_bros,105,832021
mario_bros,106,915573
mario_bros,107,1017906
miniature_golf,0,1
miniature_golf,1,19
miniature_golf,2,127
miniature_golf,3,253
miniature_golf,4,397
miniature_golf,5,559
miniature_golf,6,1180
miniature_golf,7,1828
miniature_golf,8,2503
miniature_golf,9,3205
miniature_golf,10,5158
miniature_golf,11,7138
miniature_golf,12,9145
miniature_golf,13,11179
miniature_golf,14,15706
miniature_golf,15,20278
miniature_golf,16,24895
miniature_golf,17,29557
miniature_golf,18,38692
miniature_golf,19,47908
miniature_golf,20,57205
miniature_golf,21,66583
miniature_golf,22,83692
miniature_golf,23,100900
miniature_golf,24,118207
miniature_golf,25,135613
miniature_golf,26,165574
miniature_golf,27,195634
miniature_golf,28,225793
miniature_golf,29,256051
miniature_golf,30,305299
miniature_golf,31,356707
miniature_golf,32,410509
miniature_golf,33,466705
miniature_golf,34,556867
miniature_golf,35,650548
miniature_golf,36,747856
miniature_golf,37,848791
miniature_golf,38,1007264
montezuma_revenge,0,1
montezuma_revenge,1,19
montezuma_revenge,2,133
montezuma_revenge,3,621
montezuma_revenge,4,2127
montezuma_revenge,5,4365
montezuma_revenge,6,6973
montezuma_revenge,7,10700
montezuma_revenge,8,15703
montezuma_revenge,9,23106
montezuma_revenge,10,34814
montezuma_revenge,11,48848
montezuma_revenge,12,65294
montezuma_revenge,13,81283
montezuma_revenge,14,96562
montezuma_revenge,15,113882
montezuma_revenge,16,133267
montezuma_revenge,17,156791
montezuma_revenge,18,187219
montezuma_revenge,19,219729
montezuma_revenge,20,254321
montezuma_revenge,21,287423
montezuma_revenge,22,319166
montezuma_revenge,23,353035
montezuma_revenge,24,389274
montezuma_revenge,25,430810
montezuma_revenge,26,481407
montezuma_revenge,27,537171
montezuma_revenge,28,599287
montezuma_revenge,29,660087
montezuma_revenge,30,719937
montezuma_revenge,31,784398
montezuma_revenge,32,854061
montezuma_revenge,33,941429
montezuma_revenge,34,1062894
mr_do,0,1
mr_do,1,2
mr_do,2,3
mr_do,3,4
mr_do,4,5
mr_do,5,6
mr_do,6,7
mr_do,7,8
mr_do,8,9
mr_do,9,10
mr_do,10,11
mr_do,11,12
mr_do,12,13
mr_do,13,14
mr_do,14,15
mr_do,15,16
mr_do,16,17
mr_do,17,18
mr_do,18,19
mr_do,19,20
mr_do,20,21
mr_do,21,22
mr_do,22,23
mr_do,23,24
mr_do,24,25
mr_do,25,26
mr_do,26,27
mr_do,27,28
mr_do,28,29
mr_do,29,30
mr_do,30,31
mr_do,31,32
mr_do,32,33
mr_do,33,34
mr_do,34,35
mr_do,35,36
mr_do,36,37
mr_do,37,38
mr_do,38,39
mr_do,39,40
mr_do,40,41
mr_do,41,42
mr_do,42,43
mr_do,43,44
mr_do,44,45
mr_do,45,46
mr_do,46,47
mr_do,47,48
mr_do,48,49
mr_do,49,50
mr_do,50,51
mr_do,51,52
mr_do,52,53
mr_do,53,54
mr_do,54,55
mr_do,55,56
mr_do,56,57
mr_do,57,58
mr_do,58,59
mr_do,59,60
mr_do,60,61
mr_do,61,62
mr_do,62,63
mr_do,63,64
mr_do,64,65
mr_do,65,66
mr_do,66,67
mr_do,67,68
mr_do,68,69
mr_do,69,70
mr_do,70,71
mr_do,71,72
mr_do,72,73
mr_do,73,74
mr_do,74,75
mr_do,75,76
mr_do,76,77
mr_do,77,78
mr_do,78,79
mr_do,79,80
mr_do,80,81
mr_do,81,82
mr_do,82,83
mr_do,83,84
mr_do,84,85
mr_do,85,86
mr_do,86,87
mr_do,87,88
mr_do,88,89
mr_do,89,90
mr_do,90,91
mr_do,91,92
mr_do,92,93
mr_do,93,94
mr_do,94,95
mr_do,95,96
mr_do,96,97
mr_do,97,98
mr_do,98,99
mr_do,99,100
mr_do,100,101
mr_do,101,102
mr_do,102,103
mr_do,103,104
mr_do,104,105
mr_do,105,106
mr_do,106,107
mr_do,107,108
mr_do,108,109
mr_do,109,110
mr_do,110,111
mr_do,111,112
mr_do,112,113
mr_do,113,114
mr_do,114,115
mr_do,115,116
mr_do,116,117
mr_do,117,118
mr_do,118,119
mr_do,119,120
mr_do,120,121
mr_do,121,122
mr_do,122,123
mr_do,123,124
mr_do,124,125
mr_do,125,126
mr_do,126,127
mr_do,127,128
mr_do,128,129
mr_do,129,130
mr_do,130,131
mr_do,131,132
mr_do,132,133
mr_do,133,134
mr_do,134,135
mr_do,135,136
mr_do,136,137
mr_do,137,138
mr_do,138,139
mr_do,139,140
mr_do,140,141
mr_do,141,142
mr_do,142,143
mr_do,143,144
mr_do,144,145
mr_do,145,146
mr_do,146,147
mr_do,147,148
mr_do,148,149
mr_do,149,150
mr_do,150,151
mr_do,151,152
mr_do,152,153
mr_do,153,154
mr_do,154,155
mr_do,155,156
mr_do,156,157
mr_do,157,158
mr_do,158,159
mr_do,159,160
mr_do,160,161
mr_do,161,162
mr_do,162,163
mr_do,163,164
mr_do,164,165
mr_do,165,166
mr_do,166,167
mr_do,167,168
mr_do,168,169
mr_do,169,170
mr_do,170,171
mr_do,171,172
mr_do,172,173
mr_do,173,174
mr_do,174,175
mr_do,175,176
mr_do,176,177
mr_do,177,178
mr_do,178,179
mr_do,179,180
mr_do,180,181
mr_do,181,182
mr_do,182,183
mr_do,183,184
mr_do,184,185
mr_do,185,186
mr_do,186,187
mr_do,187,188
mr_do,188,189
mr_do,189,190
mr_do,190,191
mr_do,191,192
mr_do,192,193
mr_do,193,194
mr_do,194,195
mr_do,195,196
mr_do,196,197
mr_do,197,198
mr_do,198,199
mr_do,199,200
mr_do,200,201
mr_do,201,202
mr_do,202,203
mr_do,203,204
mr_do,204,205
mr_do,205,206
mr_do,206,207
mr_do,207,208
mr_do,208,209
mr_do,209,210
mr_do,210,211
mr_do,211,212
mr_do,212,213
mr_do,213,214
mr_do,214,215
mr_do,215,216
mr_do,216,217
mr_do,217,218
mr_do,218,219
mr_do,219,220
mr_do,220,221
mr_do,221,222
mr_do,222,223
mr_do,223,224
mr_do,224,225
mr_do,225,226
mr_do,226,227
mr_do,227,228
mr_do,228,229
mr_do,229,230
mr_do,230,231
mr_do,231,232
mr_do,232,233
mr_do,233,234
mr_do,234,235
mr_do,235,236
mr_do,236,237
mr_do,237,238
mr_do,238,239
mr_do,239,240
mr_do,240,241
mr_do,241,242
mr_do,242,243
mr_do,243,244
mr_do,244,245
mr_do,245,246
mr_do,246,247
mr_do,247,248
mr_do,248,249
mr_do,249,250
mr_do,250,251
mr_do,251,252
mr_do,252,253
mr_do,253,254
mr_do,254,255
mr_do,255,256
mr_do,256,257
mr_do,257,258
mr_do,258,259
mr_do,259,260
mr_do,260,261
mr_do,261,262
mr_do,262,263
mr_do,263,264
mr_do,264,265
mr_do,265,266
mr_do,266,267
mr_do,267,268
mr_do,268,269
mr_do,269,270
mr_do,270,271
mr_do,271,272
mr_do,272,273
mr_do,273,274
mr_do,274,275
mr_do,275,276
mr_do,276,277
mr_do,277,278
mr_do,278,279
mr_do,279,280
mr_do,280,281
mr_do,281,282
mr_do,282,283
mr_do,283,284
mr_do,284,285
mr_do,285,286
mr_do,286,287
mr_do,287,288
mr_do,288,289
mr_do,289,290
mr_do,290,291
mr_do,291,292
mr_do,292,293
mr_do,293,294
mr_do,294,295
mr_do,295,296
mr_do,296,297
mr_do,297,298
mr_do,298,299
mr_do,299,300
mr_do,300,301
mr_do,301,302
mr_do,302,303
mr_do,303,304
mr_do,304,305
mr_do,305,306
mr_do,306,307
mr_do,307,308
mr_do,308,309
mr_do,309,310
mr_do,310,311
mr_do,311,312
mr_do,312,313
mr_do,313,314
mr_do,314,315
mr_do,315,316
mr_do,316,317
mr_do,317,318
mr_do,318,319
mr_do,319,320
mr_do,320,322
mr_do,321,330
mr_do,322,342
mr_do,323,372
mr_do,324,412
mr_do,325,500
mr_do,326,607
mr_do,327,856
mr_do,328,1151
mr_do,329,1825
mr_do,330,2601
mr_do,331,4201
mr_do,332,6004
mr_do,333,9375
mr_do,334,12734
mr_do,335,18438
mr_do,336,24090
mr_do,337,33213
mr_do,338,42066
mr_do,339,55479
mr_do,340,68457
mr_do,341,87407
mr_do,342,98640
mr_do,343,119853
mr_do,344,140605
mr_do,345,171996
mr_do,346,202661
mr_do,347,246740
mr_do,348,289759
mr_do,349,351420
mr_do,350,410251
mr_do,351,491789
mr_do,352,569877
mr_do,353,676189
mr_do,354,777941
mr_do,355,913480
mr_do,356,1042981
ms_pacman,0,1
ms_pacman,1,2
ms_pacman,2,3
ms_pacman,3,4
ms_pacman,4,5
ms_pacman,5,6
ms_pacman,6,7
ms_pacman,7,8
ms_pacman,8,9
ms_pacman,9,10
ms_pacman,10,11
ms_pacman,11,12
ms_pacman,12,13
ms_pacman,13,14
ms_pacman,14,15
ms_pacman,15,16
ms_pacman,16,17
ms_pacman,17,18
ms_pacman,18,19
ms_pacman,19,20
ms_pacman,20,21
ms_pacman,21,22
ms_pacman,22,23
ms_pacman,23,24
ms_pacman,24,25
ms_pacman,25,26
ms_pacman,26,27
ms_pacman,27,28
ms_pacman,28,29
ms_pacman,29,30
ms_pacman,30,31
ms_pacman,31,32
ms_pacman,32,33
ms_pacman,33,34
ms_pacman,34,35
ms_pacman,35,36
ms_pacman,36,37
ms_pacman,37,38
ms_pacman,38,39
ms_pacman,39,40
ms_pacman,40,41
ms_pacman,41,42
ms_pacman,42,43
ms_pacman,43,44
ms_pacman,44,45
ms_pacman,45,46
ms_pacman,46,47
ms_pacman,47,48
ms_pacman,48,49
ms_pacman,49,50
ms_pacman,50,51
ms_pacman,51,52
ms_pacman,52,53
ms_pacman,53,54
ms_pacman,54,55
ms_pacman,55,56
ms_pacman,56,57
ms_pacman,57,58
ms_pacman,58,59
ms_pacman,59,60
ms_pacman,60,61
ms_pacman,61,62
ms_pacman,62,63
ms_pacman,63,64
ms_pacman,64,65
ms_pacman,65,66
ms_pacman,66,67
ms_pacman,67,68
ms_pacman,68,69
ms_pacman,69,70
ms_pacman,70,71
ms_pacman,71,72
ms_pacman,72,73
ms_pacman,73,74
ms_pacman,74,75
ms_pacman,75,76
ms_pacman,76,77
ms_pacman,77,78
ms_pacman,78,79
ms_pacman,79,80
ms_pacman,80,81
ms_pacman,81,82
ms_pacman,82,83
ms_pacman,83,84
ms_pacman,84,85
ms_pacman,85,86
ms_pacman,86,87
ms_pacman,87,88
ms_pacman,88,89
ms_pacman,89,90
ms_pacman,90,91
ms_pacman,91,92
ms_pacman,92,93
ms_pacman,93,94
ms_pacman,94,95
ms_pacman,95,96
ms_pacman,96,97
ms_pacman,97,98
ms_pacman,98,99
ms_pacman,99,100
ms_pacman,100,101
ms_pacman,101,102
ms_pacman,102,103
ms_pacman,103,104
ms_pacman,104,105
ms_pacman,105,106
ms_pacman,106,107
ms_pacman,107,108
ms_pacman,108,109
ms_pacman,109,110
ms_pacman,110,111
ms_pacman,111,112
ms_pacman,112,113
ms_pacman,113,114
ms_pacman,114,115
ms_pacman,115,116
ms_pacman,116,117
ms_pacman,117,118
ms_pacman,118,119
ms_pacman,119,120
ms_pacman,120,121
ms_pacman,121,122
ms_pacman,122,123
ms_pacman,123,124
ms_pacman,124,125
ms_pacman,125,126
ms_pacman,126,127
ms_pacman,127,128
ms_pacman,128,129
ms_pacman,129,130
ms_pacman,130,131
ms_pacman,131,132
ms_pacman,132,133
ms_pacman,133,134
ms_pacman,134,135
ms_pacman,135,136
ms_pacman,136,137
ms_pacman,137,138
ms_pacman,138,139
ms_pacman,139,140
ms_pacman,140,141
ms_pacman,141,142
ms_pacman,142,143
ms_pacman,143,144
ms_pacman,144,145
ms_pacman,145,146
ms_pacman,146,147
ms_pacman,147,148
ms_pacman,148,149
ms_pacman,149,150
ms_pacman,150,151
ms_pacman,151,152
ms_pacman,152,153
ms_pacman,153,154
ms_pacman,154,155
ms_pacman,155,156
ms_pacman,156,157
ms_pacman,157,158
ms_pacman,158,159
ms_pacman,159,160
ms_pacman,160,161
ms_pacman,161,162
ms_pacman,162,163
ms_pacman,163,164
ms_pacman,164,165
ms_pacman,165,166
ms_pacman,166,167
ms_pacman,167,168
ms_pacman,168,169
ms_pacman,169,170
ms_pacman,170,171
ms_pacman,171,172
ms_pacman,172,173
ms_pacman,173,174
ms_pacman,174,175
ms_pacman,175,176
ms_pacman,176,177
ms_pacman,177,178
ms_pacman,178,179
ms_pacman,179,180
ms_pacman,180,181
ms_pacman,181,182
ms_pacman,182,183
ms_pacman,183,184
ms_pacman,184,185
ms_pacman,185,186
ms_pacman,186,187
ms_pacman,187,188
ms_pacman,188,189
ms_pacman,189,190
ms_pacman,190,191
ms_pacman,191,192
ms_pacman,192,193
ms_pacman,193,194
ms_pacman,194,195
ms_pacman,195,196
ms_pacman,196,197
ms_pacman,197,198
ms_pacman,198,199
ms_pacman,199,200
ms_pacman,200,201
ms_pacman,201,202
ms_pacman,202,203
ms_pacman,203,204
ms_pacman,204,205
ms_pacman,205,206
ms_pacman,206,207
ms_pacman,207,208
ms_pacman,208,209
ms_pacman,209,210
ms_pacman,210,211
ms_pacman,211,212
ms_pacman,212,213
ms_pacman,213,214
ms_pacman,214,215
ms_pacman,215,216
ms_pacman,216,217
ms_pacman,217,218
ms_pacman,218,219
ms_pacman,219,220
ms_pacman,220,221
ms_pacman,221,222
ms_pacman,222,223
ms_pacman,223,224
ms_pacman,224,225
ms_pacman,225,226
ms_pacman,226,227
ms_pacman,227,228
ms_pacman,228,229
ms_pacman,229,230
ms_pacman,230,231
ms_pacman,231,232
ms_pacman,232,233
ms_pacman,233,234
ms_pacman,234,235
ms_pacman,235,236
ms_pacman,236,237
ms_pacman,237,238
ms_pacman,238,239
ms_pacman,239,240
ms_pacman,240,241
ms_pacman,241,242
ms_pacman,242,243
ms_pacman,243,244
ms_pacman,244,245
ms_pacman,245,246
ms_pacman,246,247
ms_pacman,247,248
ms_pacman,248,249
ms_pacman,249,250
ms_pacman,250,251
ms_pacman,251,252
ms_pacman,252,253
ms_pacman,253,254
ms_pacman,254,255
ms_pacman,255,256
ms_pacman,256,257
ms_pacman,257,258
ms_pacman,258,259
ms_pacman,259,260
ms_pacman,260,261
ms_pacman,261,262
ms_pacman,262,263
ms_pacman,263,264
ms_pacman,264,265
ms_pacman,265,267
ms_pacman,266,269
ms_pacman,267,273
ms_pacman,268,277
ms_pacman,269,285
ms_pacman,270,293
ms_pacman,271,305
ms_pacman,272,317
ms_pacman,273,335
ms_pacman,274,353
ms_pacman,275,381
ms_pacman,276,409
ms_pacman,277,449
ms_pacman,278,489
ms_pacman,279,545
ms_pacman,280,601
ms_pacman,281,662
ms_pacman,282,720
ms_pacman,283,802
ms_pacman,284,884
ms_pacman,285,964
ms_pacman,286,1044
ms_pacman,287,1153
ms_pacman,288,1262
ms_pacman,289,1385
ms_pacman,290,1503
ms_pacman,291,1666
ms_pacman,292,1829
ms_pacman,293,2019
ms_pacman,294,2205
ms_pacman,295,2470
ms_pacman,296,2729
ms_pacman,297,3012
ms_pacman,298,3274
ms_pacman,299,3630
ms_pacman,300,3978
ms_pacman,301,4355
ms_pacman,302,4725
ms_pacman,303,5230
ms_pacman,304,5727
ms_pacman,305,6312
ms_pacman,306,6872
ms_pacman,307,7623
ms_pacman,308,8362
ms_pacman,309,9170
ms_pacman,310,9939
ms_pacman,311,10973
ms_pacman,312,11976
ms_pacman,313,13057
ms_pacman,314,14072
ms_pacman,315,15401
ms_pacman,316,16694
ms_pacman,317,18128
ms_pacman,318,19516
ms_pacman,319,21344
ms_pacman,320,23128
ms_pacman,321,25129
ms_pacman,322,27031
ms_pacman,323,29502
ms_pacman,324,31919
ms_pacman,325,34520
ms_pacman,326,37003
ms_pacman,327,40193
ms_pacman,328,43304
ms_pacman,329,47386
ms_pacman,330,51452
ms_pacman,331,57719
ms_pacman,332,63860
ms_pacman,333,73083
ms_pacman,334,81997
ms_pacman,335,94098
ms_pacman,336,105757
ms_pacman,337,119982
ms_pacman,338,133683
ms_pacman,339,151438
ms_pacman,340,168633
ms_pacman,341,188716
ms_pacman,342,208043
ms_pacman,343,233182
ms_pacman,344,257717
ms_pacman,345,285025
ms_pacman,346,310997
ms_pacman,347,344559
ms_pacman,348,377251
ms_pacman,349,413108
ms_pacman,350,447277
ms_pacman,351,491037
ms_pacman,352,533686
ms_pacman,353,579825
ms_pacman,354,623718
ms_pacman,355,679687
ms_pacman,356,734240
ms_pacman,357,792681
ms_pacman,358,848282
ms_pacman,359,918836
ms_pacman,360,987556
ms_pacman,361,1061075
name_this_game,0,1
name_this_game,1,3
name_this_game,2,5
name_this_game,3,7
name_this_game,4,9
name_this_game,5,11
name_this_game,6,13
name_this_game,7,15
name_this_game,8,17
name_this_game,9,19
name_this_game,10,21
name_this_game,11,23
name_this_game,12,25
name_this_game,13,27
name_this_game,14,29
name_this_game,15,31
name_this_game,16,33
name_this_game,17,35
name_this_game,18,37
name_this_game,19,39
name_this_game,20,41
name_this_game,21,43
name_this_game,22,45
name_this_game,23,47
name_this_game,24,49
name_this_game,25,51
name_this_game,26,53
name_this_game,27,55
name_this_game,28,57
name_this_game,29,59
name_this_game,30,61
name_this_game,31,63
name_this_game,32,65
name_this_game,33,67
name_this_game,34,69
name_this_game,35,71
name_this_game,36,73
name_this_game,37,75
name_this_game,38,77
name_this_game,39,79
name_this_game,40,81
name_this_game,41,83
name_this_game,42,85
name_this_game,43,87
name_this_game,44,89
name_this_game,45,91
name_this_game,46,93
name_this_game,47,95
name_this_game,48,97
name_this_game,49,99
name_this_game,50,101
name_this_game,51,103
name_this_game,52,105
name_this_game,53,107
name_this_game,54,109
name_this_game,55,111
name_this_game,56,113
name_this_game,57,115
name_this_game,58,117
name_this_game,59,119
name_this_game,60,121
name_this_game,61,123
name_this_game,62,125
name_this_game,63,127
name_this_game,64,129
name_this_game,65,131
name_this_game,66,133
name_this_game,67,135
name_this_game,68,137
name_this_game,69,139
name_this_game,70,141
name_this_game,71,143
name_this_game,72,145
name_this_game,73,147
name_this_game,74,149
name_this_game,75,151
name_this_game,76,153
name_this_game,77,155
name_this_game,78,157
name_this_game,79,159
name_this_game,80,161
name_this_game,81,163
name_this_game,82,165
name_this_game,83,167
name_this_game,84,169
name_this_game,85,171
name_this_game,86,173
name_this_game,87,175
name_this_game,88,177
name_this_game,89,179
name_this_game,90,181
name_this_game,91,183
name_this_game,92,185
name_this_game,93,187
name_this_game,94,189
name_this_game,95,191
name_this_game,96,193
name_this_game,97,195
name_this_game,98,197
name_this_game,99,199
name_this_game,100,201
name_this_game,101,203
name_this_game,102,205
name_this_game,103,207
name_this_game,104,209
name_this_game,105,211
name_this_game,106,213
name_this_game,107,215
name_this_game,108,217
name_this_game,109,219
name_this_game,110,221
name_this_game,111,223
name_this_game,112,225
name_this_game,113,227
name_this_game,114,229
name_this_game,115,231
name_this_game,116,233
name_this_game,117,235
name_this_game,118,237
name_this_game,119,239
name_this_game,120,241
name_this_game,121,243
name_this_game,122,245
name_this_game,123,247
name_this_game,124,249
name_this_game,125,251
name_this_game,126,253
name_this_game,127,255
name_this_game,128,257
name_this_game,129,260
name_this_game,130,263
name_this_game,131,266
name_this_game,132,269
name_this_game,133,272
name_this_game,134,275
name_this_game,135,278
name_this_game,136,281
name_this_game,137,284
name_this_game,138,287
name_this_game,139,290
name_this_game,140,293
name_this_game,141,296
name_this_game,142,299
name_this_game,143,302
name_this_game,144,305
name_this_game,145,308
name_this_game,146,311
name_this_game,147,314
name_this_game,148,317
name_this_game,149,320
name_this_game,150,323
name_this_game,151,326
name_this_game,152,329
name_this_game,153,332
name_this_game,154,335
name_this_game,155,338
name_this_game,156,341
name_this_game,157,344
name_this_game,158,347
name_this_game,159,350
name_this_game,160,353
name_this_game,161,356
name_this_game,162,359
name_this_game,163,362
name_this_game,164,365
name_this_game,165,368
name_this_game,166,371
name_this_game,167,374
name_this_game,168,377
name_this_game,169,380
name_this_game,170,383
name_this_game,171,386
name_this_game,172,389
name_this_game,173,392
name_this_game,174,395
name_this_game,175,398
name_this_game,176,401
name_this_game,177,404
name_this_game,178,407
name_this_game,179,410
name_this_game,180,413
name_this_game,181,416
name_this_game,182,419
name_this_game,183,422
name_this_game,184,425
name_this_game,185,428
name_this_game,186,431
name_this_game,187,434
name_this_game,188,437
name_this_game,189,440
name_this_game,190,443
name_this_game,191,446
name_this_game,192,449
name_this_game,193,452
name_this_game,194,455
name_this_game,195,458
name_this_game,196,461
name_this_game,197,464
name_this_game,198,467
name_this_game,199,470
name_this_game,200,473
name_this_game,201,476
name_this_game,202,479
name_this_game,203,482
name_this_game,204,485
name_this_game,205,488
name_this_game,206,491
name_this_game,207,494
name_this_game,208,497
name_this_game,209,500
name_this_game,210,503
name_this_game,211,506
name_this_game,212,509
name_this_game,213,512
name_this_game,214,515
name_this_game,215,518
name_this_game,216,521
name_this_game,217,524
name_this_game,218,527
name_this_game,219,530
name_this_game,220,533
name_this_game,221,536
name_this_game,222,539
name_this_game,223,542
name_this_game,224,545
name_this_game,225,548
name_this_game,226,551
name_this_game,227,554
name_this_game,228,557
name_this_game,229,560
name_this_game,230,563
name_this_game,231,566
name_this_game,232,569
name_this_game,233,572
name_this_game,234,575
name_this_game,235,578
name_this_game,236,581
name_this_game,237,584
name_this_game,238,587
name_this_game,239,590
name_this_game,240,593
name_this_game,241,596
name_this_game,242,599
name_this_game,243,602
name_this_game,244,605
name_this_game,245,608
name_this_game,246,611
name_this_game,247,614
name_this_game,248,617
name_this_game,249,620
name_this_game,250,623
name_this_game,251,626
name_this_game,252,629
name_this_game,253,632
name_this_game,254,635
name_this_game,255,638
name_this_game,256,641
name_this_game,257,644
name_this_game,258,647
name_this_game,259,650
name_this_game,260,653
name_this_game,261,656
name_this_game,262,659
name_this_game,263,662
name_this_game,264,665
name_this_game,265,668
name_this_game,266,671
name_this_game,267,674
name_this_game,268,677
name_this_game,269,680
name_this_game,270,683
name_this_game,271,686
name_this_game,272,689
name_this_game,273,692
name_this_game,274,695
name_this_game,275,698
name_this_game,276,701
name_this_game,277,704
name_this_game,278,707
name_this_game,279,710
name_this_game,280,713
name_this_game,281,716
name_this_game,282,719
name_this_game,283,722
name_this_game,284,725
name_this_game,285,728
name_this_game,286,731
name_this_game,287,734
name_this_game,288,737
name_this_game,289,740
name_this_game,290,743
name_this_game,291,746
name_this_game,292,749
name_this_game,293,752
name_this_game,294,755
name_this_game,295,758
name_this_game,296,761
name_this_game,297,764
name_this_game,298,767
name_this_game,299,770
name_this_game,300,773
name_this_game,301,776
name_this_game,302,779
name_this_game,303,782
name_this_game,304,785
name_this_game,305,788
name_this_game,306,791
name_this_game,307,794
name_this_game,308,797
name_this_game,309,800
name_this_game,310,803
name_this_game,311,806
name_this_game,312,809
name_this_game,313,812
name_this_game,314,815
name_this_game,315,818
name_this_game,316,821
name_this_game,317,824
name_this_game,318,827
name_this_game,319,830
name_this_game,320,833
name_this_game,321,836
name_this_game,322,839
name_this_game,323,842
name_this_game,324,845
name_this_game,325,848
name_this_game,326,851
name_this_game,327,854
name_this_game,328,857
name_this_game,329,860
name_this_game,330,863
name_this_game,331,866
name_this_game,332,869
name_this_game,333,872
name_this_game,334,875
name_this_game,335,878
name_this_game,336,881
name_this_game,337,884
name_this_game,338,887
name_this_game,339,890
name_this_game,340,893
name_this_game,341,896
name_this_game,342,899
name_this_game,343,902
name_this_game,344,905
name_this_game,345,908
name_this_game,346,911
name_this_game,347,914
name_this_game,348,917
name_this_game,349,920
name_this_game,350,923
name_this_game,351,926
name_this_game,352,929
name_this_game,353,932
name_this_game,354,935
name_this_game,355,938
name_this_game,356,941
name_this_game,357,944
name_this_game,358,947
name_this_game,359,950
name_this_game,360,953
name_this_game,361,956
name_this_game,362,959
name_this_game,363,962
name_this_game,364,965
name_this_game,365,968
name_this_game,366,971
name_this_game,367,974
name_this_game,368,977
name_this_game,369,980
name_this_game,370,983
name_this_game,371,986
name_this_game,372,989
name_this_game,373,992
name_this_game,374,995
name_this_game,375,998
name_this_game,376,1001
name_this_game,377,1004
name_this_game,378,1007
name_this_game,379,1010
name_this_game,380,1013
name_this_game,381,1016
name_this_game,382,1019
name_this_game,383,1022
name_this_game,384,1025
name_this_game,385,1029
name_this_game,386,1037
name_this_game,387,1049
name_this_game,388,1065
name_this_game,389,1089
name_this_game,390,1133
name_this_game,391,1213
name_this_game,392,1361
name_this_game,393,1632
name_this_game,394,2161
name_this_game,395,3091
name_this_game,396,4661
name_this_game,397,7278
name_this_game,398,11393
name_this_game,399,17645
name_this_game,400,26954
name_this_game,401,40343
name_this_game,402,59283
name_this_game,403,85567
name_this_game,404,121486
name_this_game,405,169747
name_this_game,406,233720
name_this_game,407,317390
name_this_game,408,425596
name_this_game,409,563329
name_this_game,410,736808
name_this_game,411,952826
name_this_game,412,1219178
othello,0,1
othello,1,3
othello,2,7
othello,3,11
othello,4,16
othello,5,23
othello,6,31
othello,7,40
othello,8,50
othello,9,61
othello,10,73
othello,11,86
othello,12,100
othello,13,123
othello,14,155
othello,15,196
othello,16,254
othello,17,337
othello,18,437
othello,19,554
othello,20,688
othello,21,839
othello,22,1007
othello,23,1192
othello,24,1394
othello,25,1613
othello,26,1849
othello,27,2102
othello,28,2372
othello,29,2683
othello,30,3035
othello,31,3444
othello,32,3910
othello,33,4433
othello,34,5013
othello,35,5650
othello,36,6344
othello,37,7095
othello,38,7903
othello,39,8768
othello,40,9690
othello,41,10669
othello,42,11705
othello,43,12798
othello,44,13948
othello,45,15195
othello,46,16540
othello,47,18007
othello,48,19596
othello,49,21307
othello,50,23141
othello,51,25097
othello,52,27175
othello,53,29375
othello,54,31697
othello,55,34141
othello,56,36707
othello,57,39395
othello,58,42205
othello,59,45137
othello,60,48191
othello,61,51401
othello,62,54725
othello,63,58190
othello,64,61802
othello,65,65552
othello,66,69440
othello,67,73466
othello,68,77630
othello,69,81932
othello,70,86372
othello,71,90950
othello,72,95666
othello,73,100520
othello,74,105512
othello,75,110642
othello,76,115910
othello,77,121418
othello,78,126998
othello,79,132678
othello,80,138486
othello,81,144394
othello,82,150402
othello,83,156510
othello,84,162718
othello,85,169026
othello,86,175434
othello,87,181942
othello,88,188550
othello,89,195258
othello,90,202066
othello,91,208974
othello,92,215982
othello,93,223178
othello,94,230474
othello,95,237898
othello,96,245478
othello,97,253186
othello,98,261022
othello,99,268986
othello,100,277078
othello,101,285298
othello,102,293646
othello,103,302122
othello,104,310726
othello,105,319458
othello,106,328318
othello,107,337306
othello,108,346422
othello,109,355741
othello,110,365179
othello,111,374764
othello,112,384524
othello,113,394431
othello,114,404485
othello,115,414686
othello,116,425034
othello,117,435529
othello,118,446171
othello,119,456960
othello,120,467896
othello,121,478979
othello,122,490209
othello,123,501586
othello,124,513110
othello,125,524822
othello,126,536638
othello,127,548586
othello,128,560694
othello,129,572934
othello,130,585306
othello,131,597810
othello,132,610446
othello,133,623214
othello,134,636114
othello,135,649146
othello,136,662310
othello,137,675606
othello,138,689034
othello,139,702594
othello,140,716286
othello,141,730166
othello,142,744150
othello,143,758266
othello,144,772542
othello,145,786950
othello,146,801490
othello,147,816162
othello,148,830966
othello,149,845902
othello,150,860970
othello,151,876170
othello,152,891502
othello,153,906966
othello,154,922562
othello,155,938290
othello,156,954150
othello,157,970198
othello,158,986350
othello,159,1002634
pacman,0,1
pacman,1,2
pacman,2,3
pacman,3,4
pacman,4,5
pacman,5,6
pacman,6,7
pacman,7,8
pacman,8,9
pacman,9,10
pacman,10,11
pacman,11,12
pacman,12,13
pacman,13,14
pacman,14,15
pacman,15,16
pacman,16,17
pacman,17,18
pacman,18,19
pacman,19,20
pacman,20,21
pacman,21,22
pacman,22,23
pacman,23,24
pacman,24,25
pacman,25,26
pacman,26,27
pacman,27,28
pacman,28,29
pacman,29,30
pacman,30,31
pacman,31,32
pacman,32,33
pacman,33,34
pacman,34,35
pacman,35,36
pacman,36,37
pacman,37,38
pacman,38,39
pacman,39,40
pacman,40,41
pacman,41,42
pacman,42,43
pacman,43,44
pacman,44,45
pacman,45,46
pacman,46,47
pacman,47,48
pacman,48,49
pacman,49,50
pacman,50,51
pacman,51,52
pacman,52,53
pacman,53,54
pacman,54,55
pacman,55,56
pacman,56,57
pacman,57,58
pacman,58,59
pacman,59,60
pacman,60,61
pacman,61,62
pacman,62,63
pacman,63,64
pacman,64,65
pacman,65,66
pacman,66,67
pacman,67,68
pacman,68,69
pacman,69,70
pacman,70,71
pacman,71,72
pacman,72,73
pacman,73,74
pacman,74,75
pacman,75,76
pacman,76,77
pacman,77,78
pacman,78,79
pacman,79,80
pacman,80,81
pacman,81,82
pacman,82,83
pacman,83,84
pacman,84,85
pacman,85,86
pacman,86,87
pacman,87,88
pacman,88,89
pacman,89,90
pacman,90,91
pacman,91,92
pacman,92,93
pacman,93,94
pacman,94,95
pacman,95,96
pacman,96,97
pacman,97,98
pacman,98,99
pacman,99,100
pacman,100,101
pacman,101,102
pacman,102,103
pacman,103,104
pacman,104,105
pacman,105,106
pacman,106,107
pacman,107,108
pacman,108,109
pacman,109,110
pacman,110,111
pacman,111,112
pacman,112,113
pacman,113,114
pacman,114,115
pacman,115,116
pacman,116,117
pacman,117,118
pacman,118,123
pacman,119,136
pacman,120,159
pacman,121,202
pacman,122,277
pacman,123,390
pacman,124,563
pacman,125,806
pacman,126,1117
pacman,127,1516
pacman,128,2027
pacman,129,2664
pacman,130,3497
pacman,131,4612
pacman,132,6039
pacman,133,7888
pacman,134,10305
pacman,135,13354
pacman,136,16859
pacman,137,20977
pacman,138,25817
pacman,139,30975
pacman,140,36892
pacman,141,43824
pacman,142,51823
pacman,143,61304
pacman,144,73076
pacman,145,87323
pacman,146,104727
pacman,147,126239
pacman,148,151259
pacman,149,180184
pacman,150,214587
pacman,151,253087
pacman,152,296918
pacman,153,348904
pacman,154,407882
pacman,155,474370
pacman,156,550939
pacman,157,635700
pacman,158,729414
pacman,159,833117
pacman,160,951294
pacman,161,1088453
phoenix,0,1
phoenix,1,9
phoenix,2,35
phoenix,3,115
phoenix,4,248
phoenix,5,560
phoenix,6,965
phoenix,7,1773
phoenix,8,2791
phoenix,9,4583
phoenix,10,6447
phoenix,11,9615
phoenix,12,13254
phoenix,13,18941
phoenix,14,24336
phoenix,15,32744
phoenix,16,41988
phoenix,17,55493
phoenix,18,67844
phoenix,19,86152
phoenix,20,106316
phoenix,21,134638
phoenix,22,160853
phoenix,23,198351
phoenix,24,240069
phoenix,25,297838
phoenix,26,352049
phoenix,27,428738
phoenix,28,513997
phoenix,29,632060
phoenix,30,743093
phoenix,31,901175
phoenix,32,1075025
pitfall,0,1
pitfall,1,19
pitfall,2,100
pitfall,3,424
pitfall,4,1093
pitfall,5,2191
pitfall,6,3883
pitfall,7,6157
pitfall,8,9353
pitfall,9,13297
pitfall,10,18425
pitfall,11,24437
pitfall,12,32021
pitfall,13,40619
pitfall,14,51039
pitfall,15,62597
pitfall,16,76425
pitfall,17,91485
pitfall,18,109053
pitfall,19,127965
pitfall,20,149893
pitfall,21,173223
pitfall,22,199795
pitfall,23,227731
pitfall,24,259339
pitfall,25,292597
pitfall,26,329756
pitfall,27,368560
pitfall,28,411795
pitfall,29,457076
pitfall,30,507108
pitfall,31,559086
pitfall,32,616454
pitfall,33,676191
pitfall,34,741900
pitfall,35,810053
pitfall,36,886312
pitfall,37,966270
pitfall,38,1056804
pitfall2,0,1
pitfall2,1,19
pitfall2,2,55
pitfall2,3,487
pitfall2,4,2336
pitfall2,5,8829
pitfall2,6,20431
pitfall2,7,38266
pitfall2,8,73387
pitfall2,9,144602
pitfall2,10,241529
pitfall2,11,368748
pitfall2,12,548958
pitfall2,13,834692
pitfall2,14,1198586
pong,0,1
pong,1,7
pong,2,25
pong,3,55
pong,4,141
pong,5,283
pong,6,503
pong,7,851
pong,8,1285
pong,9,1935
pong,10,2635
pong,11,3651
pong,12,4591
pong,13,5931
pong,14,7131
pong,15,8819
pong,16,10265
pong,17,12267
pong,18,13915
pong,19,16173
pong,20,17983
pong,21,20433
pong,22,22367
pong,23,24961
pong,24,27017
pong,25,29775
pong,26,31987
pong,27,34963
pong,28,37391
pong,29,40673
pong,30,43319
pong,31,46899
pong,32,49775
pong,33,53659
pong,34,56791
pong,35,61015
pong,36,64425
pong,37,69021
pong,38,72711
pong,39,77681
pong,40,81639
pong,41,86965
pong,42,91195
pong,43,96881
pong,44,101399
pong,45,107469
pong,46,112271
pong,47,118721
pong,48,123813
pong,49,130645
pong,50,135961
pong,51,143069
pong,52,148575
pong,53,155907
pong,54,161529
pong,55,168991
pong,56,174687
pong,57,182229
pong,58,187959
pong,59,195537
pong,60,201289
pong,61,208891
pong,62,214649
pong,63,222257
pong,64,228015
pong,65,235623
pong,66,241381
pong,67,248989
pong,68,254747
pong,69,262355
pong,70,268113
pong,71,275721
pong,72,281479
pong,73,289087
pong,74,294845
pong,75,302453
pong,76,308211
pong,77,315819
pong,78,321577
pong,79,329185
pong,80,334943
pong,81,342551
pong,82,348309
pong,83,355917
pong,84,361675
pong,85,369283
pong,86,375041
pong,87,382649
pong,88,388407
pong,89,396015
pong,90,401773
pong,91,409381
pong,92,415139
pong,93,422747
pong,94,428505
pong,95,436113
pong,96,441871
pong,97,449479
pong,98,455237
pong,99,462845
pong,100,468603
pong,101,476211
pong,102,481969
pong,103,489577
pong,104,495335
pong,105,502943
pong,106,508701
pong,107,516309
pong,108,522067
pong,109,529675
pong,110,535433
pong,111,543041
pong,112,548799
pong,113,556407
pong,114,562165
pong,115,569773
pong,116,575531
pong,117,583139
pong,118,588897
pong,119,596505
pong,120,602263
pong,121,609871
pong,122,615629
pong,123,623237
pong,124,628995
pong,125,636603
pong,126,642361
pong,127,649969
pong,128,655727
pong,129,663335
pong,130,669093
pong,131,676701
pong,132,682459
pong,133,690067
pong,134,695825
pong,135,703433
pong,136,709191
pong,137,716799
pong,138,722557
pong,139,730165
pong,140,735923
pong,141,743531
pong,142,749289
pong,143,756897
pong,144,762655
pong,145,770263
pong,146,776021
pong,147,783629
pong,148,789387
pong,149,796995
pong,150,802753
pong,151,810361
pong,152,816119
pong,153,823727
pong,154,829485
pong,155,837093
pong,156,842851
pong,157,850459
pong,158,856217
pong,159,863825
pong,160,869583
pong,161,877191
pong,162,882949
pong,163,890557
pong,164,896315
pong,165,903923
pong,166,909681
pong,167,917289
pong,168,923047
pong,169,930655
pong,170,936413
pong,171,944021
pong,172,949779
pong,173,957387
pong,174,963145
pong,175,970753
pong,176,976511
pong,177,984119
pong,178,989877
pong,179,997485
pong,180,1003243
pooyan,0,1
pooyan,1,2
pooyan,2,3
pooyan,3,4
pooyan,4,5
pooyan,5,6
pooyan,6,7
pooyan,7,8
pooyan,8,9
pooyan,9,10
pooyan,10,11
pooyan,11,12
pooyan,12,13
pooyan,13,14
pooyan,14,15
pooyan,15,16
pooyan,16,17
pooyan,17,18
pooyan,18,19
pooyan,19,20
pooyan,20,21
pooyan,21,22
pooyan,22,23
pooyan,23,24
pooyan,24,25
pooyan,25,26
pooyan,26,27
pooyan,27,28
pooyan,28,29
pooyan,29,30
pooyan,30,31
pooyan,31,32
pooyan,32,33
pooyan,33,34
pooyan,34,35
pooyan,35,36
pooyan,36,37
pooyan,37,38
pooyan,38,39
pooyan,39,40
pooyan,40,41
pooyan,41,42
pooyan,42,43
pooyan,43,44
pooyan,44,45
pooyan,45,46
pooyan,46,47
pooyan,47,48
pooyan,48,49
pooyan,49,50
pooyan,50,51
pooyan,51,52
pooyan,52,53
pooyan,53,54
pooyan,54,55
pooyan,55,56
pooyan,56,57
pooyan,57,58
pooyan,58,59
pooyan,59,60
pooyan,60,61
pooyan,61,62
pooyan,62,63
pooyan,63,64
pooyan,64,65
pooyan,65,66
pooyan,66,67
pooyan,67,68
pooyan,68,69
pooyan,69,70
pooyan,70,71
pooyan,71,72
pooyan,72,73
pooyan,73,74
pooyan,74,75
pooyan,75,76
pooyan,76,77
pooyan,77,78
pooyan,78,79
pooyan,79,80
pooyan,80,81
pooyan,81,82
pooyan,82,83
pooyan,83,84
pooyan,84,85
pooyan,85,86
pooyan,86,87
pooyan,87,88
pooyan,88,89
pooyan,89,90
pooyan,90,91
pooyan,91,92
pooyan,92,93
pooyan,93,94
pooyan,94,95
pooyan,95,96
pooyan,96,97
pooyan,97,98
pooyan,98,99
pooyan,99,100
pooyan,100,101
pooyan,101,102
pooyan,102,103
pooyan,103,104
pooyan,104,105
pooyan,105,106
pooyan,106,107
pooyan,107,108
pooyan,108,109
pooyan,109,110
pooyan,110,111
pooyan,111,112
pooyan,112,113
pooyan,113,114
pooyan,114,115
pooyan,115,116
pooyan,116,117
pooyan,117,118
pooyan,118,119
pooyan,119,120
pooyan,120,121
pooyan,121,122
pooyan,122,123
pooyan,123,124
pooyan,124,125
pooyan,125,126
pooyan,126,127
pooyan,127,128
pooyan,128,129
pooyan,129,130
pooyan,130,131
pooyan,131,132
pooyan,132,133
pooyan,133,134
pooyan,134,135
pooyan,135,136
pooyan,136,137
pooyan,137,138
pooyan,138,139
pooyan,139,140
pooyan,140,141
pooyan,141,142
pooyan,142,143
pooyan,143,144
pooyan,144,145
pooyan,145,146
pooyan,146,147
pooyan,147,148
pooyan,148,149
pooyan,149,150
pooyan,150,151
pooyan,151,152
pooyan,152,153
pooyan,153,154
pooyan,154,155
pooyan,155,156
pooyan,156,157
pooyan,157,158
pooyan,158,159
pooyan,159,160
pooyan,160,161
pooyan,161,162
pooyan,162,163
pooyan,163,164
pooyan,164,165
pooyan,165,166
pooyan,166,167
pooyan,167,168
pooyan,168,169
pooyan,169,170
pooyan,170,171
pooyan,171,172
pooyan,172,173
pooyan,173,174
pooyan,174,175
pooyan,175,176
pooyan,176,177
pooyan,177,178
pooyan,178,179
pooyan,179,180
pooyan,180,181
pooyan,181,182
pooyan,182,183
pooyan,183,184
pooyan,184,185
pooyan,185,186
pooyan,186,187
pooyan,187,188
pooyan,188,189
pooyan,189,190
pooyan,190,191
pooyan,191,192
pooyan,192,193
pooyan,193,194
pooyan,194,195
pooyan,195,196
pooyan,196,197
pooyan,197,198
pooyan,198,199
pooyan,199,200
pooyan,200,201
pooyan,201,202
pooyan,202,203
pooyan,203,204
pooyan,204,205
pooyan,205,206
pooyan,206,207
pooyan,207,208
pooyan,208,209
pooyan,209,210
pooyan,210,211
pooyan,211,212
pooyan,212,213
pooyan,213,214
pooyan,214,215
pooyan,215,216
pooyan,216,217
pooyan,217,218
pooyan,218,219
pooyan,219,220
pooyan,220,221
pooyan,221,222
pooyan,222,223
pooyan,223,224
pooyan,224,225
pooyan,225,226
pooyan,226,227
pooyan,227,228
pooyan,228,229
pooyan,229,230
pooyan,230,231
pooyan,231,232
pooyan,232,233
pooyan,233,234
pooyan,234,235
pooyan,235,236
pooyan,236,237
pooyan,237,238
pooyan,238,239
pooyan,239,240
pooyan,240,241
pooyan,241,242
pooyan,242,243
pooyan,243,244
pooyan,244,245
pooyan,245,246
pooyan,246,247
pooyan,247,248
pooyan,248,249
pooyan,249,250
pooyan,250,251
pooyan,251,252
pooyan,252,253
pooyan,253,254
pooyan,254,255
pooyan,255,256
pooyan,256,257
pooyan,257,258
pooyan,258,259
pooyan,259,263
pooyan,260,272
pooyan,261,288
pooyan,262,313
pooyan,263,349
pooyan,264,398
pooyan,265,462
pooyan,266,543
pooyan,267,643
pooyan,268,764
pooyan,269,908
pooyan,270,1077
pooyan,271,1273
pooyan,272,1498
pooyan,273,1754
pooyan,274,2060
pooyan,275,2403
pooyan,276,2786
pooyan,277,3212
pooyan,278,3706
pooyan,279,4296
pooyan,280,5038
pooyan,281,5945
pooyan,282,7057
pooyan,283,8418
pooyan,284,10104
pooyan,285,12140
pooyan,286,14582
pooyan,287,16194
pooyan,288,18076
pooyan,289,20244
pooyan,290,22788
pooyan,291,25773
pooyan,292,29301
pooyan,293,33351
pooyan,294,38031
pooyan,295,41831
pooyan,296,46179
pooyan,297,51043
pooyan,298,56588
pooyan,299,62897
pooyan,300,70252
pooyan,301,78603
pooyan,302,88186
pooyan,303,99064
pooyan,304,111769
pooyan,305,126308
pooyan,306,143176
pooyan,307,162483
pooyan,308,184686
pooyan,309,210113
pooyan,310,239334
pooyan,311,259825
pooyan,312,283799
pooyan,313,311722
pooyan,314,344328
pooyan,315,382213
pooyan,316,423354
pooyan,317,468023
pooyan,318,516706
pooyan,319,566752
pooyan,320,621211
pooyan,321,680509
pooyan,322,748981
pooyan,323,828190
pooyan,324,919996
pooyan,325,1021245
private_eye,0,1
private_eye,1,19
private_eye,2,91
private_eye,3,343
private_eye,4,1015
private_eye,5,2725
private_eye,6,6406
private_eye,7,13957
private_eye,8,28063
private_eye,9,52870
private_eye,10,93592
private_eye,11,157027
private_eye,12,252097
private_eye,13,389413
private_eye,14,582397
private_eye,15,848071
private_eye,16,1207369
qbert,0,1
qbert,1,2
qbert,2,3
qbert,3,4
qbert,4,5
qbert,5,6
qbert,6,7
qbert,7,8
qbert,8,9
qbert,9,10
qbert,10,11
qbert,11,12
qbert,12,13
qbert,13,14
qbert,14,15
qbert,15,16
qbert,16,17
qbert,17,18
qbert,18,19
qbert,19,20
qbert,20,21
qbert,21,22
qbert,22,23
qbert,23,24
qbert,24,25
qbert,25,26
qbert,26,27
qbert,27,28
qbert,28,29
qbert,29,30
qbert,30,31
qbert,31,32
qbert,32,33
qbert,33,34
qbert,34,35
qbert,35,36
qbert,36,37
qbert,37,38
qbert,38,39
qbert,39,40
qbert,40,41
qbert,41,42
qbert,42,43
qbert,43,44
qbert,44,45
qbert,45,46
qbert,46,47
qbert,47,48
qbert,48,49
qbert,49,50
qbert,50,51
qbert,51,52
qbert,52,53
qbert,53,54
qbert,54,55
qbert,55,56
qbert,56,57
qbert,57,58
qbert,58,59
qbert,59,60
qbert,60,61
qbert,61,62
qbert,62,63
qbert,63,64
qbert,64,65
qbert,65,66
qbert,66,67
qbert,67,68
qbert,68,69
qbert,69,70
qbert,70,71
qbert,71,72
qbert,72,73
qbert,73,74
qbert,74,75
qbert,75,76
qbert,76,77
qbert,77,78
qbert,78,79
qbert,79,80
qbert,80,81
qbert,81,82
qbert,82,83
qbert,83,84
qbert,84,85
qbert,85,86
qbert,86,87
qbert,87,88
qbert,88,89
qbert,89,90
qbert,90,91
qbert,91,92
qbert,92,93
qbert,93,94
qbert,94,95
qbert,95,96
qbert,96,97
qbert,97,98
qbert,98,99
qbert,99,100
qbert,100,101
qbert,101,102
qbert,102,103
qbert,103,104
qbert,104,105
qbert,105,106
qbert,106,107
qbert,107,108
qbert,108,109
qbert,109,110
qbert,110,111
qbert,111,112
qbert,112,113
qbert,113,114
qbert,114,115
qbert,115,116
qbert,116,117
qbert,117,118
qbert,118,119
qbert,119,120
qbert,120,121
qbert,121,122
qbert,122,123
qbert,123,124
qbert,124,125
qbert,125,126
qbert,126,127
qbert,127,128
qbert,128,129
qbert,129,130
qbert,130,131
qbert,131,132
qbert,132,133
qbert,133,134
qbert,134,135
qbert,135,136
qbert,136,137
qbert,137,138
qbert,138,139
qbert,139,140
qbert,140,141
qbert,141,142
qbert,142,143
qbert,143,144
qbert,144,145
qbert,145,146
qbert,146,147
qbert,147,148
qbert,148,149
qbert,149,150
qbert,150,151
qbert,151,152
qbert,152,157
qbert,153,162
qbert,154,167
qbert,155,172
qbert,156,177
qbert,157,186
qbert,158,195
qbert,159,204
qbert,160,213
qbert,161,222
qbert,162,235
qbert,163,248
qbert,164,261
qbert,165,274
qbert,166,287
qbert,167,304
qbert,168,321
qbert,169,338
qbert,170,355
qbert,171,372
qbert,172,393
qbert,173,414
qbert,174,435
qbert,175,456
qbert,176,477
qbert,177,502
qbert,178,527
qbert,179,552
qbert,180,577
qbert,181,602
qbert,182,639
qbert,183,676
qbert,184,713
qbert,185,750
qbert,186,787
qbert,187,836
qbert,188,885
qbert,189,934
qbert,190,983
qbert,191,1032
qbert,192,1093
qbert,193,1154
qbert,194,1215
qbert,195,1276
qbert,196,1337
qbert,197,1410
qbert,198,1483
qbert,199,1556
qbert,200,1629
qbert,201,1702
qbert,202,1787
qbert,203,1872
qbert,204,1957
qbert,205,2042
qbert,206,2127
qbert,207,2224
qbert,208,2321
qbert,209,2418
qbert,210,2515
qbert,211,2612
qbert,212,2745
qbert,213,2878
qbert,214,3011
qbert,215,3144
qbert,216,3277
qbert,217,3446
qbert,218,3615
qbert,219,3784
qbert,220,3953
qbert,221,4122
qbert,222,4327
qbert,223,4532
qbert,224,4737
qbert,225,4942
qbert,226,5147
qbert,227,5388
qbert,228,5629
qbert,229,5870
qbert,230,6111
qbert,231,6352
qbert,232,6629
qbert,233,6906
qbert,234,7183
qbert,235,7460
qbert,236,7737
qbert,237,8050
qbert,238,8363
qbert,239,8676
qbert,240,8989
qbert,241,9302
qbert,242,9723
qbert,243,10144
qbert,244,10565
qbert,245,10986
qbert,246,11407
qbert,247,11936
qbert,248,12465
qbert,249,12994
qbert,250,13523
qbert,251,14052
qbert,252,14689
qbert,253,15326
qbert,254,15963
qbert,255,16600
qbert,256,17237
qbert,257,17982
qbert,258,18727
qbert,259,19472
qbert,260,20217
qbert,261,20962
qbert,262,21815
qbert,263,22668
qbert,264,23521
qbert,265,24374
qbert,266,25227
qbert,267,26188
qbert,268,27149
qbert,269,28110
qbert,270,29065
qbert,271,30020
qbert,272,31283
qbert,273,32546
qbert,274,33809
qbert,275,35066
qbert,276,36323
qbert,277,37900
qbert,278,39477
qbert,279,41054
qbert,280,42625
qbert,281,44196
qbert,282,46087
qbert,283,47978
qbert,284,49869
qbert,285,51754
qbert,286,53639
qbert,287,55844
qbert,288,58049
qbert,289,60254
qbert,290,62453
qbert,291,64652
qbert,292,67211
qbert,293,69770
qbert,294,72329
qbert,295,74882
qbert,296,77435
qbert,297,80368
qbert,298,83301
qbert,299,86234
qbert,300,89145
qbert,301,92056
qbert,302,95911
qbert,303,99766
qbert,304,103621
qbert,305,107454
qbert,306,111287
qbert,307,116100
qbert,308,120913
qbert,309,125726
qbert,310,130517
qbert,311,135308
qbert,312,141079
qbert,313,146850
qbert,314,152621
qbert,315,158370
qbert,316,164119
qbert,317,170848
qbert,318,177577
qbert,319,184306
qbert,320,191009
qbert,321,197712
qbert,322,205503
qbert,323,213294
qbert,324,221085
qbert,325,228846
qbert,326,236607
qbert,327,245464
qbert,328,254321
qbert,329,263178
qbert,330,271945
qbert,331,280636
qbert,332,291815
qbert,333,302994
qbert,334,314173
qbert,335,325270
qbert,336,336367
qbert,337,350372
qbert,338,364377
qbert,339,378382
qbert,340,392177
qbert,341,405972
qbert,342,422803
qbert,343,439634
qbert,344,456465
qbert,345,472958
qbert,346,489451
qbert,347,508980
qbert,348,528509
qbert,349,548038
qbert,350,567212
qbert,351,586386
qbert,352,608940
qbert,353,631494
qbert,354,654048
qbert,355,676251
qbert,356,698454
qbert,357,724145
qbert,358,749836
qbert,359,775527
qbert,360,800684
qbert,361,825841
qbert,362,858406
qbert,363,890971
qbert,364,923536
qbert,365,955522
qbert,366,987508
qbert,367,1027702
riverraid,0,1
riverraid,1,10
riverraid,2,91
riverraid,3,172
riverraid,4,253
riverraid,5,334
riverraid,6,415
riverraid,7,496
riverraid,8,577
riverraid,9,658
riverraid,10,739
riverraid,11,820
riverraid,12,901
riverraid,13,982
riverraid,14,1063
riverraid,15,1144
riverraid,16,1225
riverraid,17,1306
riverraid,18,1387
riverraid,19,1468
riverraid,20,1549
riverraid,21,1630
riverraid,22,1711
riverraid,23,1792
riverraid,24,1873
riverraid,25,1954
riverraid,26,2035
riverraid,27,2116
riverraid,28,2197
riverraid,29,2278
riverraid,30,2359
riverraid,31,2440
riverraid,32,2521
riverraid,33,2602
riverraid,34,2683
riverraid,35,2764
riverraid,36,2845
riverraid,37,2926
riverraid,38,3007
riverraid,39,3088
riverraid,40,3169
riverraid,41,3250
riverraid,42,3331
riverraid,43,3412
riverraid,44,3493
riverraid,45,3574
riverraid,46,3655
riverraid,47,3736
riverraid,48,3817
riverraid,49,3898
riverraid,50,3979
riverraid,51,4060
riverraid,52,4141
riverraid,53,4222
riverraid,54,4303
riverraid,55,4384
riverraid,56,4465
riverraid,57,4546
riverraid,58,4627
riverraid,59,4708
riverraid,60,4789
riverraid,61,4870
riverraid,62,4951
riverraid,63,5032
riverraid,64,5113
riverraid,65,5194
riverraid,66,5275
riverraid,67,5356
riverraid,68,5437
riverraid,69,5518
riverraid,70,5599
riverraid,71,5680
riverraid,72,5761
riverraid,73,5842
riverraid,74,5923
riverraid,75,6004
riverraid,76,6085
riverraid,77,6166
riverraid,78,6247
riverraid,79,6328
riverraid,80,6490
riverraid,81,6814
riverraid,82,9073
riverraid,83,19861
riverraid,84,65035
riverraid,85,233522
riverraid,86,798595
riverraid,87,2531597
road_runner,0,1
road_runner,1,19
road_runner,2,262
road_runner,3,1240
road_runner,4,5472
road_runner,5,16372
road_runner,6,47337
road_runner,7,110288
road_runner,8,211697
road_runner,9,370251
road_runner,10,613388
road_runner,11,990144
road_runner,12,1502959
robotank,0,1
robotank,1,19
robotank,2,343
robotank,3,1693
robotank,4,5221
robotank,5,12511
robotank,6,25579
robotank,7,46873
robotank,8,79273
robotank,9,126091
robotank,10,191071
robotank,11,278389
robotank,12,392653
robotank,13,538903
robotank,14,722611
robotank,15,949681
robotank,16,1244305
seaquest,0,1
seaquest,1,10
seaquest,2,19
seaquest,3,28
seaquest,4,37
seaquest,5,46
seaquest,6,55
seaquest,7,64
seaquest,8,73
seaquest,9,82
seaquest,10,91
seaquest,11,100
seaquest,12,109
seaquest,13,118
seaquest,14,127
seaquest,15,136
seaquest,16,145
seaquest,17,154
seaquest,18,163
seaquest,19,172
seaquest,20,181
seaquest,21,190
seaquest,22,199
seaquest,23,208
seaquest,24,217
seaquest,25,226
seaquest,26,235
seaquest,27,244
seaquest,28,253
seaquest,29,262
seaquest,30,271
seaquest,31,280
seaquest,32,289
seaquest,33,298
seaquest,34,307
seaquest,35,316
seaquest,36,325
seaquest,37,334
seaquest,38,343
seaquest,39,352
seaquest,40,361
seaquest,41,370
seaquest,42,379
seaquest,43,388
seaquest,44,397
seaquest,45,406
seaquest,46,415
seaquest,47,424
seaquest,48,433
seaquest,49,442
seaquest,50,451
seaquest,51,460
seaquest,52,469
seaquest,53,478
seaquest,54,487
seaquest,55,496
seaquest,56,505
seaquest,57,514
seaquest,58,523
seaquest,59,532
seaquest,60,541
seaquest,61,550
seaquest,62,559
seaquest,63,568
seaquest,64,577
seaquest,65,586
seaquest,66,595
seaquest,67,604
seaquest,68,613
seaquest,69,622
seaquest,70,631
seaquest,71,640
seaquest,72,649
seaquest,73,658
seaquest,74,667
seaquest,75,676
seaquest,76,685
seaquest,77,694
seaquest,78,703
seaquest,79,712
seaquest,80,721
seaquest,81,730
seaquest,82,739
seaquest,83,748
seaquest,84,757
seaquest,85,766
seaquest,86,775
seaquest,87,784
seaquest,88,793
seaquest,89,802
seaquest,90,811
seaquest,91,820
seaquest,92,829
seaquest,93,838
seaquest,94,847
seaquest,95,856
seaquest,96,865
seaquest,97,874
seaquest,98,883
seaquest,99,892
seaquest,100,901
seaquest,101,910
seaquest,102,919
seaquest,103,928
seaquest,104,937
seaquest,105,946
seaquest,106,955
seaquest,107,964
seaquest,108,973
seaquest,109,982
seaquest,110,991
seaquest,111,1000
seaquest,112,1009
seaquest,113,1018
seaquest,114,1027
seaquest,115,1036
seaquest,116,1045
seaquest,117,1054
seaquest,118,1063
seaquest,119,1072
seaquest,120,1081
seaquest,121,1090
seaquest,122,1099
seaquest,123,1108
seaquest,124,1117
seaquest,125,1126
seaquest,126,1135
seaquest,127,1144
seaquest,128,1153
seaquest,129,1198
seaquest,130,1326
seaquest,131,1590
seaquest,132,2070
seaquest,133,3032
seaquest,134,6134
seaquest,135,15324
seaquest,136,37394
seaquest,137,81992
seaquest,138,161334
seaquest,139,287992
seaquest,140,475246
seaquest,141,739012
seaquest,142,1100514
sir_lancelot,0,1
sir_lancelot,1,7
sir_lancelot,2,29
sir_lancelot,3,105
sir_lancelot,4,343
sir_lancelot,5,1038
sir_lancelot,6,2963
sir_lancelot,7,8068
sir_lancelot,8,21280
sir_lancelot,9,54867
sir_lancelot,10,139621
sir_lancelot,11,352239
sir_lancelot,12,880807
sir_lancelot,13,2184137
skiing,0,1
skiing,1,4
skiing,2,11
skiing,3,25
skiing,4,49
skiing,5,90
skiing,6,157
skiing,7,263
skiing,8,424
skiing,9,662
skiing,10,1007
skiing,11,1507
skiing,12,2235
skiing,13,3299
skiing,14,4854
skiing,15,7112
skiing,16,10376
skiing,17,15039
skiing,18,21719
skiing,19,31260
skiing,20,44994
skiing,21,65031
skiing,22,94463
skiing,23,138302
skiing,24,203699
skiing,25,302176
skiing,26,449999
skiing,27,672627
skiing,28,1005907
solaris,0,1
solaris,1,19
solaris,2,46
solaris,3,235
solaris,4,2611
solaris,5,29422
solaris,6,145180
solaris,7,1400995
space_invaders,0,1
space_invaders,1,4
space_invaders,2,5
space_invaders,3,8
space_invaders,4,9
space_invaders,5,12
space_invaders,6,13
space_invaders,7,16
space_invaders,8,17
space_invaders,9,20
space_invaders,10,21
space_invaders,11,24
space_invaders,12,25
space_invaders,13,28
space_invaders,14,29
space_invaders,15,32
space_invaders,16,33
space_invaders,17,36
space_invaders,18,37
space_invaders,19,40
space_invaders,20,41
space_invaders,21,44
space_invaders,22,45
space_invaders,23,48
space_invaders,24,49
space_invaders,25,52
space_invaders,26,53
space_invaders,27,56
space_invaders,28,57
space_invaders,29,60
space_invaders,30,61
space_invaders,31,64
space_invaders,32,65
space_invaders,33,68
space_invaders,34,69
space_invaders,35,72
space_invaders,36,73
space_invaders,37,76
space_invaders,38,77
space_invaders,39,80
space_invaders,40,81
space_invaders,41,84
space_invaders,42,85
space_invaders,43,88
space_invaders,44,89
space_invaders,45,92
space_invaders,46,93
space_invaders,47,96
space_invaders,48,97
space_invaders,49,100
space_invaders,50,101
space_invaders,51,104
space_invaders,52,105
space_invaders,53,108
space_invaders,54,109
space_invaders,55,112
space_invaders,56,113
space_invaders,57,116
space_invaders,58,117
space_invaders,59,120
space_invaders,60,121
space_invaders,61,124
space_invaders,62,125
space_invaders,63,128
space_invaders,64,129
space_invaders,65,132
space_invaders,66,133
space_invaders,67,136
space_invaders,68,137
space_invaders,69,140
space_invaders,70,141
space_invaders,71,144
space_invaders,72,145
space_invaders,73,148
space_invaders,74,149
space_invaders,75,152
space_invaders,76,153
space_invaders,77,156
space_invaders,78,157
space_invaders,79,160
space_invaders,80,161
space_invaders,81,164
space_invaders,82,165
space_invaders,83,168
space_invaders,84,169
space_invaders,85,172
space_invaders,86,173
space_invaders,87,176
space_invaders,88,177
space_invaders,89,180
space_invaders,90,181
space_invaders,91,184
space_invaders,92,185
space_invaders,93,188
space_invaders,94,189
space_invaders,95,192
space_invaders,96,193
space_invaders,97,196
space_invaders,98,197
space_invaders,99,200
space_invaders,100,201
space_invaders,101,204
space_invaders,102,205
space_invaders,103,208
space_invaders,104,209
space_invaders,105,212
space_invaders,106,213
space_invaders,107,216
space_invaders,108,217
space_invaders,109,220
space_invaders,110,221
space_invaders,111,224
space_invaders,112,225
space_invaders,113,228
space_invaders,114,229
space_invaders,115,232
space_invaders,116,233
space_invaders,117,236
space_invaders,118,237
space_invaders,119,240
space_invaders,120,241
space_invaders,121,244
space_invaders,122,245
space_invaders,123,248
space_invaders,124,249
space_invaders,125,252
space_invaders,126,253
space_invaders,127,256
space_invaders,128,257
space_invaders,129,260
space_invaders,130,264
space_invaders,131,276
space_invaders,132,287
space_invaders,133,320
space_invaders,134,343
space_invaders,135,412
space_invaders,136,454
space_invaders,137,580
space_invaders,138,649
space_invaders,139,856
space_invaders,140,962
space_invaders,141,1280
space_invaders,142,1434
space_invaders,143,1896
space_invaders,144,2120
space_invaders,145,2792
space_invaders,146,3136
space_invaders,147,4168
space_invaders,148,4723
space_invaders,149,6388
space_invaders,150,7280
space_invaders,151,9956
space_invaders,152,11362
space_invaders,153,15580
space_invaders,154,17807
space_invaders,155,24488
space_invaders,156,28193
space_invaders,157,39308
space_invaders,158,45917
space_invaders,159,65744
space_invaders,160,77845
space_invaders,161,114148
space_invaders,162,135891
space_invaders,163,201120
space_invaders,164,240574
space_invaders,165,358807
space_invaders,166,428114
space_invaders,167,635813
space_invaders,168,756362
space_invaders,169,1117799
space_war,0,1
space_war,1,14
space_war,2,76
space_war,3,322
space_war,4,1038
space_war,5,2780
space_war,6,6590
space_war,7,16873
space_war,8,38684
space_war,9,80560
space_war,10,155733
space_war,11,337101
space_war,12,689592
space_war,13,1320233
star_gunner,0,1
star_gunner,1,2
star_gunner,2,3
star_gunner,3,4
star_gunner,4,5
star_gunner,5,6
star_gunner,6,7
star_gunner,7,8
star_gunner,8,9
star_gunner,9,10
star_gunner,10,11
star_gunner,11,12
star_gunner,12,13
star_gunner,13,14
star_gunner,14,15
star_gunner,15,16
star_gunner,16,17
star_gunner,17,18
star_gunner,18,19
star_gunner,19,20
star_gunner,20,21
star_gunner,21,22
star_gunner,22,23
star_gunner,23,24
star_gunner,24,25
star_gunner,25,26
star_gunner,26,27
star_gunner,27,28
star_gunner,28,29
star_gunner,29,30
star_gunner,30,31
star_gunner,31,32
star_gunner,32,33
star_gunner,33,34
star_gunner,34,35
star_gunner,35,36
star_gunner,36,37
star_gunner,37,38
star_gunner,38,39
star_gunner,39,40
star_gunner,40,41
star_gunner,41,42
star_gunner,42,43
star_gunner,43,44
star_gunner,44,45
star_gunner,45,46
star_gunner,46,47
star_gunner,47,48
star_gunner,48,49
star_gunner,49,50
star_gunner,50,51
star_gunner,51,52
star_gunner,52,53
star_gunner,53,54
star_gunner,54,55
star_gunner,55,56
star_gunner,56,57
star_gunner,57,58
star_gunner,58,59
star_gunner,59,60
star_gunner,60,61
star_gunner,61,62
star_gunner,62,63
star_gunner,63,64
star_gunner,64,65
star_gunner,65,66
star_gunner,66,67
star_gunner,67,68
star_gunner,68,69
star_gunner,69,70
star_gunner,70,71
star_gunner,71,72
star_gunner,72,73
star_gunner,73,74
star_gunner,74,75
star_gunner,75,76
star_gunner,76,77
star_gunner,77,78
star_gunner,78,79
star_gunner,79,80
star_gunner,80,81
star_gunner,81,82
star_gunner,82,83
star_gunner,83,84
star_gunner,84,85
star_gunner,85,86
star_gunner,86,87
star_gunner,87,88
star_gunner,88,89
star_gunner,89,90
star_gunner,90,91
star_gunner,91,92
star_gunner,92,93
star_gunner,93,94
star_gunner,94,95
star_gunner,95,96
star_gunner,96,97
star_gunner,97,98
star_gunner,98,99
star_gunner,99,100
star_gunner,100,101
star_gunner,101,102
star_gunner,102,103
star_gunner,103,104
star_gunner,104,105
star_gunner,105,106
star_gunner,106,107
star_gunner,107,108
star_gunner,108,109
star_gunner,109,110
star_gunner,110,111
star_gunner,111,112
star_gunner,112,113
star_gunner,113,114
star_gunner,114,115
star_gunner,115,116
star_gunner,116,117
star_gunner,117,118
star_gunner,118,119
star_gunner,119,120
star_gunner,120,121
star_gunner,121,122
star_gunner,122,123
star_gunner,123,124
star_gunner,124,125
star_gunner,125,126
star_gunner,126,127
star_gunner,127,128
star_gunner,128,129
star_gunner,129,130
star_gunner,130,131
star_gunner,131,132
star_gunner,132,133
star_gunner,133,134
star_gunner,134,135
star_gunner,135,136
star_gunner,136,137
star_gunner,137,138
star_gunner,138,139
star_gunner,139,140
star_gunner,140,141
star_gunner,141,142
star_gunner,142,143
star_gunner,143,144
star_gunner,144,145
star_gunner,145,146
star_gunner,146,147
star_gunner,147,148
star_gunner,148,149
star_gunner,149,150
star_gunner,150,151
star_gunner,151,152
star_gunner,152,153
star_gunner,153,154
star_gunner,154,155
star_gunner,155,156
star_gunner,156,157
star_gunner,157,158
star_gunner,158,159
star_gunner,159,160
star_gunner,160,161
star_gunner,161,162
star_gunner,162,163
star_gunner,163,164
star_gunner,164,165
star_gunner,165,166
star_gunner,166,167
star_gunner,167,168
star_gunner,168,169
star_gunner,169,170
star_gunner,170,171
star_gunner,171,172
star_gunner,172,173
star_gunner,173,174
star_gunner,174,175
star_gunner,175,176
star_gunner,176,177
star_gunner,177,178
star_gunner,178,179
star_gunner,179,180
star_gunner,180,181
star_gunner,181,182
star_gunner,182,183
star_gunner,183,184
star_gunner,184,185
star_gunner,185,186
star_gunner,186,187
star_gunner,187,188
star_gunner,188,189
star_gunner,189,190
star_gunner,190,191
star_gunner,191,192
star_gunner,192,193
star_gunner,193,194
star_gunner,194,195
star_gunner,195,196
star_gunner,196,197
star_gunner,197,198
star_gunner,198,199
star_gunner,199,200
star_gunner,200,201
star_gunner,201,202
star_gunner,202,203
star_gunner,203,204
star_gunner,204,205
star_gunner,205,206
star_gunner,206,207
star_gunner,207,208
star_gunner,208,209
star_gunner,209,210
star_gunner,210,211
star_gunner,211,212
star_gunner,212,213
star_gunner,213,214
star_gunner,214,215
star_gunner,215,216
star_gunner,216,217
star_gunner,217,218
star_gunner,218,219
star_gunner,219,220
star_gunner,220,221
star_gunner,221,222
star_gunner,222,223
star_gunner,223,224
star_gunner,224,225
star_gunner,225,226
star_gunner,226,227
star_gunner,227,228
star_gunner,228,229
star_gunner,229,230
star_gunner,230,231
star_gunner,231,232
star_gunner,232,233
star_gunner,233,234
star_gunner,234,235
star_gunner,235,236
star_gunner,236,237
star_gunner,237,238
star_gunner,238,239
star_gunner,239,240
star_gunner,240,241
star_gunner,241,242
star_gunner,242,243
star_gunner,243,244
star_gunner,244,245
star_gunner,245,246
star_gunner,246,247
star_gunner,247,248
star_gunner,248,249
star_gunner,249,250
star_gunner,250,251
star_gunner,251,252
star_gunner,252,253
star_gunner,253,254
star_gunner,254,255
star_gunner,255,256
star_gunner,256,257
star_gunner,257,258
star_gunner,258,259
star_gunner,259,260
star_gunner,260,261
star_gunner,261,262
star_gunner,262,263
star_gunner,263,264
star_gunner,264,265
star_gunner,265,266
star_gunner,266,267
star_gunner,267,268
star_gunner,268,269
star_gunner,269,270
star_gunner,270,271
star_gunner,271,272
star_gunner,272,273
star_gunner,273,274
star_gunner,274,275
star_gunner,275,276
star_gunner,276,277
star_gunner,277,278
star_gunner,278,279
star_gunner,279,280
star_gunner,280,281
star_gunner,281,282
star_gunner,282,283
star_gunner,283,284
star_gunner,284,285
star_gunner,285,303
star_gunner,286,600
star_gunner,287,4384
star_gunner,288,36069
star_gunner,289,235869
star_gunner,290,1216677
superman,0,1
superman,1,2
superman,2,3
superman,3,18
superman,4,33
superman,5,104
superman,6,224
superman,7,344
superman,8,520
superman,9,780
superman,10,1040
superman,11,1356
superman,12,1791
superman,13,2226
superman,14,2717
superman,15,3362
superman,16,4007
superman,17,4708
superman,18,5598
superman,19,6488
superman,20,7434
superman,21,8604
superman,22,9774
superman,23,11000
superman,24,12485
superman,25,13970
superman,26,15511
superman,27,17346
superman,28,19181
superman,29,21072
superman,30,23292
superman,31,25512
superman,32,27788
superman,33,30428
superman,34,33068
superman,35,35764
superman,36,38859
superman,37,41954
superman,38,45105
superman,39,48696
superman,40,52287
superman,41,55963
superman,42,60320
superman,43,64598
superman,44,69031
superman,45,75289
superman,46,80869
superman,47,86668
superman,48,97771
superman,49,106616
superman,50,115023
superman,51,142982
superman,52,164087
superman,53,178743
superman,54,224136
superman,55,253582
superman,56,277674
superman,57,356677
superman,58,404959
superman,59,442690
superman,60,569812
superman,61,630775
superman,62,684051
superman,63,874750
superman,64,963396
superman,65,1038184
surround,0,1
surround,1,6
surround,2,11
surround,3,16
surround,4,21
surround,5,26
surround,6,31
surround,7,36
surround,8,41
surround,9,46
surround,10,51
surround,11,56
surround,12,61
surround,13,66
surround,14,71
surround,15,76
surround,16,93
surround,17,110
surround,18,127
surround,19,144
surround,20,161
surround,21,178
surround,22,195
surround,23,212
surround,24,229
surround,25,246
surround,26,263
surround,27,280
surround,28,297
surround,29,314
surround,30,327
surround,31,376
surround,32,425
surround,33,474
surround,34,523
surround,35,572
surround,36,621
surround,37,670
surround,38,719
surround,39,768
surround,40,817
surround,41,866
surround,42,915
surround,43,964
surround,44,1013
surround,45,1050
surround,46,1195
surround,47,1340
surround,48,1485
surround,49,1630
surround,50,1775
surround,51,1920
surround,52,2065
surround,53,2210
surround,54,2355
surround,55,2500
surround,56,2645
surround,57,2790
surround,58,2935
surround,59,3080
surround,60,3189
surround,61,3622
surround,62,4055
surround,63,4488
surround,64,4921
surround,65,5354
surround,66,5787
surround,67,6220
surround,68,6653
surround,69,7086
surround,70,7519
surround,71,7952
surround,72,8385
surround,73,8818
surround,74,9251
surround,75,9576
surround,76,10801
surround,77,12026
surround,78,13251
surround,79,14476
surround,80,15701
surround,81,16926
surround,82,18151
surround,83,19376
surround,84,20601
surround,85,21826
surround,86,23051
surround,87,24276
surround,88,25501
surround,89,26726
surround,90,27651
surround,91,31132
surround,92,34613
surround,93,38094
surround,94,41575
surround,95,45056
surround,96,48537
surround,97,52018
surround,98,55499
surround,99,58980
surround,100,62461
surround,101,65942
surround,102,69423
surround,103,72904
surround,104,76385
surround,105,79038
surround,106,88711
surround,107,98384
surround,108,108057
surround,109,117730
surround,110,127403
surround,111,137076
surround,112,146749
surround,113,156422
surround,114,166095
surround,115,175768
surround,116,185441
surround,117,195114
surround,118,204787
surround,119,214460
surround,120,221841
surround,121,248770
surround,122,275699
surround,123,302628
surround,124,329557
surround,125,356486
surround,126,383415
surround,127,410344
surround,128,437273
surround,129,464202
surround,130,491131
surround,131,518060
surround,132,544989
surround,133,571918
surround,134,598847
surround,135,619504
surround,136,693345
surround,137,767186
surround,138,841027
surround,139,914868
surround,140,988709
surround,141,1062550
tennis,0,1
tennis,1,2
tennis,2,20
tennis,3,101
tennis,4,479
tennis,5,1754
tennis,6,4988
tennis,7,11711
tennis,8,24059
tennis,9,45176
tennis,10,78941
tennis,11,129632
tennis,12,202028
tennis,13,301607
tennis,14,433478
tennis,15,602918
tennis,16,815654
tennis,17,1078091
tetris,0,1
tetris,1,3
tetris,2,4
tetris,3,9
tetris,4,14
tetris,5,19
tetris,6,24
tetris,7,49
tetris,8,74
tetris,9,99
tetris,10,124
tetris,11,200
tetris,12,276
tetris,13,352
tetris,14,428
tetris,15,599
tetris,16,770
tetris,17,875
tetris,18,980
tetris,19,1294
tetris,20,1608
tetris,21,1922
tetris,22,2236
tetris,23,2730
tetris,24,3224
tetris,25,3718
tetris,26,4212
tetris,27,4899
tetris,28,5586
tetris,29,6272
tetris,30,6958
tetris,31,7822
tetris,32,8686
tetris,33,9093
tetris,34,9500
tetris,35,10504
tetris,36,11508
tetris,37,12512
tetris,38,13516
tetris,39,14613
tetris,40,15710
tetris,41,16807
tetris,42,17904
tetris,43,19053
tetris,44,20202
tetris,45,21351
tetris,46,22500
tetris,47,23668
tetris,48,24836
tetris,49,25336
tetris,50,25836
tetris,51,26996
tetris,52,28156
tetris,53,29316
tetris,54,30476
tetris,55,31626
tetris,56,32776
tetris,57,33926
tetris,58,35076
tetris,59,36214
tetris,60,37352
tetris,61,38490
tetris,62,39628
tetris,63,40759
tetris,64,41890
tetris,65,42391
tetris,66,42892
tetris,67,44016
tetris,68,45140
tetris,69,46264
tetris,70,47388
tetris,71,48511
tetris,72,49634
tetris,73,50757
tetris,74,51880
tetris,75,53013
tetris,76,54146
tetris,77,55279
tetris,78,56412
tetris,79,57593
tetris,80,58774
tetris,81,59302
tetris,82,59830
tetris,83,61066
tetris,84,62302
tetris,85,63538
tetris,86,64774
tetris,87,66447
tetris,88,68120
tetris,89,69793
tetris,90,71466
tetris,91,73980
tetris,92,76494
tetris,93,79008
tetris,94,81522
tetris,95,85294
tetris,96,89066
tetris,97,91065
tetris,98,93064
tetris,99,98291
tetris,100,103518
tetris,101,108745
tetris,102,113972
tetris,103,120794
tetris,104,127616
tetris,105,134438
tetris,106,141260
tetris,107,149484
tetris,108,157708
tetris,109,165932
tetris,110,174156
tetris,111,183441
tetris,112,192726
tetris,113,196921
tetris,114,201116
tetris,115,211093
tetris,116,221070
tetris,117,231047
tetris,118,241024
tetris,119,251369
tetris,120,261714
tetris,121,272059
tetris,122,282404
tetris,123,292895
tetris,124,303386
tetris,125,313877
tetris,126,324368
tetris,127,334868
tetris,128,345368
tetris,129,349946
tetris,130,354524
tetris,131,364888
tetris,132,375252
tetris,133,385616
tetris,134,395980
tetris,135,406283
tetris,136,416586
tetris,137,426889
tetris,138,437192
tetris,139,447497
tetris,140,457802
tetris,141,468107
tetris,142,478412
tetris,143,488867
tetris,144,499322
tetris,145,504053
tetris,146,508784
tetris,147,519279
tetris,148,529774
tetris,149,540269
tetris,150,550764
tetris,151,562216
tetris,152,573668
tetris,153,585120
tetris,154,596572
tetris,155,609843
tetris,156,623114
tetris,157,636385
tetris,158,649656
tetris,159,665835
tetris,160,682014
tetris,161,690127
tetris,162,698240
tetris,163,717193
tetris,164,736146
tetris,165,755099
tetris,166,774052
tetris,167,798180
tetris,168,822308
tetris,169,846436
tetris,170,870564
tetris,171,900885
tetris,172,931206
tetris,173,961527
tetris,174,991848
tetris,175,1028942
tic_tac_toe_3d,0,1
tic_tac_toe_3d,1,2
tic_tac_toe_3d,2,3
tic_tac_toe_3d,3,4
tic_tac_toe_3d,4,5
tic_tac_toe_3d,5,6
tic_tac_toe_3d,6,7
tic_tac_toe_3d,7,8
tic_tac_toe_3d,8,9
tic_tac_toe_3d,9,10
tic_tac_toe_3d,10,11
tic_tac_toe_3d,11,12
tic_tac_toe_3d,12,13
tic_tac_toe_3d,13,14
tic_tac_toe_3d,14,15
tic_tac_toe_3d,15,16
tic_tac_toe_3d,16,17
tic_tac_toe_3d,17,18
tic_tac_toe_3d,18,19
tic_tac_toe_3d,19,20
tic_tac_toe_3d,20,21
tic_tac_toe_3d,21,22
tic_tac_toe_3d,22,23
tic_tac_toe_3d,23,25
tic_tac_toe_3d,24,28
tic_tac_toe_3d,25,33
tic_tac_toe_3d,26,39
tic_tac_toe_3d,27,46
tic_tac_toe_3d,28,53
tic_tac_toe_3d,29,67
tic_tac_toe_3d,30,89
tic_tac_toe_3d,31,126
tic_tac_toe_3d,32,172
tic_tac_toe_3d,33,225
tic_tac_toe_3d,34,286
tic_tac_toe_3d,35,348
tic_tac_toe_3d,36,410
tic_tac_toe_3d,37,472
tic_tac_toe_3d,38,534
tic_tac_toe_3d,39,596
tic_tac_toe_3d,40,658
tic_tac_toe_3d,41,720
tic_tac_toe_3d,42,782
tic_tac_toe_3d,43,844
tic_tac_toe_3d,44,906
tic_tac_toe_3d,45,991
tic_tac_toe_3d,46,1104
tic_tac_toe_3d,47,1253
tic_tac_toe_3d,48,1423
tic_tac_toe_3d,49,1607
tic_tac_toe_3d,50,1811
tic_tac_toe_3d,51,2014
tic_tac_toe_3d,52,2217
tic_tac_toe_3d,53,2420
tic_tac_toe_3d,54,2623
tic_tac_toe_3d,55,2826
tic_tac_toe_3d,56,3029
tic_tac_toe_3d,57,3232
tic_tac_toe_3d,58,3435
tic_tac_toe_3d,59,3638
tic_tac_toe_3d,60,3841
tic_tac_toe_3d,61,4070
tic_tac_toe_3d,62,4334
tic_tac_toe_3d,63,4630
tic_tac_toe_3d,64,4945
tic_tac_toe_3d,65,5256
tic_tac_toe_3d,66,5586
tic_tac_toe_3d,67,5916
tic_tac_toe_3d,68,6246
tic_tac_toe_3d,69,6576
tic_tac_toe_3d,70,6906
tic_tac_toe_3d,71,7236
tic_tac_toe_3d,72,7566
tic_tac_toe_3d,73,7896
tic_tac_toe_3d,74,8226
tic_tac_toe_3d,75,8556
tic_tac_toe_3d,76,8886
tic_tac_toe_3d,77,9243
tic_tac_toe_3d,78,9634
tic_tac_toe_3d,79,10052
tic_tac_toe_3d,80,10484
tic_tac_toe_3d,81,10894
tic_tac_toe_3d,82,11318
tic_tac_toe_3d,83,11742
tic_tac_toe_3d,84,12166
tic_tac_toe_3d,85,12590
tic_tac_toe_3d,86,13014
tic_tac_toe_3d,87,13438
tic_tac_toe_3d,88,13862
tic_tac_toe_3d,89,14286
tic_tac_toe_3d,90,14710
tic_tac_toe_3d,91,15134
tic_tac_toe_3d,92,15558
tic_tac_toe_3d,93,16013
tic_tac_toe_3d,94,16507
tic_tac_toe_3d,95,17029
tic_tac_toe_3d,96,17565
tic_tac_toe_3d,97,18069
tic_tac_toe_3d,98,18587
tic_tac_toe_3d,99,19105
tic_tac_toe_3d,100,19623
tic_tac_toe_3d,101,20141
tic_tac_toe_3d,102,20659
tic_tac_toe_3d,103,21177
tic_tac_toe_3d,104,21695
tic_tac_toe_3d,105,22213
tic_tac_toe_3d,106,22731
tic_tac_toe_3d,107,23249
tic_tac_toe_3d,108,23767
tic_tac_toe_3d,109,24320
tic_tac_toe_3d,110,24917
tic_tac_toe_3d,111,25543
tic_tac_toe_3d,112,26183
tic_tac_toe_3d,113,26781
tic_tac_toe_3d,114,27393
tic_tac_toe_3d,115,28005
tic_tac_toe_3d,116,28617
tic_tac_toe_3d,117,29229
tic_tac_toe_3d,118,29841
tic_tac_toe_3d,119,30453
tic_tac_toe_3d,120,31065
tic_tac_toe_3d,121,31677
tic_tac_toe_3d,122,32289
tic_tac_toe_3d,123,32901
tic_tac_toe_3d,124,33513
tic_tac_toe_3d,125,34164
tic_tac_toe_3d,126,34864
tic_tac_toe_3d,127,35590
tic_tac_toe_3d,128,36328
tic_tac_toe_3d,129,37012
tic_tac_toe_3d,130,37708
tic_tac_toe_3d,131,38404
tic_tac_toe_3d,132,39099
tic_tac_toe_3d,133,39794
tic_tac_toe_3d,134,40489
tic_tac_toe_3d,135,41184
tic_tac_toe_3d,136,41879
tic_tac_toe_3d,137,42574
tic_tac_toe_3d,138,43269
tic_tac_toe_3d,139,43964
tic_tac_toe_3d,140,44659
tic_tac_toe_3d,141,45393
tic_tac_toe_3d,142,46166
tic_tac_toe_3d,143,46962
tic_tac_toe_3d,144,47766
tic_tac_toe_3d,145,48503
tic_tac_toe_3d,146,49248
tic_tac_toe_3d,147,49992
tic_tac_toe_3d,148,50736
tic_tac_toe_3d,149,51480
tic_tac_toe_3d,150,52224
tic_tac_toe_3d,151,52968
tic_tac_toe_3d,152,53712
tic_tac_toe_3d,153,54456
tic_tac_toe_3d,154,55200
tic_tac_toe_3d,155,55944
tic_tac_toe_3d,156,56688
tic_tac_toe_3d,157,57464
tic_tac_toe_3d,158,58273
tic_tac_toe_3d,159,59097
tic_tac_toe_3d,160,59920
tic_tac_toe_3d,161,60664
tic_tac_toe_3d,162,61407
tic_tac_toe_3d,163,62151
tic_tac_toe_3d,164,62894
tic_tac_toe_3d,165,63637
tic_tac_toe_3d,166,64380
tic_tac_toe_3d,167,65123
tic_tac_toe_3d,168,65866
tic_tac_toe_3d,169,66609
tic_tac_toe_3d,170,67352
tic_tac_toe_3d,171,68095
tic_tac_toe_3d,172,68838
tic_tac_toe_3d,173,69614
tic_tac_toe_3d,174,70423
tic_tac_toe_3d,175,71246
tic_tac_toe_3d,176,72069
tic_tac_toe_3d,177,72813
tic_tac_toe_3d,178,73557
tic_tac_toe_3d,179,74301
tic_tac_toe_3d,180,75045
tic_tac_toe_3d,181,75789
tic_tac_toe_3d,182,76533
tic_tac_toe_3d,183,77277
tic_tac_toe_3d,184,78021
tic_tac_toe_3d,185,78765
tic_tac_toe_3d,186,79509
tic_tac_toe_3d,187,80253
tic_tac_toe_3d,188,80997
tic_tac_toe_3d,189,81774
tic_tac_toe_3d,190,82618
tic_tac_toe_3d,191,83564
tic_tac_toe_3d,192,84519
tic_tac_toe_3d,193,85386
tic_tac_toe_3d,194,86323
tic_tac_toe_3d,195,87190
tic_tac_toe_3d,196,88055
tic_tac_toe_3d,197,88910
tic_tac_toe_3d,198,89775
tic_tac_toe_3d,199,90630
tic_tac_toe_3d,200,91495
tic_tac_toe_3d,201,92350
tic_tac_toe_3d,202,93215
tic_tac_toe_3d,203,94070
tic_tac_toe_3d,204,94935
tic_tac_toe_3d,205,95823
tic_tac_toe_3d,206,96752
tic_tac_toe_3d,207,97688
tic_tac_toe_3d,208,98666
tic_tac_toe_3d,209,99557
tic_tac_toe_3d,210,100422
tic_tac_toe_3d,211,101279
tic_tac_toe_3d,212,102136
tic_tac_toe_3d,213,102993
tic_tac_toe_3d,214,103850
tic_tac_toe_3d,215,104707
tic_tac_toe_3d,216,105564
tic_tac_toe_3d,217,106421
tic_tac_toe_3d,218,107278
tic_tac_toe_3d,219,108135
tic_tac_toe_3d,220,108992
tic_tac_toe_3d,221,109881
tic_tac_toe_3d,222,110824
tic_tac_toe_3d,223,111760
tic_tac_toe_3d,224,112720
tic_tac_toe_3d,225,113579
tic_tac_toe_3d,226,114457
tic_tac_toe_3d,227,115313
tic_tac_toe_3d,228,116170
tic_tac_toe_3d,229,117026
tic_tac_toe_3d,230,117883
tic_tac_toe_3d,231,118739
tic_tac_toe_3d,232,119596
tic_tac_toe_3d,233,120452
tic_tac_toe_3d,234,121309
tic_tac_toe_3d,235,122165
tic_tac_toe_3d,236,123022
tic_tac_toe_3d,237,123910
tic_tac_toe_3d,238,124842
tic_tac_toe_3d,239,125779
tic_tac_toe_3d,240,126725
tic_tac_toe_3d,241,127582
tic_tac_toe_3d,242,128449
tic_tac_toe_3d,243,129306
tic_tac_toe_3d,244,130162
tic_tac_toe_3d,245,131019
tic_tac_toe_3d,246,131875
tic_tac_toe_3d,247,132732
tic_tac_toe_3d,248,133588
tic_tac_toe_3d,249,134445
tic_tac_toe_3d,250,135301
tic_tac_toe_3d,251,136158
tic_tac_toe_3d,252,137014
tic_tac_toe_3d,253,137903
tic_tac_toe_3d,254,138833
tic_tac_toe_3d,255,139769
tic_tac_toe_3d,256,140714
tic_tac_toe_3d,257,141570
tic_tac_toe_3d,258,142435
tic_tac_toe_3d,259,143291
tic_tac_toe_3d,260,144148
tic_tac_toe_3d,261,145004
tic_tac_toe_3d,262,145861
tic_tac_toe_3d,263,146717
tic_tac_toe_3d,264,147574
tic_tac_toe_3d,265,148430
tic_tac_toe_3d,266,149287
tic_tac_toe_3d,267,150143
tic_tac_toe_3d,268,151000
tic_tac_toe_3d,269,151888
tic_tac_toe_3d,270,152816
tic_tac_toe_3d,271,153753
tic_tac_toe_3d,272,154696
tic_tac_toe_3d,273,155553
tic_tac_toe_3d,274,156416
tic_tac_toe_3d,275,157273
tic_tac_toe_3d,276,158129
tic_tac_toe_3d,277,158986
tic_tac_toe_3d,278,159842
tic_tac_toe_3d,279,160699
tic_tac_toe_3d,280,161555
tic_tac_toe_3d,281,162412
tic_tac_toe_3d,282,163268
tic_tac_toe_3d,283,164125
tic_tac_toe_3d,284,164981
tic_tac_toe_3d,285,165870
tic_tac_toe_3d,286,166796
tic_tac_toe_3d,287,167732
tic_tac_toe_3d,288,168673
tic_tac_toe_3d,289,169529
tic_tac_toe_3d,290,170390
tic_tac_toe_3d,291,171246
tic_tac_toe_3d,292,172103
tic_tac_toe_3d,293,172959
tic_tac_toe_3d,294,173816
tic_tac_toe_3d,295,174672
tic_tac_toe_3d,296,175529
tic_tac_toe_3d,297,176385
tic_tac_toe_3d,298,177242
tic_tac_toe_3d,299,178098
tic_tac_toe_3d,300,178955
tic_tac_toe_3d,301,179843
tic_tac_toe_3d,302,180767
tic_tac_toe_3d,303,181704
tic_tac_toe_3d,304,182643
tic_tac_toe_3d,305,183500
tic_tac_toe_3d,306,184359
tic_tac_toe_3d,307,185216
tic_tac_toe_3d,308,186072
tic_tac_toe_3d,309,186929
tic_tac_toe_3d,310,187785
tic_tac_toe_3d,311,188642
tic_tac_toe_3d,312,189498
tic_tac_toe_3d,313,190355
tic_tac_toe_3d,314,191211
tic_tac_toe_3d,315,192068
tic_tac_toe_3d,316,192924
tic_tac_toe_3d,317,193813
tic_tac_toe_3d,318,194736
tic_tac_toe_3d,319,195672
tic_tac_toe_3d,320,196610
tic_tac_toe_3d,321,197466
tic_tac_toe_3d,322,198324
tic_tac_toe_3d,323,199180
tic_tac_toe_3d,324,200037
tic_tac_toe_3d,325,200893
tic_tac_toe_3d,326,201750
tic_tac_toe_3d,327,202606
tic_tac_toe_3d,328,203463
tic_tac_toe_3d,329,204319
tic_tac_toe_3d,330,205176
tic_tac_toe_3d,331,206032
tic_tac_toe_3d,332,206889
tic_tac_toe_3d,333,207777
tic_tac_toe_3d,334,208700
tic_tac_toe_3d,335,209637
tic_tac_toe_3d,336,210575
tic_tac_toe_3d,337,211432
tic_tac_toe_3d,338,212290
tic_tac_toe_3d,339,213147
tic_tac_toe_3d,340,214003
tic_tac_toe_3d,341,214860
tic_tac_toe_3d,342,215716
tic_tac_toe_3d,343,216573
tic_tac_toe_3d,344,217429
tic_tac_toe_3d,345,218286
tic_tac_toe_3d,346,219142
tic_tac_toe_3d,347,219999
tic_tac_toe_3d,348,220855
tic_tac_toe_3d,349,221744
tic_tac_toe_3d,350,222667
tic_tac_toe_3d,351,223603
tic_tac_toe_3d,352,224541
tic_tac_toe_3d,353,225397
tic_tac_toe_3d,354,226255
tic_tac_toe_3d,355,227111
tic_tac_toe_3d,356,227968
tic_tac_toe_3d,357,228824
tic_tac_toe_3d,358,229681
tic_tac_toe_3d,359,230537
tic_tac_toe_3d,360,231394
tic_tac_toe_3d,361,232250
tic_tac_toe_3d,362,233107
tic_tac_toe_3d,363,233963
tic_tac_toe_3d,364,234820
tic_tac_toe_3d,365,235708
tic_tac_toe_3d,366,236631
tic_tac_toe_3d,367,237567
tic_tac_toe_3d,368,238504
tic_tac_toe_3d,369,239360
tic_tac_toe_3d,370,240217
tic_tac_toe_3d,371,241073
tic_tac_toe_3d,372,241928
tic_tac_toe_3d,373,242784
tic_tac_toe_3d,374,243639
tic_tac_toe_3d,375,244495
tic_tac_toe_3d,376,245350
tic_tac_toe_3d,377,246206
tic_tac_toe_3d,378,247061
tic_tac_toe_3d,379,247917
tic_tac_toe_3d,380,248772
tic_tac_toe_3d,381,249661
tic_tac_toe_3d,382,250584
tic_tac_toe_3d,383,251518
tic_tac_toe_3d,384,252453
tic_tac_toe_3d,385,253308
tic_tac_toe_3d,386,254164
tic_tac_toe_3d,387,255019
tic_tac_toe_3d,388,255873
tic_tac_toe_3d,389,256727
tic_tac_toe_3d,390,257581
tic_tac_toe_3d,391,258435
tic_tac_toe_3d,392,259289
tic_tac_toe_3d,393,260143
tic_tac_toe_3d,394,260997
tic_tac_toe_3d,395,261851
tic_tac_toe_3d,396,262705
tic_tac_toe_3d,397,263593
tic_tac_toe_3d,398,264514
tic_tac_toe_3d,399,265448
tic_tac_toe_3d,400,266384
tic_tac_toe_3d,401,267240
tic_tac_toe_3d,402,268098
tic_tac_toe_3d,403,268954
tic_tac_toe_3d,404,269810
tic_tac_toe_3d,405,270666
tic_tac_toe_3d,406,271522
tic_tac_toe_3d,407,272378
tic_tac_toe_3d,408,273234
tic_tac_toe_3d,409,274090
tic_tac_toe_3d,410,274946
tic_tac_toe_3d,411,275802
tic_tac_toe_3d,412,276658
tic_tac_toe_3d,413,277546
tic_tac_toe_3d,414,278468
tic_tac_toe_3d,415,279404
tic_tac_toe_3d,416,280340
tic_tac_toe_3d,417,281196
tic_tac_toe_3d,418,282052
tic_tac_toe_3d,419,282908
tic_tac_toe_3d,420,283763
tic_tac_toe_3d,421,284618
tic_tac_toe_3d,422,285473
tic_tac_toe_3d,423,286328
tic_tac_toe_3d,424,287183
tic_tac_toe_3d,425,288038
tic_tac_toe_3d,426,288893
tic_tac_toe_3d,427,289748
tic_tac_toe_3d,428,290603
tic_tac_toe_3d,429,291491
tic_tac_toe_3d,430,292413
tic_tac_toe_3d,431,293348
tic_tac_toe_3d,432,294284
tic_tac_toe_3d,433,295140
tic_tac_toe_3d,434,295997
tic_tac_toe_3d,435,296853
tic_tac_toe_3d,436,297709
tic_tac_toe_3d,437,298565
tic_tac_toe_3d,438,299421
tic_tac_toe_3d,439,300277
tic_tac_toe_3d,440,301133
tic_tac_toe_3d,441,301989
tic_tac_toe_3d,442,302845
tic_tac_toe_3d,443,303701
tic_tac_toe_3d,444,304557
tic_tac_toe_3d,445,305446
tic_tac_toe_3d,446,306403
tic_tac_toe_3d,447,307461
tic_tac_toe_3d,448,308529
tic_tac_toe_3d,449,309508
tic_tac_toe_3d,450,310557
tic_tac_toe_3d,451,311536
tic_tac_toe_3d,452,312513
tic_tac_toe_3d,453,313480
tic_tac_toe_3d,454,314457
tic_tac_toe_3d,455,315424
tic_tac_toe_3d,456,316401
tic_tac_toe_3d,457,317368
tic_tac_toe_3d,458,318345
tic_tac_toe_3d,459,319312
tic_tac_toe_3d,460,320289
tic_tac_toe_3d,461,321289
tic_tac_toe_3d,462,322330
tic_tac_toe_3d,463,323378
tic_tac_toe_3d,464,324468
tic_tac_toe_3d,465,325471
tic_tac_toe_3d,466,326448
tic_tac_toe_3d,467,327417
tic_tac_toe_3d,468,328386
tic_tac_toe_3d,469,329355
tic_tac_toe_3d,470,330324
tic_tac_toe_3d,471,331293
tic_tac_toe_3d,472,332262
tic_tac_toe_3d,473,333231
tic_tac_toe_3d,474,334200
tic_tac_toe_3d,475,335169
tic_tac_toe_3d,476,336138
tic_tac_toe_3d,477,337139
tic_tac_toe_3d,478,338194
tic_tac_toe_3d,479,339242
tic_tac_toe_3d,480,340314
tic_tac_toe_3d,481,341285
tic_tac_toe_3d,482,342275
tic_tac_toe_3d,483,343243
tic_tac_toe_3d,484,344212
tic_tac_toe_3d,485,345180
tic_tac_toe_3d,486,346149
tic_tac_toe_3d,487,347117
tic_tac_toe_3d,488,348086
tic_tac_toe_3d,489,349054
tic_tac_toe_3d,490,350023
tic_tac_toe_3d,491,350991
tic_tac_toe_3d,492,351960
tic_tac_toe_3d,493,352960
tic_tac_toe_3d,494,354004
tic_tac_toe_3d,495,355053
tic_tac_toe_3d,496,356111
tic_tac_toe_3d,497,357080
tic_tac_toe_3d,498,358059
tic_tac_toe_3d,499,359028
tic_tac_toe_3d,500,359996
tic_tac_toe_3d,501,360965
tic_tac_toe_3d,502,361933
tic_tac_toe_3d,503,362902
tic_tac_toe_3d,504,363870
tic_tac_toe_3d,505,364839
tic_tac_toe_3d,506,365807
tic_tac_toe_3d,507,366776
tic_tac_toe_3d,508,367744
tic_tac_toe_3d,509,368745
tic_tac_toe_3d,510,369787
tic_tac_toe_3d,511,370835
tic_tac_toe_3d,512,371892
tic_tac_toe_3d,513,372860
tic_tac_toe_3d,514,373837
tic_tac_toe_3d,515,374805
tic_tac_toe_3d,516,375774
tic_tac_toe_3d,517,376742
tic_tac_toe_3d,518,377711
tic_tac_toe_3d,519,378679
tic_tac_toe_3d,520,379648
tic_tac_toe_3d,521,380616
tic_tac_toe_3d,522,381585
tic_tac_toe_3d,523,382553
tic_tac_toe_3d,524,383522
tic_tac_toe_3d,525,384522
tic_tac_toe_3d,526,385562
tic_tac_toe_3d,527,386611
tic_tac_toe_3d,528,387666
tic_tac_toe_3d,529,388635
tic_tac_toe_3d,530,389610
tic_tac_toe_3d,531,390579
tic_tac_toe_3d,532,391547
tic_tac_toe_3d,533,392516
tic_tac_toe_3d,534,393484
tic_tac_toe_3d,535,394453
tic_tac_toe_3d,536,395421
tic_tac_toe_3d,537,396390
tic_tac_toe_3d,538,397358
tic_tac_toe_3d,539,398327
tic_tac_toe_3d,540,399295
tic_tac_toe_3d,541,400296
tic_tac_toe_3d,542,401334
tic_tac_toe_3d,543,402382
tic_tac_toe_3d,544,403435
tic_tac_toe_3d,545,404403
tic_tac_toe_3d,546,405376
tic_tac_toe_3d,547,406344
tic_tac_toe_3d,548,407313
tic_tac_toe_3d,549,408281
tic_tac_toe_3d,550,409250
tic_tac_toe_3d,551,410218
tic_tac_toe_3d,552,411187
tic_tac_toe_3d,553,412155
tic_tac_toe_3d,554,413124
tic_tac_toe_3d,555,414092
tic_tac_toe_3d,556,415061
tic_tac_toe_3d,557,416061
tic_tac_toe_3d,558,417097
tic_tac_toe_3d,559,418146
tic_tac_toe_3d,560,419197
tic_tac_toe_3d,561,420166
tic_tac_toe_3d,562,421137
tic_tac_toe_3d,563,422106
tic_tac_toe_3d,564,423074
tic_tac_toe_3d,565,424043
tic_tac_toe_3d,566,425011
tic_tac_toe_3d,567,425980
tic_tac_toe_3d,568,426948
tic_tac_toe_3d,569,427917
tic_tac_toe_3d,570,428885
tic_tac_toe_3d,571,429854
tic_tac_toe_3d,572,430822
tic_tac_toe_3d,573,431823
tic_tac_toe_3d,574,432858
tic_tac_toe_3d,575,433906
tic_tac_toe_3d,576,434956
tic_tac_toe_3d,577,435924
tic_tac_toe_3d,578,436894
tic_tac_toe_3d,579,437862
tic_tac_toe_3d,580,438831
tic_tac_toe_3d,581,439799
tic_tac_toe_3d,582,440768
tic_tac_toe_3d,583,441736
tic_tac_toe_3d,584,442705
tic_tac_toe_3d,585,443673
tic_tac_toe_3d,586,444642
tic_tac_toe_3d,587,445610
tic_tac_toe_3d,588,446579
tic_tac_toe_3d,589,447579
tic_tac_toe_3d,590,448614
tic_tac_toe_3d,591,449663
tic_tac_toe_3d,592,450713
tic_tac_toe_3d,593,451682
tic_tac_toe_3d,594,452652
tic_tac_toe_3d,595,453621
tic_tac_toe_3d,596,454589
tic_tac_toe_3d,597,455558
tic_tac_toe_3d,598,456526
tic_tac_toe_3d,599,457495
tic_tac_toe_3d,600,458463
tic_tac_toe_3d,601,459432
tic_tac_toe_3d,602,460400
tic_tac_toe_3d,603,461369
tic_tac_toe_3d,604,462337
tic_tac_toe_3d,605,463338
tic_tac_toe_3d,606,464373
tic_tac_toe_3d,607,465421
tic_tac_toe_3d,608,466471
tic_tac_toe_3d,609,467439
tic_tac_toe_3d,610,468409
tic_tac_toe_3d,611,469377
tic_tac_toe_3d,612,470346
tic_tac_toe_3d,613,471314
tic_tac_toe_3d,614,472283
tic_tac_toe_3d,615,473251
tic_tac_toe_3d,616,474220
tic_tac_toe_3d,617,475188
tic_tac_toe_3d,618,476157
tic_tac_toe_3d,619,477125
tic_tac_toe_3d,620,478094
tic_tac_toe_3d,621,479094
tic_tac_toe_3d,622,480129
tic_tac_toe_3d,623,481177
tic_tac_toe_3d,624,482226
tic_tac_toe_3d,625,483194
tic_tac_toe_3d,626,484163
tic_tac_toe_3d,627,485131
tic_tac_toe_3d,628,486098
tic_tac_toe_3d,629,487066
tic_tac_toe_3d,630,488033
tic_tac_toe_3d,631,489001
tic_tac_toe_3d,632,489968
tic_tac_toe_3d,633,490936
tic_tac_toe_3d,634,491903
tic_tac_toe_3d,635,492871
tic_tac_toe_3d,636,493838
tic_tac_toe_3d,637,494839
tic_tac_toe_3d,638,495874
tic_tac_toe_3d,639,496920
tic_tac_toe_3d,640,497967
tic_tac_toe_3d,641,498934
tic_tac_toe_3d,642,499902
tic_tac_toe_3d,643,500869
tic_tac_toe_3d,644,501835
tic_tac_toe_3d,645,502801
tic_tac_toe_3d,646,503767
tic_tac_toe_3d,647,504733
tic_tac_toe_3d,648,505699
tic_tac_toe_3d,649,506665
tic_tac_toe_3d,650,507631
tic_tac_toe_3d,651,508597
tic_tac_toe_3d,652,509563
tic_tac_toe_3d,653,510563
tic_tac_toe_3d,654,511596
tic_tac_toe_3d,655,512642
tic_tac_toe_3d,656,513690
tic_tac_toe_3d,657,514658
tic_tac_toe_3d,658,515628
tic_tac_toe_3d,659,516596
tic_tac_toe_3d,660,517564
tic_tac_toe_3d,661,518532
tic_tac_toe_3d,662,519500
tic_tac_toe_3d,663,520468
tic_tac_toe_3d,664,521436
tic_tac_toe_3d,665,522404
tic_tac_toe_3d,666,523372
tic_tac_toe_3d,667,524340
tic_tac_toe_3d,668,525308
tic_tac_toe_3d,669,526308
tic_tac_toe_3d,670,527342
tic_tac_toe_3d,671,528390
tic_tac_toe_3d,672,529438
tic_tac_toe_3d,673,530406
tic_tac_toe_3d,674,531374
tic_tac_toe_3d,675,532342
tic_tac_toe_3d,676,533309
tic_tac_toe_3d,677,534276
tic_tac_toe_3d,678,535243
tic_tac_toe_3d,679,536210
tic_tac_toe_3d,680,537177
tic_tac_toe_3d,681,538144
tic_tac_toe_3d,682,539111
tic_tac_toe_3d,683,540078
tic_tac_toe_3d,684,541045
tic_tac_toe_3d,685,542045
tic_tac_toe_3d,686,543079
tic_tac_toe_3d,687,544126
tic_tac_toe_3d,688,545174
tic_tac_toe_3d,689,546142
tic_tac_toe_3d,690,547111
tic_tac_toe_3d,691,548079
tic_tac_toe_3d,692,549047
tic_tac_toe_3d,693,550015
tic_tac_toe_3d,694,550983
tic_tac_toe_3d,695,551951
tic_tac_toe_3d,696,552919
tic_tac_toe_3d,697,553887
tic_tac_toe_3d,698,554855
tic_tac_toe_3d,699,555823
tic_tac_toe_3d,700,556791
tic_tac_toe_3d,701,557792
tic_tac_toe_3d,702,558861
tic_tac_toe_3d,703,560031
tic_tac_toe_3d,704,561211
tic_tac_toe_3d,705,562302
tic_tac_toe_3d,706,563463
tic_tac_toe_3d,707,564554
tic_tac_toe_3d,708,565643
tic_tac_toe_3d,709,566722
tic_tac_toe_3d,710,567811
tic_tac_toe_3d,711,568890
tic_tac_toe_3d,712,569979
tic_tac_toe_3d,713,571058
tic_tac_toe_3d,714,572147
tic_tac_toe_3d,715,573226
tic_tac_toe_3d,716,574315
tic_tac_toe_3d,717,575427
tic_tac_toe_3d,718,576580
tic_tac_toe_3d,719,577740
tic_tac_toe_3d,720,578942
tic_tac_toe_3d,721,580057
tic_tac_toe_3d,722,581146
tic_tac_toe_3d,723,582227
tic_tac_toe_3d,724,583308
tic_tac_toe_3d,725,584389
tic_tac_toe_3d,726,585470
tic_tac_toe_3d,727,586551
tic_tac_toe_3d,728,587632
tic_tac_toe_3d,729,588713
tic_tac_toe_3d,730,589794
tic_tac_toe_3d,731,590875
tic_tac_toe_3d,732,591956
tic_tac_toe_3d,733,593069
tic_tac_toe_3d,734,594236
tic_tac_toe_3d,735,595396
tic_tac_toe_3d,736,596580
tic_tac_toe_3d,737,597663
tic_tac_toe_3d,738,598765
tic_tac_toe_3d,739,599845
tic_tac_toe_3d,740,600926
tic_tac_toe_3d,741,602006
tic_tac_toe_3d,742,603087
tic_tac_toe_3d,743,604167
tic_tac_toe_3d,744,605248
tic_tac_toe_3d,745,606328
tic_tac_toe_3d,746,607409
tic_tac_toe_3d,747,608489
tic_tac_toe_3d,748,609570
tic_tac_toe_3d,749,610682
tic_tac_toe_3d,750,611838
tic_tac_toe_3d,751,612999
tic_tac_toe_3d,752,614169
tic_tac_toe_3d,753,615250
tic_tac_toe_3d,754,616341
tic_tac_toe_3d,755,617422
tic_tac_toe_3d,756,618502
tic_tac_toe_3d,757,619583
tic_tac_toe_3d,758,620663
tic_tac_toe_3d,759,621744
tic_tac_toe_3d,760,622824
tic_tac_toe_3d,761,623905
tic_tac_toe_3d,762,624985
tic_tac_toe_3d,763,626066
tic_tac_toe_3d,764,627146
tic_tac_toe_3d,765,628259
tic_tac_toe_3d,766,629413
tic_tac_toe_3d,767,630573
tic_tac_toe_3d,768,631742
tic_tac_toe_3d,769,632822
tic_tac_toe_3d,770,633911
tic_tac_toe_3d,771,634991
tic_tac_toe_3d,772,636072
tic_tac_toe_3d,773,637152
tic_tac_toe_3d,774,638233
tic_tac_toe_3d,775,639313
tic_tac_toe_3d,776,640394
tic_tac_toe_3d,777,641474
tic_tac_toe_3d,778,642555
tic_tac_toe_3d,779,643635
tic_tac_toe_3d,780,644716
tic_tac_toe_3d,781,645828
tic_tac_toe_3d,782,646980
tic_tac_toe_3d,783,648141
tic_tac_toe_3d,784,649308
tic_tac_toe_3d,785,650389
tic_tac_toe_3d,786,651476
tic_tac_toe_3d,787,652557
tic_tac_toe_3d,788,653637
tic_tac_toe_3d,789,654718
tic_tac_toe_3d,790,655798
tic_tac_toe_3d,791,656879
tic_tac_toe_3d,792,657959
tic_tac_toe_3d,793,659040
tic_tac_toe_3d,794,660120
tic_tac_toe_3d,795,661201
tic_tac_toe_3d,796,662281
tic_tac_toe_3d,797,663394
tic_tac_toe_3d,798,664544
tic_tac_toe_3d,799,665704
tic_tac_toe_3d,800,666869
tic_tac_toe_3d,801,667949
tic_tac_toe_3d,802,669034
tic_tac_toe_3d,803,670114
tic_tac_toe_3d,804,671195
tic_tac_toe_3d,805,672275
tic_tac_toe_3d,806,673356
tic_tac_toe_3d,807,674436
tic_tac_toe_3d,808,675517
tic_tac_toe_3d,809,676597
tic_tac_toe_3d,810,677678
tic_tac_toe_3d,811,678758
tic_tac_toe_3d,812,679839
tic_tac_toe_3d,813,680951
tic_tac_toe_3d,814,682099
tic_tac_toe_3d,815,683260
tic_tac_toe_3d,816,684423
tic_tac_toe_3d,817,685504
tic_tac_toe_3d,818,686587
tic_tac_toe_3d,819,687668
tic_tac_toe_3d,820,688748
tic_tac_toe_3d,821,689829
tic_tac_toe_3d,822,690909
tic_tac_toe_3d,823,691990
tic_tac_toe_3d,824,693070
tic_tac_toe_3d,825,694151
tic_tac_toe_3d,826,695231
tic_tac_toe_3d,827,696312
tic_tac_toe_3d,828,697392
tic_tac_toe_3d,829,698505
tic_tac_toe_3d,830,699652
tic_tac_toe_3d,831,700812
tic_tac_toe_3d,832,701974
tic_tac_toe_3d,833,703054
tic_tac_toe_3d,834,704136
tic_tac_toe_3d,835,705216
tic_tac_toe_3d,836,706297
tic_tac_toe_3d,837,707377
tic_tac_toe_3d,838,708458
tic_tac_toe_3d,839,709538
tic_tac_toe_3d,840,710619
tic_tac_toe_3d,841,711699
tic_tac_toe_3d,842,712780
tic_tac_toe_3d,843,713860
tic_tac_toe_3d,844,714941
tic_tac_toe_3d,845,716053
tic_tac_toe_3d,846,717200
tic_tac_toe_3d,847,718361
tic_tac_toe_3d,848,719523
tic_tac_toe_3d,849,720604
tic_tac_toe_3d,850,721686
tic_tac_toe_3d,851,722767
tic_tac_toe_3d,852,723847
tic_tac_toe_3d,853,724928
tic_tac_toe_3d,854,726008
tic_tac_toe_3d,855,727089
tic_tac_toe_3d,856,728169
tic_tac_toe_3d,857,729250
tic_tac_toe_3d,858,730330
tic_tac_toe_3d,859,731411
tic_tac_toe_3d,860,732491
tic_tac_toe_3d,861,733604
tic_tac_toe_3d,862,734751
tic_tac_toe_3d,863,735911
tic_tac_toe_3d,864,737073
tic_tac_toe_3d,865,738153
tic_tac_toe_3d,866,739235
tic_tac_toe_3d,867,740315
tic_tac_toe_3d,868,741396
tic_tac_toe_3d,869,742476
tic_tac_toe_3d,870,743557
tic_tac_toe_3d,871,744637
tic_tac_toe_3d,872,745718
tic_tac_toe_3d,873,746798
tic_tac_toe_3d,874,747879
tic_tac_toe_3d,875,748959
tic_tac_toe_3d,876,750040
tic_tac_toe_3d,877,751152
tic_tac_toe_3d,878,752299
tic_tac_toe_3d,879,753459
tic_tac_toe_3d,880,754620
tic_tac_toe_3d,881,755700
tic_tac_toe_3d,882,756781
tic_tac_toe_3d,883,757861
tic_tac_toe_3d,884,758940
tic_tac_toe_3d,885,760020
tic_tac_toe_3d,886,761099
tic_tac_toe_3d,887,762179
tic_tac_toe_3d,888,763258
tic_tac_toe_3d,889,764338
tic_tac_toe_3d,890,765417
tic_tac_toe_3d,891,766497
tic_tac_toe_3d,892,767576
tic_tac_toe_3d,893,768689
tic_tac_toe_3d,894,769836
tic_tac_toe_3d,895,770994
tic_tac_toe_3d,896,772153
tic_tac_toe_3d,897,773232
tic_tac_toe_3d,898,774312
tic_tac_toe_3d,899,775391
tic_tac_toe_3d,900,776469
tic_tac_toe_3d,901,777547
tic_tac_toe_3d,902,778625
tic_tac_toe_3d,903,779703
tic_tac_toe_3d,904,780781
tic_tac_toe_3d,905,781859
tic_tac_toe_3d,906,782937
tic_tac_toe_3d,907,784015
tic_tac_toe_3d,908,785093
tic_tac_toe_3d,909,786205
tic_tac_toe_3d,910,787350
tic_tac_toe_3d,911,788508
tic_tac_toe_3d,912,789668
tic_tac_toe_3d,913,790748
tic_tac_toe_3d,914,791830
tic_tac_toe_3d,915,792910
tic_tac_toe_3d,916,793990
tic_tac_toe_3d,917,795070
tic_tac_toe_3d,918,796150
tic_tac_toe_3d,919,797230
tic_tac_toe_3d,920,798310
tic_tac_toe_3d,921,799390
tic_tac_toe_3d,922,800470
tic_tac_toe_3d,923,801550
tic_tac_toe_3d,924,802630
tic_tac_toe_3d,925,803742
tic_tac_toe_3d,926,804888
tic_tac_toe_3d,927,806048
tic_tac_toe_3d,928,807208
tic_tac_toe_3d,929,808288
tic_tac_toe_3d,930,809368
tic_tac_toe_3d,931,810448
tic_tac_toe_3d,932,811527
tic_tac_toe_3d,933,812606
tic_tac_toe_3d,934,813685
tic_tac_toe_3d,935,814764
tic_tac_toe_3d,936,815843
tic_tac_toe_3d,937,816922
tic_tac_toe_3d,938,818001
tic_tac_toe_3d,939,819080
tic_tac_toe_3d,940,820159
tic_tac_toe_3d,941,821271
tic_tac_toe_3d,942,822417
tic_tac_toe_3d,943,823576
tic_tac_toe_3d,944,824736
tic_tac_toe_3d,945,825816
tic_tac_toe_3d,946,826897
tic_tac_toe_3d,947,827977
tic_tac_toe_3d,948,829057
tic_tac_toe_3d,949,830137
tic_tac_toe_3d,950,831217
tic_tac_toe_3d,951,832297
tic_tac_toe_3d,952,833377
tic_tac_toe_3d,953,834457
tic_tac_toe_3d,954,835537
tic_tac_toe_3d,955,836617
tic_tac_toe_3d,956,837697
tic_tac_toe_3d,957,838810
tic_tac_toe_3d,958,839991
tic_tac_toe_3d,959,841273
tic_tac_toe_3d,960,842565
tic_tac_toe_3d,961,843768
tic_tac_toe_3d,962,845041
tic_tac_toe_3d,963,846244
tic_tac_toe_3d,964,847445
tic_tac_toe_3d,965,848636
tic_tac_toe_3d,966,849837
tic_tac_toe_3d,967,851028
tic_tac_toe_3d,968,852229
tic_tac_toe_3d,969,853420
tic_tac_toe_3d,970,854621
tic_tac_toe_3d,971,855812
tic_tac_toe_3d,972,857013
tic_tac_toe_3d,973,858237
tic_tac_toe_3d,974,859502
tic_tac_toe_3d,975,860774
tic_tac_toe_3d,976,862088
tic_tac_toe_3d,977,863315
tic_tac_toe_3d,978,864516
tic_tac_toe_3d,979,865709
tic_tac_toe_3d,980,866902
tic_tac_toe_3d,981,868095
tic_tac_toe_3d,982,869288
tic_tac_toe_3d,983,870481
tic_tac_toe_3d,984,871674
tic_tac_toe_3d,985,872867
tic_tac_toe_3d,986,874060
tic_tac_toe_3d,987,875253
tic_tac_toe_3d,988,876446
tic_tac_toe_3d,989,877671
tic_tac_toe_3d,990,878950
tic_tac_toe_3d,991,880222
tic_tac_toe_3d,992,881518
tic_tac_toe_3d,993,882713
tic_tac_toe_3d,994,883927
tic_tac_toe_3d,995,885119
tic_tac_toe_3d,996,886312
tic_tac_toe_3d,997,887504
tic_tac_toe_3d,998,888697
tic_tac_toe_3d,999,889889
tic_tac_toe_3d,1000,891082
tic_tac_toe_3d,1001,892274
tic_tac_toe_3d,1002,893467
tic_tac_toe_3d,1003,894659
tic_tac_toe_3d,1004,895852
tic_tac_toe_3d,1005,897076
tic_tac_toe_3d,1006,898344
tic_tac_toe_3d,1007,899617
tic_tac_toe_3d,1008,900899
tic_tac_toe_3d,1009,902092
tic_tac_toe_3d,1010,903295
tic_tac_toe_3d,1011,904488
tic_tac_toe_3d,1012,905680
tic_tac_toe_3d,1013,906873
tic_tac_toe_3d,1014,908065
tic_tac_toe_3d,1015,909258
tic_tac_toe_3d,1016,910450
tic_tac_toe_3d,1017,911643
tic_tac_toe_3d,1018,912835
tic_tac_toe_3d,1019,914028
tic_tac_toe_3d,1020,915220
tic_tac_toe_3d,1021,916445
tic_tac_toe_3d,1022,917711
tic_tac_toe_3d,1023,918983
tic_tac_toe_3d,1024,920264
tic_tac_toe_3d,1025,921456
tic_tac_toe_3d,1026,922657
tic_tac_toe_3d,1027,923849
tic_tac_toe_3d,1028,925042
tic_tac_toe_3d,1029,926234
tic_tac_toe_3d,1030,927427
tic_tac_toe_3d,1031,928619
tic_tac_toe_3d,1032,929812
tic_tac_toe_3d,1033,931004
tic_tac_toe_3d,1034,932197
tic_tac_toe_3d,1035,933389
tic_tac_toe_3d,1036,934582
tic_tac_toe_3d,1037,935806
tic_tac_toe_3d,1038,937070
tic_tac_toe_3d,1039,938343
tic_tac_toe_3d,1040,939622
tic_tac_toe_3d,1041,940815
tic_tac_toe_3d,1042,942014
tic_tac_toe_3d,1043,943207
tic_tac_toe_3d,1044,944399
tic_tac_toe_3d,1045,945592
tic_tac_toe_3d,1046,946784
tic_tac_toe_3d,1047,947977
tic_tac_toe_3d,1048,949169
tic_tac_toe_3d,1049,950362
tic_tac_toe_3d,1050,951554
tic_tac_toe_3d,1051,952747
tic_tac_toe_3d,1052,953939
tic_tac_toe_3d,1053,955164
tic_tac_toe_3d,1054,956426
tic_tac_toe_3d,1055,957698
tic_tac_toe_3d,1056,958975
tic_tac_toe_3d,1057,960167
tic_tac_toe_3d,1058,961364
tic_tac_toe_3d,1059,962556
tic_tac_toe_3d,1060,963749
tic_tac_toe_3d,1061,964941
tic_tac_toe_3d,1062,966134
tic_tac_toe_3d,1063,967326
tic_tac_toe_3d,1064,968519
tic_tac_toe_3d,1065,969711
tic_tac_toe_3d,1066,970904
tic_tac_toe_3d,1067,972096
tic_tac_toe_3d,1068,973289
tic_tac_toe_3d,1069,974513
tic_tac_toe_3d,1070,975773
tic_tac_toe_3d,1071,977046
tic_tac_toe_3d,1072,978321
tic_tac_toe_3d,1073,979514
tic_tac_toe_3d,1074,980709
tic_tac_toe_3d,1075,981902
tic_tac_toe_3d,1076,983094
tic_tac_toe_3d,1077,984287
tic_tac_toe_3d,1078,985479
tic_tac_toe_3d,1079,986672
tic_tac_toe_3d,1080,987864
tic_tac_toe_3d,1081,989057
tic_tac_toe_3d,1082,990249
tic_tac_toe_3d,1083,991442
tic_tac_toe_3d,1084,992634
tic_tac_toe_3d,1085,993859
tic_tac_toe_3d,1086,995118
tic_tac_toe_3d,1087,996390
tic_tac_toe_3d,1088,997664
tic_tac_toe_3d,1089,998856
tic_tac_toe_3d,1090,1000050
time_pilot,0,1
time_pilot,1,2
time_pilot,2,3
time_pilot,3,4
time_pilot,4,5
time_pilot,5,6
time_pilot,6,7
time_pilot,7,8
time_pilot,8,9
time_pilot,9,10
time_pilot,10,11
time_pilot,11,12
time_pilot,12,13
time_pilot,13,14
time_pilot,14,15
time_pilot,15,16
time_pilot,16,17
time_pilot,17,18
time_pilot,18,19
time_pilot,19,20
time_pilot,20,21
time_pilot,21,22
time_pilot,22,23
time_pilot,23,24
time_pilot,24,25
time_pilot,25,26
time_pilot,26,27
time_pilot,27,28
time_pilot,28,29
time_pilot,29,30
time_pilot,30,31
time_pilot,31,32
time_pilot,32,33
time_pilot,33,34
time_pilot,34,35
time_pilot,35,36
time_pilot,36,37
time_pilot,37,38
time_pilot,38,39
time_pilot,39,40
time_pilot,40,41
time_pilot,41,42
time_pilot,42,43
time_pilot,43,44
time_pilot,44,45
time_pilot,45,46
time_pilot,46,47
time_pilot,47,48
time_pilot,48,49
time_pilot,49,50
time_pilot,50,51
time_pilot,51,52
time_pilot,52,53
time_pilot,53,54
time_pilot,54,55
time_pilot,55,56
time_pilot,56,57
time_pilot,57,58
time_pilot,58,59
time_pilot,59,60
time_pilot,60,61
time_pilot,61,62
time_pilot,62,63
time_pilot,63,64
time_pilot,64,65
time_pilot,65,66
time_pilot,66,67
time_pilot,67,68
time_pilot,68,69
time_pilot,69,70
time_pilot,70,71
time_pilot,71,72
time_pilot,72,73
time_pilot,73,74
time_pilot,74,75
time_pilot,75,76
time_pilot,76,77
time_pilot,77,78
time_pilot,78,79
time_pilot,79,80
time_pilot,80,81
time_pilot,81,82
time_pilot,82,83
time_pilot,83,84
time_pilot,84,85
time_pilot,85,86
time_pilot,86,87
time_pilot,87,88
time_pilot,88,89
time_pilot,89,90
time_pilot,90,91
time_pilot,91,92
time_pilot,92,93
time_pilot,93,94
time_pilot,94,95
time_pilot,95,96
time_pilot,96,97
time_pilot,97,98
time_pilot,98,99
time_pilot,99,100
time_pilot,100,101
time_pilot,101,102
time_pilot,102,103
time_pilot,103,104
time_pilot,104,105
time_pilot,105,106
time_pilot,106,107
time_pilot,107,108
time_pilot,108,109
time_pilot,109,110
time_pilot,110,111
time_pilot,111,112
time_pilot,112,113
time_pilot,113,114
time_pilot,114,115
time_pilot,115,116
time_pilot,116,117
time_pilot,117,118
time_pilot,118,119
time_pilot,119,120
time_pilot,120,121
time_pilot,121,122
time_pilot,122,123
time_pilot,123,124
time_pilot,124,125
time_pilot,125,126
time_pilot,126,132
time_pilot,127,138
time_pilot,128,144
time_pilot,129,150
time_pilot,130,156
time_pilot,131,162
time_pilot,132,168
time_pilot,133,174
time_pilot,134,210
time_pilot,135,246
time_pilot,136,282
time_pilot,137,318
time_pilot,138,354
time_pilot,139,390
time_pilot,140,426
time_pilot,141,462
time_pilot,142,643
time_pilot,143,824
time_pilot,144,978
time_pilot,145,1132
time_pilot,146,1286
time_pilot,147,1440
time_pilot,148,1594
time_pilot,149,1748
time_pilot,150,2406
time_pilot,151,3064
time_pilot,152,3584
time_pilot,153,4104
time_pilot,154,4624
time_pilot,155,5144
time_pilot,156,5664
time_pilot,157,6184
time_pilot,158,8199
time_pilot,159,10214
time_pilot,160,11740
time_pilot,161,13266
time_pilot,162,14792
time_pilot,163,16318
time_pilot,164,17844
time_pilot,165,19370
time_pilot,166,24950
time_pilot,167,30530
time_pilot,168,34642
time_pilot,169,38754
time_pilot,170,42866
time_pilot,171,46978
time_pilot,172,51090
time_pilot,173,55202
time_pilot,174,69617
time_pilot,175,84032
time_pilot,176,94478
time_pilot,177,104924
time_pilot,178,115370
time_pilot,179,125816
time_pilot,180,136262
time_pilot,181,146708
time_pilot,182,181645
time_pilot,183,216582
time_pilot,184,241752
time_pilot,185,266922
time_pilot,186,292092
time_pilot,187,317262
time_pilot,188,342432
time_pilot,189,390600
time_pilot,190,505273
time_pilot,191,619946
time_pilot,192,701766
time_pilot,193,783586
time_pilot,194,865172
time_pilot,195,946758
time_pilot,196,1028344
trondead,0,1
trondead,1,2
trondead,2,19
trondead,3,36
trondead,4,293
trondead,5,550
trondead,6,3591
trondead,7,6222
trondead,8,29407
trondead,9,47180
trondead,10,198103
trondead,11,306297
trondead,12,915330
trondead,13,1353255
turmoil,0,1
turmoil,1,2
turmoil,2,3
turmoil,3,4
turmoil,4,5
turmoil,5,6
turmoil,6,7
turmoil,7,8
turmoil,8,9
turmoil,9,10
turmoil,10,11
turmoil,11,12
turmoil,12,13
turmoil,13,14
turmoil,14,15
turmoil,15,16
turmoil,16,17
turmoil,17,18
turmoil,18,19
turmoil,19,20
turmoil,20,21
turmoil,21,22
turmoil,22,23
turmoil,23,24
turmoil,24,25
turmoil,25,26
turmoil,26,27
turmoil,27,28
turmoil,28,29
turmoil,29,30
turmoil,30,31
turmoil,31,32
turmoil,32,33
turmoil,33,34
turmoil,34,35
turmoil,35,36
turmoil,36,37
turmoil,37,38
turmoil,38,39
turmoil,39,40
turmoil,40,41
turmoil,41,42
turmoil,42,43
turmoil,43,44
turmoil,44,45
turmoil,45,46
turmoil,46,47
turmoil,47,48
turmoil,48,49
turmoil,49,50
turmoil,50,51
turmoil,51,52
turmoil,52,53
turmoil,53,54
turmoil,54,55
turmoil,55,56
turmoil,56,57
turmoil,57,58
turmoil,58,59
turmoil,59,60
turmoil,60,61
turmoil,61,62
turmoil,62,63
turmoil,63,64
turmoil,64,65
turmoil,65,66
turmoil,66,67
turmoil,67,68
turmoil,68,69
turmoil,69,70
turmoil,70,71
turmoil,71,72
turmoil,72,73
turmoil,73,74
turmoil,74,75
turmoil,75,76
turmoil,76,77
turmoil,77,78
turmoil,78,79
turmoil,79,80
turmoil,80,81
turmoil,81,82
turmoil,82,83
turmoil,83,84
turmoil,84,85
turmoil,85,86
turmoil,86,87
turmoil,87,88
turmoil,88,89
turmoil,89,90
turmoil,90,91
turmoil,91,92
turmoil,92,93
turmoil,93,94
turmoil,94,95
turmoil,95,96
turmoil,96,97
turmoil,97,98
turmoil,98,99
turmoil,99,100
turmoil,100,101
turmoil,101,102
turmoil,102,103
turmoil,103,104
turmoil,104,105
turmoil,105,106
turmoil,106,107
turmoil,107,108
turmoil,108,109
turmoil,109,110
turmoil,110,111
turmoil,111,112
turmoil,112,113
turmoil,113,114
turmoil,114,115
turmoil,115,116
turmoil,116,117
turmoil,117,118
turmoil,118,119
turmoil,119,120
turmoil,120,121
turmoil,121,122
turmoil,122,123
turmoil,123,124
turmoil,124,125
turmoil,125,126
turmoil,126,127
turmoil,127,128
turmoil,128,129
turmoil,129,130
turmoil,130,131
turmoil,131,132
turmoil,132,133
turmoil,133,134
turmoil,134,135
turmoil,135,136
turmoil,136,137
turmoil,137,138
turmoil,138,139
turmoil,139,140
turmoil,140,141
turmoil,141,142
turmoil,142,143
turmoil,143,144
turmoil,144,145
turmoil,145,146
turmoil,146,147
turmoil,147,148
turmoil,148,149
turmoil,149,150
turmoil,150,151
turmoil,151,152
turmoil,152,153
turmoil,153,154
turmoil,154,155
turmoil,155,156
turmoil,156,157
turmoil,157,158
turmoil,158,159
turmoil,159,160
turmoil,160,161
turmoil,161,162
turmoil,162,163
turmoil,163,164
turmoil,164,165
turmoil,165,166
turmoil,166,167
turmoil,167,168
turmoil,168,169
turmoil,169,170
turmoil,170,171
turmoil,171,172
turmoil,172,173
turmoil,173,174
turmoil,174,175
turmoil,175,176
turmoil,176,177
turmoil,177,178
turmoil,178,179
turmoil,179,180
turmoil,180,181
turmoil,181,182
turmoil,182,183
turmoil,183,184
turmoil,184,185
turmoil,185,186
turmoil,186,187
turmoil,187,188
turmoil,188,189
turmoil,189,190
turmoil,190,191
turmoil,191,192
turmoil,192,193
turmoil,193,194
turmoil,194,195
turmoil,195,196
turmoil,196,197
turmoil,197,198
turmoil,198,199
turmoil,199,200
turmoil,200,201
turmoil,201,202
turmoil,202,203
turmoil,203,204
turmoil,204,205
turmoil,205,206
turmoil,206,207
turmoil,207,208
turmoil,208,209
turmoil,209,210
turmoil,210,211
turmoil,211,212
turmoil,212,213
turmoil,213,214
turmoil,214,215
turmoil,215,216
turmoil,216,217
turmoil,217,218
turmoil,218,219
turmoil,219,220
turmoil,220,221
turmoil,221,222
turmoil,222,223
turmoil,223,224
turmoil,224,225
turmoil,225,226
turmoil,226,227
turmoil,227,228
turmoil,228,229
turmoil,229,230
turmoil,230,231
turmoil,231,232
turmoil,232,233
turmoil,233,234
turmoil,234,235
turmoil,235,236
turmoil,236,237
turmoil,237,238
turmoil,238,239
turmoil,239,240
turmoil,240,241
turmoil,241,242
turmoil,242,243
turmoil,243,244
turmoil,244,245
turmoil,245,246
turmoil,246,247
turmoil,247,248
turmoil,248,249
turmoil,249,250
turmoil,250,251
turmoil,251,252
turmoil,252,253
turmoil,253,254
turmoil,254,255
turmoil,255,263
turmoil,256,301
turmoil,257,416
turmoil,258,678
turmoil,259,1219
turmoil,260,2409
turmoil,261,5206
turmoil,262,11642
turmoil,263,25351
turmoil,264,52637
turmoil,265,157992
turmoil,266,415635
turmoil,267,963091
turmoil,268,2055998
tutankham,0,1
tutankham,1,9
tutankham,2,17
tutankham,3,25
tutankham,4,33
tutankham,5,41
tutankham,6,49
tutankham,7,57
tutankham,8,65
tutankham,9,73
tutankham,10,81
tutankham,11,89
tutankham,12,97
tutankham,13,105
tutankham,14,113
tutankham,15,121
tutankham,16,129
tutankham,17,137
tutankham,18,145
tutankham,19,153
tutankham,20,161
tutankham,21,169
tutankham,22,177
tutankham,23,185
tutankham,24,193
tutankham,25,201
tutankham,26,209
tutankham,27,217
tutankham,28,225
tutankham,29,233
tutankham,30,241
tutankham,31,249
tutankham,32,293
tutankham,33,454
tutankham,34,622
tutankham,35,925
tutankham,36,2086
tutankham,37,3943
tutankham,38,5906
tutankham,39,9083
tutankham,40,16004
tutankham,41,24485
tutankham,42,33509
tutankham,43,46765
tutankham,44,67462
tutankham,45,90455
tutankham,46,114515
tutankham,47,147463
tutankham,48,192832
tutankham,49,241233
tutankham,50,290813
tutankham,51,356363
tutankham,52,440380
tutankham,53,528173
tutankham,54,616587
tutankham,55,730847
tutankham,56,870584
tutankham,57,1014841
up_n_down,0,1
up_n_down,1,2
up_n_down,2,3
up_n_down,3,4
up_n_down,4,5
up_n_down,5,6
up_n_down,6,7
up_n_down,7,8
up_n_down,8,9
up_n_down,9,10
up_n_down,10,11
up_n_down,11,12
up_n_down,12,13
up_n_down,13,14
up_n_down,14,15
up_n_down,15,16
up_n_down,16,17
up_n_down,17,18
up_n_down,18,19
up_n_down,19,20
up_n_down,20,21
up_n_down,21,22
up_n_down,22,23
up_n_down,23,24
up_n_down,24,25
up_n_down,25,26
up_n_down,26,27
up_n_down,27,28
up_n_down,28,29
up_n_down,29,30
up_n_down,30,31
up_n_down,31,32
up_n_down,32,33
up_n_down,33,34
up_n_down,34,35
up_n_down,35,36
up_n_down,36,37
up_n_down,37,38
up_n_down,38,39
up_n_down,39,40
up_n_down,40,41
up_n_down,41,42
up_n_down,42,43
up_n_down,43,44
up_n_down,44,45
up_n_down,45,46
up_n_down,46,47
up_n_down,47,48
up_n_down,48,49
up_n_down,49,50
up_n_down,50,51
up_n_down,51,52
up_n_down,52,53
up_n_down,53,54
up_n_down,54,55
up_n_down,55,56
up_n_down,56,57
up_n_down,57,58
up_n_down,58,59
up_n_down,59,60
up_n_down,60,61
up_n_down,61,62
up_n_down,62,63
up_n_down,63,64
up_n_down,64,70
up_n_down,65,99
up_n_down,66,188
up_n_down,67,474
up_n_down,68,1478
up_n_down,69,4423
up_n_down,70,12533
up_n_down,71,33417
up_n_down,72,89320
up_n_down,73,193932
up_n_down,74,342060
up_n_down,75,542614
up_n_down,76,852644
up_n_down,77,1341287
venture,0,1
venture,1,2
venture,2,3
venture,3,4
venture,4,5
venture,5,6
venture,6,7
venture,7,8
venture,8,9
venture,9,10
venture,10,11
venture,11,12
venture,12,13
venture,13,14
venture,14,15
venture,15,16
venture,16,17
venture,17,18
venture,18,19
venture,19,20
venture,20,21
venture,21,22
venture,22,23
venture,23,24
venture,24,25
venture,25,26
venture,26,27
venture,27,28
venture,28,29
venture,29,30
venture,30,31
venture,31,32
venture,32,33
venture,33,34
venture,34,35
venture,35,36
venture,36,37
venture,37,38
venture,38,39
venture,39,40
venture,40,41
venture,41,42
venture,42,43
venture,43,44
venture,44,45
venture,45,46
venture,46,47
venture,47,48
venture,48,49
venture,49,50
venture,50,51
venture,51,52
venture,52,53
venture,53,54
venture,54,55
venture,55,56
venture,56,57
venture,57,58
venture,58,59
venture,59,60
venture,60,61
venture,61,62
venture,62,63
venture,63,64
venture,64,65
venture,65,66
venture,66,75
venture,67,84
venture,68,93
venture,69,102
venture,70,183
venture,71,264
venture,72,345
venture,73,426
venture,74,1062
venture,75,1478
venture,76,1894
venture,77,2310
venture,78,5445
venture,79,6742
venture,80,8039
venture,81,9336
venture,82,19377
venture,83,22142
venture,84,24907
venture,85,27672
venture,86,48231
venture,87,52822
venture,88,57413
venture,89,62004
venture,90,94215
venture,91,100858
venture,92,107501
venture,93,114144
venture,94,159859
venture,95,168785
venture,96,177711
venture,97,186637
venture,98,247418
venture,99,258818
venture,100,270218
venture,101,281618
venture,102,358481
venture,103,372422
venture,104,386363
venture,105,400304
venture,106,493406
venture,107,509916
venture,108,526426
venture,109,542936
venture,110,652307
venture,111,671344
venture,112,690382
venture,113,709420
venture,114,834682
venture,115,856229
venture,116,877780
venture,117,899331
venture,118,1040414
video_checkers,0,1
video_checkers,1,3
video_checkers,2,6
video_checkers,3,10
video_checkers,4,14
video_checkers,5,18
video_checkers,6,22
video_checkers,7,26
video_checkers,8,30
video_checkers,9,34
video_checkers,10,38
video_checkers,11,42
video_checkers,12,46
video_checkers,13,50
video_checkers,14,54
video_checkers,15,58
video_checkers,16,62
video_checkers,17,66
video_checkers,18,70
video_checkers,19,74
video_checkers,20,78
video_checkers,21,82
video_checkers,22,86
video_checkers,23,90
video_checkers,24,94
video_checkers,25,103
video_checkers,26,121
video_checkers,27,141
video_checkers,28,163
video_checkers,29,187
video_checkers,30,213
video_checkers,31,241
video_checkers,32,271
video_checkers,33,303
video_checkers,34,337
video_checkers,35,373
video_checkers,36,411
video_checkers,37,451
video_checkers,38,493
video_checkers,39,537
video_checkers,40,583
video_checkers,41,631
video_checkers,42,681
video_checkers,43,733
video_checkers,44,787
video_checkers,45,843
video_checkers,46,901
video_checkers,47,961
video_checkers,48,1023
video_checkers,49,1087
video_checkers,50,1153
video_checkers,51,1221
video_checkers,52,1291
video_checkers,53,1363
video_checkers,54,1437
video_checkers,55,1513
video_checkers,56,1591
video_checkers,57,1682
video_checkers,58,1787
video_checkers,59,1899
video_checkers,60,2018
video_checkers,61,2142
video_checkers,62,2270
video_checkers,63,2402
video_checkers,64,2538
video_checkers,65,2678
video_checkers,66,2822
video_checkers,67,2970
video_checkers,68,3122
video_checkers,69,3278
video_checkers,70,3438
video_checkers,71,3602
video_checkers,72,3770
video_checkers,73,3942
video_checkers,74,4118
video_checkers,75,4298
video_checkers,76,4482
video_checkers,77,4670
video_checkers,78,4862
video_checkers,79,5057
video_checkers,80,5255
video_checkers,81,5456
video_checkers,82,5660
video_checkers,83,5867
video_checkers,84,6077
video_checkers,85,6290
video_checkers,86,6506
video_checkers,87,6725
video_checkers,88,6947
video_checkers,89,7189
video_checkers,90,7455
video_checkers,91,7728
video_checkers,92,8008
video_checkers,93,8295
video_checkers,94,8589
video_checkers,95,8889
video_checkers,96,9195
video_checkers,97,9507
video_checkers,98,9825
video_checkers,99,10149
video_checkers,100,10479
video_checkers,101,10816
video_checkers,102,11161
video_checkers,103,11514
video_checkers,104,11876
video_checkers,105,12249
video_checkers,106,12634
video_checkers,107,13031
video_checkers,108,13441
video_checkers,109,13863
video_checkers,110,14296
video_checkers,111,14739
video_checkers,112,15191
video_checkers,113,15652
video_checkers,114,16121
video_checkers,115,16597
video_checkers,116,17080
video_checkers,117,17569
video_checkers,118,18063
video_checkers,119,18563
video_checkers,120,19068
video_checkers,121,19593
video_checkers,122,20144
video_checkers,123,20702
video_checkers,124,21265
video_checkers,125,21833
video_checkers,126,22408
video_checkers,127,22999
video_checkers,128,23637
video_checkers,129,24346
video_checkers,130,25108
video_checkers,131,25907
video_checkers,132,26754
video_checkers,133,27664
video_checkers,134,28652
video_checkers,135,29723
video_checkers,136,30874
video_checkers,137,32086
video_checkers,138,33356
video_checkers,139,34700
video_checkers,140,36115
video_checkers,141,37590
video_checkers,142,39130
video_checkers,143,40739
video_checkers,144,42408
video_checkers,145,44135
video_checkers,146,45916
video_checkers,147,47751
video_checkers,148,49640
video_checkers,149,51583
video_checkers,150,53578
video_checkers,151,55629
video_checkers,152,57738
video_checkers,153,59923
video_checkers,154,62185
video_checkers,155,64501
video_checkers,156,66869
video_checkers,157,69289
video_checkers,158,71763
video_checkers,159,74319
video_checkers,160,77022
video_checkers,161,79901
video_checkers,162,82911
video_checkers,163,86046
video_checkers,164,89320
video_checkers,165,92748
video_checkers,166,96350
video_checkers,167,100140
video_checkers,168,104096
video_checkers,169,108184
video_checkers,170,112413
video_checkers,171,116794
video_checkers,172,121310
video_checkers,173,125952
video_checkers,174,130728
video_checkers,175,135642
video_checkers,176,140720
video_checkers,177,145997
video_checkers,178,151461
video_checkers,179,157103
video_checkers,180,162928
video_checkers,181,168924
video_checkers,182,175089
video_checkers,183,181409
video_checkers,184,187878
video_checkers,185,194548
video_checkers,186,201441
video_checkers,187,208482
video_checkers,188,215672
video_checkers,189,223015
video_checkers,190,230525
video_checkers,191,238237
video_checkers,192,246215
video_checkers,193,254516
video_checkers,194,263059
video_checkers,195,271807
video_checkers,196,280772
video_checkers,197,289962
video_checkers,198,299392
video_checkers,199,309084
video_checkers,200,319021
video_checkers,201,329167
video_checkers,202,339517
video_checkers,203,350088
video_checkers,204,360862
video_checkers,205,371814
video_checkers,206,382950
video_checkers,207,394298
video_checkers,208,405919
video_checkers,209,417858
video_checkers,210,430092
video_checkers,211,442591
video_checkers,212,455347
video_checkers,213,468366
video_checkers,214,481648
video_checkers,215,495177
video_checkers,216,508982
video_checkers,217,522996
video_checkers,218,537323
video_checkers,219,551875
video_checkers,220,566677
video_checkers,221,581737
video_checkers,222,597040
video_checkers,223,612614
video_checkers,224,628582
video_checkers,225,645019
video_checkers,226,661782
video_checkers,227,678788
video_checkers,228,696022
video_checkers,229,713524
video_checkers,230,731329
video_checkers,231,749450
video_checkers,232,767894
video_checkers,233,786628
video_checkers,234,805642
video_checkers,235,825018
video_checkers,236,844789
video_checkers,237,864872
video_checkers,238,885277
video_checkers,239,906036
video_checkers,240,927243
video_checkers,241,948981
video_checkers,242,971179
video_checkers,243,993786
video_checkers,244,1016832
video_pinball,0,1
video_pinball,1,6
video_pinball,2,33
video_pinball,3,158
video_pinball,4,563
video_pinball,5,1909
video_pinball,6,8926
video_pinball,7,28951
video_pinball,8,120136
video_pinball,9,259580
video_pinball,10,598514
video_pinball,11,1063098
videochess,0,1
videochess,1,2
videochess,2,3
videochess,3,4
videochess,4,5
videochess,5,6
videochess,6,7
videochess,7,8
videochess,8,9
videochess,9,10
videochess,10,11
videochess,11,12
videochess,12,13
videochess,13,14
videochess,14,15
videochess,15,16
videochess,16,17
videochess,17,18
videochess,18,19
videochess,19,20
videochess,20,21
videochess,21,22
videochess,22,23
videochess,23,24
videochess,24,25
videochess,25,26
videochess,26,27
videochess,27,28
videochess,28,29
videochess,29,30
videochess,30,31
videochess,31,32
videochess,32,42
videochess,33,61
videochess,34,88
videochess,35,123
videochess,36,166
videochess,37,217
videochess,38,276
videochess,39,343
videochess,40,418
videochess,41,501
videochess,42,592
videochess,43,691
videochess,44,798
videochess,45,913
videochess,46,1036
videochess,47,1167
videochess,48,1306
videochess,49,1453
videochess,50,1608
videochess,51,1771
videochess,52,1942
videochess,53,2121
videochess,54,2308
videochess,55,2503
videochess,56,2706
videochess,57,2917
videochess,58,3136
videochess,59,3363
videochess,60,3598
videochess,61,3841
videochess,62,4092
videochess,63,4351
videochess,64,4618
videochess,65,4910
videochess,66,5227
videochess,67,5561
videochess,68,5912
videochess,69,6280
videochess,70,6665
videochess,71,7067
videochess,72,7486
videochess,73,7922
videochess,74,8375
videochess,75,8845
videochess,76,9332
videochess,77,9836
videochess,78,10357
videochess,79,10895
videochess,80,11450
videochess,81,12022
videochess,82,12611
videochess,83,13217
videochess,84,13840
videochess,85,14480
videochess,86,15137
videochess,87,15811
videochess,88,16502
videochess,89,17210
videochess,90,17935
videochess,91,18677
videochess,92,19436
videochess,93,20212
videochess,94,21005
videochess,95,21815
videochess,96,22642
videochess,97,23485
videochess,98,24368
videochess,99,25336
videochess,100,26373
videochess,101,27524
videochess,102,28784
videochess,103,30148
videochess,104,31616
videochess,105,33188
videochess,106,34864
videochess,107,36644
videochess,108,38528
videochess,109,40516
videochess,110,42608
videochess,111,44804
videochess,112,47104
videochess,113,49508
videochess,114,52016
videochess,115,54628
videochess,116,57344
videochess,117,60164
videochess,118,63088
videochess,119,66116
videochess,120,69248
videochess,121,72484
videochess,122,75824
videochess,123,79268
videochess,124,82816
videochess,125,86468
videochess,126,90224
videochess,127,94084
videochess,128,98048
videochess,129,102116
videochess,130,106288
videochess,131,110579
videochess,132,115070
videochess,133,119737
videochess,134,124746
videochess,135,130063
videochess,136,135664
videochess,137,141682
videochess,138,147984
videochess,139,154570
videochess,140,161440
videochess,141,168461
videochess,142,175766
videochess,143,183355
videochess,144,191228
videochess,145,199385
videochess,146,207826
videochess,147,216551
videochess,148,225560
videochess,149,234853
videochess,150,244430
videochess,151,254291
videochess,152,264436
videochess,153,274998
videochess,154,285884
videochess,155,297124
videochess,156,308723
videochess,157,320528
videochess,158,332717
videochess,159,345305
videochess,160,358242
videochess,161,371513
videochess,162,385118
videochess,163,399057
videochess,164,413330
videochess,165,427955
videochess,166,442917
videochess,167,458507
videochess,168,474654
videochess,169,491754
videochess,170,509321
videochess,171,527355
videochess,172,545856
videochess,173,564338
videochess,174,583287
videochess,175,602703
videochess,176,622586
videochess,177,642936
videochess,178,663753
videochess,179,685037
videochess,180,706796
videochess,181,729038
videochess,182,751763
videochess,183,774967
videochess,184,798674
videochess,185,823371
videochess,186,848612
videochess,187,874532
videochess,188,901106
videochess,189,927757
videochess,190,955036
videochess,191,982921
videochess,192,1011388
videocube,0,1
videocube,1,2
videocube,2,7
videocube,3,12
videocube,4,17
videocube,5,22
videocube,6,31
videocube,7,40
videocube,8,49
videocube,9,58
videocube,10,71
videocube,11,84
videocube,12,97
videocube,13,110
videocube,14,127
videocube,15,144
videocube,16,161
videocube,17,178
videocube,18,204
videocube,19,229
videocube,20,254
videocube,21,279
videocube,22,317
videocube,23,354
videocube,24,391
videocube,25,428
videocube,26,494
videocube,27,556
videocube,28,618
videocube,29,680
videocube,30,775
videocube,31,866
videocube,32,957
videocube,33,1048
videocube,34,1181
videocube,35,1309
videocube,36,1437
videocube,37,1565
videocube,38,1744
videocube,39,1918
videocube,40,2092
videocube,41,2266
videocube,42,2497
videocube,43,2720
videocube,44,2943
videocube,45,3166
videocube,46,3485
videocube,47,3792
videocube,48,4099
videocube,49,4406
videocube,50,4892
videocube,51,5341
videocube,52,5790
videocube,53,6239
videocube,54,6906
videocube,55,7536
videocube,56,8166
videocube,57,8796
videocube,58,9674
videocube,59,10511
videocube,60,11348
videocube,61,12185
videocube,62,13347
videocube,63,14453
videocube,64,15559
videocube,65,16665
videocube,66,18205
videocube,67,19643
videocube,68,21081
videocube,69,22519
videocube,70,24584
videocube,71,26477
videocube,72,28370
videocube,73,30263
videocube,74,33159
videocube,75,35756
videocube,76,38353
videocube,77,40950
videocube,78,44862
videocube,79,48418
videocube,80,51974
videocube,81,55530
videocube,82,60639
videocube,83,65304
videocube,84,69969
videocube,85,74634
videocube,86,81282
videocube,87,87339
videocube,88,93396
videocube,89,99453
videocube,90,108049
videocube,91,115810
videocube,92,123571
videocube,93,131332
videocube,94,142622
videocube,95,152669
videocube,96,162716
videocube,97,172763
videocube,98,187989
videocube,99,201366
videocube,100,214743
videocube,101,228120
videocube,102,248451
videocube,103,266518
videocube,104,284585
videocube,105,302652
videocube,106,329377
videocube,107,353350
videocube,108,377323
videocube,109,401296
videocube,110,435745
videocube,111,466662
videocube,112,497579
videocube,113,528496
videocube,114,573150
videocube,115,612967
videocube,116,652784
videocube,117,692601
videocube,118,750166
videocube,119,801030
videocube,120,851894
videocube,121,902758
videocube,122,979132
videocube,123,1045926
wizard_of_wor,0,1
wizard_of_wor,1,2
wizard_of_wor,2,3
wizard_of_wor,3,4
wizard_of_wor,4,5
wizard_of_wor,5,6
wizard_of_wor,6,7
wizard_of_wor,7,8
wizard_of_wor,8,9
wizard_of_wor,9,10
wizard_of_wor,10,11
wizard_of_wor,11,12
wizard_of_wor,12,13
wizard_of_wor,13,14
wizard_of_wor,14,15
wizard_of_wor,15,16
wizard_of_wor,16,17
wizard_of_wor,17,18
wizard_of_wor,18,19
wizard_of_wor,19,20
wizard_of_wor,20,21
wizard_of_wor,21,22
wizard_of_wor,22,23
wizard_of_wor,23,24
wizard_of_wor,24,25
wizard_of_wor,25,26
wizard_of_wor,26,27
wizard_of_wor,27,28
wizard_of_wor,28,29
wizard_of_wor,29,30
wizard_of_wor,30,31
wizard_of_wor,31,32
wizard_of_wor,32,33
wizard_of_wor,33,34
wizard_of_wor,34,35
wizard_of_wor,35,36
wizard_of_wor,36,37
wizard_of_wor,37,38
wizard_of_wor,38,39
wizard_of_wor,39,40
wizard_of_wor,40,41
wizard_of_wor,41,42
wizard_of_wor,42,43
wizard_of_wor,43,44
wizard_of_wor,44,45
wizard_of_wor,45,46
wizard_of_wor,46,47
wizard_of_wor,47,48
wizard_of_wor,48,49
wizard_of_wor,49,50
wizard_of_wor,50,51
wizard_of_wor,51,52
wizard_of_wor,52,53
wizard_of_wor,53,54
wizard_of_wor,54,55
wizard_of_wor,55,56
wizard_of_wor,56,57
wizard_of_wor,57,58
wizard_of_wor,58,59
wizard_of_wor,59,60
wizard_of_wor,60,61
wizard_of_wor,61,62
wizard_of_wor,62,63
wizard_of_wor,63,64
wizard_of_wor,64,65
wizard_of_wor,65,66
wizard_of_wor,66,67
wizard_of_wor,67,68
wizard_of_wor,68,69
wizard_of_wor,69,70
wizard_of_wor,70,71
wizard_of_wor,71,72
wizard_of_wor,72,73
wizard_of_wor,73,74
wizard_of_wor,74,75
wizard_of_wor,75,76
wizard_of_wor,76,77
wizard_of_wor,77,78
wizard_of_wor,78,79
wizard_of_wor,79,80
wizard_of_wor,80,81
wizard_of_wor,81,82
wizard_of_wor,82,83
wizard_of_wor,83,84
wizard_of_wor,84,85
wizard_of_wor,85,86
wizard_of_wor,86,87
wizard_of_wor,87,88
wizard_of_wor,88,89
wizard_of_wor,89,90
wizard_of_wor,90,91
wizard_of_wor,91,92
wizard_of_wor,92,93
wizard_of_wor,93,94
wizard_of_wor,94,95
wizard_of_wor,95,96
wizard_of_wor,96,97
wizard_of_wor,97,98
wizard_of_wor,98,99
wizard_of_wor,99,100
wizard_of_wor,100,101
wizard_of_wor,101,102
wizard_of_wor,102,103
wizard_of_wor,103,104
wizard_of_wor,104,105
wizard_of_wor,105,106
wizard_of_wor,106,107
wizard_of_wor,107,108
wizard_of_wor,108,109
wizard_of_wor,109,110
wizard_of_wor,110,111
wizard_of_wor,111,112
wizard_of_wor,112,113
wizard_of_wor,113,114
wizard_of_wor,114,115
wizard_of_wor,115,116
wizard_of_wor,116,117
wizard_of_wor,117,118
wizard_of_wor,118,119
wizard_of_wor,119,120
wizard_of_wor,120,121
wizard_of_wor,121,122
wizard_of_wor,122,123
wizard_of_wor,123,124
wizard_of_wor,124,125
wizard_of_wor,125,126
wizard_of_wor,126,127
wizard_of_wor,127,128
wizard_of_wor,128,129
wizard_of_wor,129,130
wizard_of_wor,130,131
wizard_of_wor,131,132
wizard_of_wor,132,133
wizard_of_wor,133,134
wizard_of_wor,134,135
wizard_of_wor,135,136
wizard_of_wor,136,137
wizard_of_wor,137,138
wizard_of_wor,138,139
wizard_of_wor,139,140
wizard_of_wor,140,141
wizard_of_wor,141,142
wizard_of_wor,142,143
wizard_of_wor,143,144
wizard_of_wor,144,145
wizard_of_wor,145,146
wizard_of_wor,146,147
wizard_of_wor,147,148
wizard_of_wor,148,149
wizard_of_wor,149,150
wizard_of_wor,150,151
wizard_of_wor,151,152
wizard_of_wor,152,153
wizard_of_wor,153,154
wizard_of_wor,154,155
wizard_of_wor,155,156
wizard_of_wor,156,157
wizard_of_wor,157,158
wizard_of_wor,158,159
wizard_of_wor,159,160
wizard_of_wor,160,161
wizard_of_wor,161,162
wizard_of_wor,162,163
wizard_of_wor,163,164
wizard_of_wor,164,165
wizard_of_wor,165,166
wizard_of_wor,166,167
wizard_of_wor,167,168
wizard_of_wor,168,169
wizard_of_wor,169,170
wizard_of_wor,170,171
wizard_of_wor,171,172
wizard_of_wor,172,173
wizard_of_wor,173,174
wizard_of_wor,174,175
wizard_of_wor,175,176
wizard_of_wor,176,177
wizard_of_wor,177,178
wizard_of_wor,178,179
wizard_of_wor,179,180
wizard_of_wor,180,181
wizard_of_wor,181,182
wizard_of_wor,182,183
wizard_of_wor,183,184
wizard_of_wor,184,185
wizard_of_wor,185,186
wizard_of_wor,186,187
wizard_of_wor,187,188
wizard_of_wor,188,189
wizard_of_wor,189,190
wizard_of_wor,190,191
wizard_of_wor,191,192
wizard_of_wor,192,193
wizard_of_wor,193,194
wizard_of_wor,194,195
wizard_of_wor,195,196
wizard_of_wor,196,197
wizard_of_wor,197,198
wizard_of_wor,198,199
wizard_of_wor,199,200
wizard_of_wor,200,201
wizard_of_wor,201,202
wizard_of_wor,202,203
wizard_of_wor,203,204
wizard_of_wor,204,205
wizard_of_wor,205,206
wizard_of_wor,206,207
wizard_of_wor,207,208
wizard_of_wor,208,209
wizard_of_wor,209,210
wizard_of_wor,210,213
wizard_of_wor,211,216
wizard_of_wor,212,226
wizard_of_wor,213,236
wizard_of_wor,214,305
wizard_of_wor,215,336
wizard_of_wor,216,530
wizard_of_wor,217,610
wizard_of_wor,218,1063
wizard_of_wor,219,1222
wizard_of_wor,220,2072
wizard_of_wor,221,2354
wizard_of_wor,222,3793
wizard_of_wor,223,4246
wizard_of_wor,224,6550
wizard_of_wor,225,7246
wizard_of_wor,226,10655
wizard_of_wor,227,11642
wizard_of_wor,228,16512
wizard_of_wor,229,17878
wizard_of_wor,230,24649
wizard_of_wor,231,26498
wizard_of_wor,232,35486
wizard_of_wor,233,37894
wizard_of_wor,234,41004
wizard_of_wor,235,44114
wizard_of_wor,236,48205
wizard_of_wor,237,52165
wizard_of_wor,238,71386
wizard_of_wor,239,76223
wizard_of_wor,240,99745
wizard_of_wor,241,105678
wizard_of_wor,242,134410
wizard_of_wor,243,141627
wizard_of_wor,244,176244
wizard_of_wor,245,184938
wizard_of_wor,246,226549
wizard_of_wor,247,236940
wizard_of_wor,248,286603
wizard_of_wor,249,298954
wizard_of_wor,250,357698
wizard_of_wor,251,372106
wizard_of_wor,252,440732
wizard_of_wor,253,457169
wizard_of_wor,254,535215
wizard_of_wor,255,553496
wizard_of_wor,256,639753
wizard_of_wor,257,659761
wizard_of_wor,258,683445
wizard_of_wor,259,705164
wizard_of_wor,260,730903
wizard_of_wor,261,754410
wizard_of_wor,262,864759
wizard_of_wor,263,889904
wizard_of_wor,264,1009086
word_zapper,0,1
word_zapper,1,19
word_zapper,2,137
word_zapper,3,466
word_zapper,4,1149
word_zapper,5,2515
word_zapper,6,5247
word_zapper,7,10711
word_zapper,8,21639
word_zapper,9,43495
word_zapper,10,87207
word_zapper,11,174631
word_zapper,12,349479
word_zapper,13,699175
word_zapper,14,1398567
yars_revenge,0,1
yars_revenge,1,10
yars_revenge,2,44
yars_revenge,3,222
yars_revenge,4,646
yars_revenge,5,2855
yars_revenge,6,8225
yars_revenge,7,31665
yars_revenge,8,74440
yars_revenge,9,204062
yars_revenge,10,399769
yars_revenge,11,879013
yars_revenge,12,1520909
zaxxon,0,1
zaxxon,1,13
zaxxon,2,121
zaxxon,3,786
zaxxon,4,3938
zaxxon,5,18749
zaxxon,6,83097
zaxxon,7,288779
zaxxon,8,923967
zaxxon,9,2473223


==> data/results.csv <==
Game,Actions,Branching factor
haunted_house,18,7.70
solaris,18,7.40
double_dunk,18,7.15
zaxxon,18,5.01
boxing,18,3.92
assault,7,3.61
video_pinball,9,3.42
yars_revenge,18,3.17
road_runner,18,3.17
laser_gates,18,3.11
gravitar,18,3.11
darkchambers,18,3.10
sir_lancelot,6,2.98
trondead,18,2.87
space_war,18,2.86
enduro,9,2.66
word_zapper,18,2.66
pitfall2,18,2.63
jamesbond,18,2.60
asteroids,14,2.42
robotank,18,2.32
private_eye,18,2.32
tennis,18,2.18
centipede,18,2.14
earthworld,18,1.95
bank_heist,18,1.88
basic_math,6,1.88
air_raid,6,1.81
backgammon,3,1.61
adventure,18,1.59
crossbow,18,1.59
entombed,18,1.58
skiing,3,1.58
berzerk,18,1.54
phoenix,8,1.49
asterix,9,1.48
montezuma_revenge,18,1.45
donkey_kong,18,1.41
carnival,6,1.41
pitfall,18,1.39
miniature_golf,18,1.39
journey_escape,16,1.38
human_cannonball,18,1.35
elevator_action,18,1.35
breakout,4,1.30
demon_attack,6,1.30
alien,18,1.25
tutankham,8,1.24
fishing_derby,18,1.24
keystone_kapers,14,1.22
superman,18,1.20
atlantis2,4,1.19
atlantis,4,1.19
lost_luggage,9,1.19
up_n_down,6,1.17
riverraid,18,1.16
chopper_command,18,1.13
frostbite,18,1.12
mario_bros,18,1.11
ice_hockey,18,1.11
galaxian,6,1.11
venture,18,1.10
krull,18,1.10
videocube,18,1.10
hero,18,1.10
battle_zone,18,1.09
surround,5,1.08
seaquest,18,1.08
kaboom,4,1.08
hangman,18,1.07
othello,10,1.07
pacman,5,1.07
space_invaders,6,1.07
flag_capture,18,1.07
tetris,5,1.07
defender,18,1.06
pong,6,1.06
videochess,10,1.06
time_pilot,10,1.06
et,18,1.05
video_checkers,5,1.04
turmoil,12,1.04
bowling,6,1.04
wizard_of_wor,10,1.04
kangaroo,18,1.04
star_gunner,18,1.04
beam_rider,9,1.04
pooyan,6,1.03
amidar,10,1.03
mr_do,10,1.03
ms_pacman,9,1.03
kung_fu_master,14,1.03
qbert,6,1.03
crazy_climber,9,1.03
name_this_game,6,1.03
frogger,5,1.02
casino,4,1.02
blackjack,4,1.02
freeway,3,1.02
king_kong,6,1.01
koolaid,9,1.01
gopher,8,1.01
tic_tac_toe_3d,10,1.01


==> data/rominfo.csv <==
game,num_actions,use_paddles
adventure,18,0
air_raid,6,0
alien,18,0
amidar,10,0
assault,7,0
asterix,9,0
asteroids,14,0
atlantis2,4,0
atlantis,4,0
backgammon,3,1
bank_heist,18,0
basic_math,6,0
battle_zone,18,0
beam_rider,9,0
berzerk,18,0
blackjack,4,1
bowling,6,0
boxing,18,0
breakout,4,1
carnival,6,0
casino,4,1
centipede,18,0
chopper_command,18,0
crazy_climber,9,0
crossbow,18,0
darkchambers,18,0
defender,18,0
demon_attack,6,0
donkey_kong,18,0
double_dunk,18,0
earthworld,18,0
elevator_action,18,0
enduro,9,0
entombed,18,0
et,18,0
fishing_derby,18,0
flag_capture,18,0
freeway,3,0
frogger,5,0
frostbite,18,0
galaxian,6,0
gopher,8,0
gravitar,18,0
hangman,18,0
haunted_house,18,0
hero,18,0
human_cannonball,18,0
ice_hockey,18,0
jamesbond,18,0
journey_escape,16,0
kaboom,4,1
kangaroo,18,0
keystone_kapers,14,0
king_kong,6,0
koolaid,9,0
krull,18,0
kung_fu_master,14,0
laser_gates,18,0
lost_luggage,9,0
mario_bros,18,0
miniature_golf,18,0
montezuma_revenge,18,0
mr_do,10,0
ms_pacman,9,0
name_this_game,6,0
othello,10,0
pacman,5,0
phoenix,8,0
pitfall2,18,0
pitfall,18,0
pong,6,1
pooyan,6,0
private_eye,18,0
qbert,6,0
riverraid,18,0
road_runner,18,0
robotank,18,0
seaquest,18,0
sir_lancelot,6,0
skiing,3,0
solaris,18,0
space_invaders,6,0
space_war,18,0
star_gunner,18,0
superman,18,0
surround,5,0
tennis,18,0
tetris,5,0
tic_tac_toe_3d,10,0
time_pilot,10,0
trondead,18,0
turmoil,12,0
tutankham,8,0
up_n_down,6,0
venture,18,0
video_checkers,5,0
videochess,10,0
videocube,18,0
video_pinball,9,0
wizard_of_wor,10,0
word_zapper,18,0
yars_revenge,18,0
zaxxon,18,0


==> data/validate10k.csv <==
game,method,depth,states
adventure,bfs,0,1
adventure,bfs,1,10
adventure,bfs,2,28
adventure,bfs,3,46
adventure,bfs,4,154
adventure,bfs,5,250
adventure,bfs,6,346
adventure,bfs,7,886
adventure,bfs,8,1230
adventure,bfs,9,1574
adventure,bfs,10,3590
adventure,bfs,11,4678
adventure,bfs,12,5766
adventure,bfs,13,11670
adventure,id,0,1
adventure,id,1,10
adventure,id,2,28
adventure,id,3,46
adventure,id,4,154
adventure,id,5,250
adventure,id,6,346
adventure,id,7,886
adventure,id,8,1230
adventure,id,9,1574
adventure,id,10,3590
adventure,id,11,4678
adventure,id,12,5766
adventure,id,13,11670
air_raid,bfs,0,1
air_raid,bfs,1,7
air_raid,bfs,2,34
air_raid,bfs,3,127
air_raid,bfs,4,373
air_raid,bfs,5,928
air_raid,bfs,6,2041
air_raid,bfs,7,4078
air_raid,bfs,8,7546
air_raid,bfs,9,13117
air_raid,id,0,1
air_raid,id,1,7
air_raid,id,2,34
air_raid,id,3,127
air_raid,id,4,373
air_raid,id,5,928
air_raid,id,6,2041
air_raid,id,7,4078
air_raid,id,8,7546
air_raid,id,9,13117
alien,bfs,0,1
alien,bfs,1,2
alien,bfs,2,4
alien,bfs,3,8
alien,bfs,4,14
alien,bfs,5,22
alien,bfs,6,32
alien,bfs,7,44
alien,bfs,8,58
alien,bfs,9,74
alien,bfs,10,92
alien,bfs,11,112
alien,bfs,12,134
alien,bfs,13,158
alien,bfs,14,184
alien,bfs,15,212
alien,bfs,16,242
alien,bfs,17,274
alien,bfs,18,308
alien,bfs,19,344
alien,bfs,20,382
alien,bfs,21,422
alien,bfs,22,464
alien,bfs,23,508
alien,bfs,24,554
alien,bfs,25,602
alien,bfs,26,652
alien,bfs,27,704
alien,bfs,28,758
alien,bfs,29,814
alien,bfs,30,872
alien,bfs,31,932
alien,bfs,32,994
alien,bfs,33,1058
alien,bfs,34,1124
alien,bfs,35,1192
alien,bfs,36,1262
alien,bfs,37,1334
alien,bfs,38,1408
alien,bfs,39,1484
alien,bfs,40,1562
alien,bfs,41,1642
alien,bfs,42,1724
alien,bfs,43,1808
alien,bfs,44,1894
alien,bfs,45,1982
alien,bfs,46,2072
alien,bfs,47,2164
alien,bfs,48,2258
alien,bfs,49,2354
alien,bfs,50,2746
alien,bfs,51,3746
alien,bfs,52,8146
alien,bfs,53,23274
alien,id,0,1
alien,id,1,2
alien,id,2,4
alien,id,3,8
alien,id,4,14
alien,id,5,22
alien,id,6,32
alien,id,7,44
alien,id,8,58
alien,id,9,74
alien,id,10,92
alien,id,11,112
alien,id,12,134
alien,id,13,158
alien,id,14,184
alien,id,15,212
alien,id,16,242
alien,id,17,274
alien,id,18,308
alien,id,19,344
alien,id,20,382
alien,id,21,422
alien,id,22,464
alien,id,23,508
alien,id,24,554
alien,id,25,602
alien,id,26,652
alien,id,27,704
alien,id,28,758
alien,id,29,814
alien,id,30,872
alien,id,31,932
alien,id,32,994
alien,id,33,1058
alien,id,34,1124
alien,id,35,1192
alien,id,36,1262
alien,id,37,1334
alien,id,38,1408
alien,id,39,1484
alien,id,40,1562
alien,id,41,1642
alien,id,42,1724
alien,id,43,1808
alien,id,44,1894
alien,id,45,1982
alien,id,46,2072
alien,id,47,2164
alien,id,48,2258
alien,id,49,2354
alien,id,50,2746
alien,id,51,3746
alien,id,52,8146
alien,id,53,23274
amidar,bfs,0,1
amidar,bfs,1,2
amidar,bfs,2,3
amidar,bfs,3,4
amidar,bfs,4,5
amidar,bfs,5,6
amidar,bfs,6,7
amidar,bfs,7,8
amidar,bfs,8,9
amidar,bfs,9,10
amidar,bfs,10,11
amidar,bfs,11,12
amidar,bfs,12,13
amidar,bfs,13,14
amidar,bfs,14,15
amidar,bfs,15,16
amidar,bfs,16,17
amidar,bfs,17,18
amidar,bfs,18,19
amidar,bfs,19,20
amidar,bfs,20,21
amidar,bfs,21,22
amidar,bfs,22,23
amidar,bfs,23,24
amidar,bfs,24,25
amidar,bfs,25,26
amidar,bfs,26,27
amidar,bfs,27,28
amidar,bfs,28,29
amidar,bfs,29,30
amidar,bfs,30,31
amidar,bfs,31,32
amidar,bfs,32,33
amidar,bfs,33,34
amidar,bfs,34,35
amidar,bfs,35,36
amidar,bfs,36,37
amidar,bfs,37,38
amidar,bfs,38,39
amidar,bfs,39,40
amidar,bfs,40,41
amidar,bfs,41,42
amidar,bfs,42,43
amidar,bfs,43,44
amidar,bfs,44,45
amidar,bfs,45,46
amidar,bfs,46,47
amidar,bfs,47,48
amidar,bfs,48,49
amidar,bfs,49,50
amidar,bfs,50,51
amidar,bfs,51,52
amidar,bfs,52,53
amidar,bfs,53,54
amidar,bfs,54,55
amidar,bfs,55,56
amidar,bfs,56,57
amidar,bfs,57,58
amidar,bfs,58,59
amidar,bfs,59,60
amidar,bfs,60,61
amidar,bfs,61,62
amidar,bfs,62,63
amidar,bfs,63,64
amidar,bfs,64,65
amidar,bfs,65,66
amidar,bfs,66,67
amidar,bfs,67,68
amidar,bfs,68,69
amidar,bfs,69,70
amidar,bfs,70,71
amidar,bfs,71,72
amidar,bfs,72,73
amidar,bfs,73,74
amidar,bfs,74,75
amidar,bfs,75,76
amidar,bfs,76,77
amidar,bfs,77,78
amidar,bfs,78,79
amidar,bfs,79,80
amidar,bfs,80,81
amidar,bfs,81,82
amidar,bfs,82,83
amidar,bfs,83,84
amidar,bfs,84,85
amidar,bfs,85,86
amidar,bfs,86,87
amidar,bfs,87,88
amidar,bfs,88,89
amidar,bfs,89,90
amidar,bfs,90,91
amidar,bfs,91,92
amidar,bfs,92,93
amidar,bfs,93,94
amidar,bfs,94,95
amidar,bfs,95,96
amidar,bfs,96,97
amidar,bfs,97,98
amidar,bfs,98,99
amidar,bfs,99,100
amidar,bfs,100,101
amidar,bfs,101,102
amidar,bfs,102,103
amidar,bfs,103,104
amidar,bfs,104,105
amidar,bfs,105,106
amidar,bfs,106,107
amidar,bfs,107,108
amidar,bfs,108,109
amidar,bfs,109,110
amidar,bfs,110,111
amidar,bfs,111,112
amidar,bfs,112,113
amidar,bfs,113,114
amidar,bfs,114,115
amidar,bfs,115,116
amidar,bfs,116,117
amidar,bfs,117,118
amidar,bfs,118,119
amidar,bfs,119,120
amidar,bfs,120,121
amidar,bfs,121,122
amidar,bfs,122,123
amidar,bfs,123,124
amidar,bfs,124,125
amidar,bfs,125,126
amidar,bfs,126,127
amidar,bfs,127,128
amidar,bfs,128,129
amidar,bfs,129,130
amidar,bfs,130,131
amidar,bfs,131,132
amidar,bfs,132,133
amidar,bfs,133,134
amidar,bfs,134,135
amidar,bfs,135,136
amidar,bfs,136,137
amidar,bfs,137,138
amidar,bfs,138,139
amidar,bfs,139,140
amidar,bfs,140,141
amidar,bfs,141,142
amidar,bfs,142,143
amidar,bfs,143,144
amidar,bfs,144,145
amidar,bfs,145,146
amidar,bfs,146,147
amidar,bfs,147,148
amidar,bfs,148,149
amidar,bfs,149,150
amidar,bfs,150,151
amidar,bfs,151,152
amidar,bfs,152,153
amidar,bfs,153,154
amidar,bfs,154,155
amidar,bfs,155,156
amidar,bfs,156,157
amidar,bfs,157,158
amidar,bfs,158,159
amidar,bfs,159,160
amidar,bfs,160,161
amidar,bfs,161,162
amidar,bfs,162,163
amidar,bfs,163,164
amidar,bfs,164,165
amidar,bfs,165,166
amidar,bfs,166,167
amidar,bfs,167,168
amidar,bfs,168,169
amidar,bfs,169,170
amidar,bfs,170,171
amidar,bfs,171,172
amidar,bfs,172,173
amidar,bfs,173,174
amidar,bfs,174,175
amidar,bfs,175,176
amidar,bfs,176,177
amidar,bfs,177,178
amidar,bfs,178,179
amidar,bfs,179,180
amidar,bfs,180,181
amidar,bfs,181,182
amidar,bfs,182,183
amidar,bfs,183,184
amidar,bfs,184,185
amidar,bfs,185,186
amidar,bfs,186,187
amidar,bfs,187,188
amidar,bfs,188,189
amidar,bfs,189,190
amidar,bfs,190,191
amidar,bfs,191,192
amidar,bfs,192,193
amidar,bfs,193,194
amidar,bfs,194,195
amidar,bfs,195,196
amidar,bfs,196,197
amidar,bfs,197,198
amidar,bfs,198,199
amidar,bfs,199,200
amidar,bfs,200,201
amidar,bfs,201,202
amidar,bfs,202,203
amidar,bfs,203,204
amidar,bfs,204,205
amidar,bfs,205,206
amidar,bfs,206,207
amidar,bfs,207,208
amidar,bfs,208,209
amidar,bfs,209,210
amidar,bfs,210,211
amidar,bfs,211,212
amidar,bfs,212,213
amidar,bfs,213,214
amidar,bfs,214,215
amidar,bfs,215,216
amidar,bfs,216,217
amidar,bfs,217,218
amidar,bfs,218,219
amidar,bfs,219,220
amidar,bfs,220,221
amidar,bfs,221,222
amidar,bfs,222,223
amidar,bfs,223,224
amidar,bfs,224,225
amidar,bfs,225,226
amidar,bfs,226,227
amidar,bfs,227,228
amidar,bfs,228,229
amidar,bfs,229,230
amidar,bfs,230,231
amidar,bfs,231,232
amidar,bfs,232,233
amidar,bfs,233,234
amidar,bfs,234,235
amidar,bfs,235,236
amidar,bfs,236,237
amidar,bfs,237,238
amidar,bfs,238,239
amidar,bfs,239,240
amidar,bfs,240,241
amidar,bfs,241,242
amidar,bfs,242,243
amidar,bfs,243,244
amidar,bfs,244,245
amidar,bfs,245,246
amidar,bfs,246,247
amidar,bfs,247,248
amidar,bfs,248,249
amidar,bfs,249,250
amidar,bfs,250,251
amidar,bfs,251,252
amidar,bfs,252,253
amidar,bfs,253,254
amidar,bfs,254,255
amidar,bfs,255,256
amidar,bfs,256,257
amidar,bfs,257,267
amidar,bfs,258,273
amidar,bfs,259,318
amidar,bfs,260,336
amidar,bfs,261,456
amidar,bfs,262,496
amidar,bfs,263,746
amidar,bfs,264,816
amidar,bfs,265,1236
amidar,bfs,266,1344
amidar,bfs,267,1974
amidar,bfs,268,2128
amidar,bfs,269,3008
amidar,bfs,270,3216
amidar,bfs,271,4386
amidar,bfs,272,4656
amidar,bfs,273,6156
amidar,bfs,274,6496
amidar,bfs,275,8366
amidar,bfs,276,8784
amidar,bfs,277,11064
amidar,id,0,1
amidar,id,1,2
amidar,id,2,3
amidar,id,3,4
amidar,id,4,5
amidar,id,5,6
amidar,id,6,7
amidar,id,7,8
amidar,id,8,9
amidar,id,9,10
amidar,id,10,11
amidar,id,11,12
amidar,id,12,13
amidar,id,13,14
amidar,id,14,15
amidar,id,15,16
amidar,id,16,17
amidar,id,17,18
amidar,id,18,19
amidar,id,19,20
amidar,id,20,21
amidar,id,21,22
amidar,id,22,23
amidar,id,23,24
amidar,id,24,25
amidar,id,25,26
amidar,id,26,27
amidar,id,27,28
amidar,id,28,29
amidar,id,29,30
amidar,id,30,31
amidar,id,31,32
amidar,id,32,33
amidar,id,33,34
amidar,id,34,35
amidar,id,35,36
amidar,id,36,37
amidar,id,37,38
amidar,id,38,39
amidar,id,39,40
amidar,id,40,41
amidar,id,41,42
amidar,id,42,43
amidar,id,43,44
amidar,id,44,45
amidar,id,45,46
amidar,id,46,47
amidar,id,47,48
amidar,id,48,49
amidar,id,49,50
amidar,id,50,51
amidar,id,51,52
amidar,id,52,53
amidar,id,53,54
amidar,id,54,55
amidar,id,55,56
amidar,id,56,57
amidar,id,57,58
amidar,id,58,59
amidar,id,59,60
amidar,id,60,61
amidar,id,61,62
amidar,id,62,63
amidar,id,63,64
amidar,id,64,65
amidar,id,65,66
amidar,id,66,67
amidar,id,67,68
amidar,id,68,69
amidar,id,69,70
amidar,id,70,71
amidar,id,71,72
amidar,id,72,73
amidar,id,73,74
amidar,id,74,75
amidar,id,75,76
amidar,id,76,77
amidar,id,77,78
amidar,id,78,79
amidar,id,79,80
amidar,id,80,81
amidar,id,81,82
amidar,id,82,83
amidar,id,83,84
amidar,id,84,85
amidar,id,85,86
amidar,id,86,87
amidar,id,87,88
amidar,id,88,89
amidar,id,89,90
amidar,id,90,91
amidar,id,91,92
amidar,id,92,93
amidar,id,93,94
amidar,id,94,95
amidar,id,95,96
amidar,id,96,97
amidar,id,97,98
amidar,id,98,99
amidar,id,99,100
amidar,id,100,101
amidar,id,101,102
amidar,id,102,103
amidar,id,103,104
amidar,id,104,105
amidar,id,105,106
amidar,id,106,107
amidar,id,107,108
amidar,id,108,109
amidar,id,109,110
amidar,id,110,111
amidar,id,111,112
amidar,id,112,113
amidar,id,113,114
amidar,id,114,115
amidar,id,115,116
amidar,id,116,117
amidar,id,117,118
amidar,id,118,119
amidar,id,119,120
amidar,id,120,121
amidar,id,121,122
amidar,id,122,123
amidar,id,123,124
amidar,id,124,125
amidar,id,125,126
amidar,id,126,127
amidar,id,127,128
amidar,id,128,129
amidar,id,129,130
amidar,id,130,131
amidar,id,131,132
amidar,id,132,133
amidar,id,133,134
amidar,id,134,135
amidar,id,135,136
amidar,id,136,137
amidar,id,137,138
amidar,id,138,139
amidar,id,139,140
amidar,id,140,141
amidar,id,141,142
amidar,id,142,143
amidar,id,143,144
amidar,id,144,145
amidar,id,145,146
amidar,id,146,147
amidar,id,147,148
amidar,id,148,149
amidar,id,149,150
amidar,id,150,151
amidar,id,151,152
amidar,id,152,153
amidar,id,153,154
amidar,id,154,155
amidar,id,155,156
amidar,id,156,157
amidar,id,157,158
amidar,id,158,159
amidar,id,159,160
amidar,id,160,161
amidar,id,161,162
amidar,id,162,163
amidar,id,163,164
amidar,id,164,165
amidar,id,165,166
amidar,id,166,167
amidar,id,167,168
amidar,id,168,169
amidar,id,169,170
amidar,id,170,171
amidar,id,171,172
amidar,id,172,173
amidar,id,173,174
amidar,id,174,175
amidar,id,175,176
amidar,id,176,177
amidar,id,177,178
amidar,id,178,179
amidar,id,179,180
amidar,id,180,181
amidar,id,181,182
amidar,id,182,183
amidar,id,183,184
amidar,id,184,185
amidar,id,185,186
amidar,id,186,187
amidar,id,187,188
amidar,id,188,189
amidar,id,189,190
amidar,id,190,191
amidar,id,191,192
amidar,id,192,193
amidar,id,193,194
amidar,id,194,195
amidar,id,195,196
amidar,id,196,197
amidar,id,197,198
amidar,id,198,199
amidar,id,199,200
amidar,id,200,201
amidar,id,201,202
amidar,id,202,203
amidar,id,203,204
amidar,id,204,205
amidar,id,205,206
amidar,id,206,207
amidar,id,207,208
amidar,id,208,209
amidar,id,209,210
amidar,id,210,211
amidar,id,211,212
amidar,id,212,213
amidar,id,213,214
amidar,id,214,215
amidar,id,215,216
amidar,id,216,217
amidar,id,217,218
amidar,id,218,219
amidar,id,219,220
amidar,id,220,221
amidar,id,221,222
amidar,id,222,223
amidar,id,223,224
amidar,id,224,225
amidar,id,225,226
amidar,id,226,227
amidar,id,227,228
amidar,id,228,229
amidar,id,229,230
amidar,id,230,231
amidar,id,231,232
amidar,id,232,233
amidar,id,233,234
amidar,id,234,235
amidar,id,235,236
amidar,id,236,237
amidar,id,237,238
amidar,id,238,239
amidar,id,239,240
amidar,id,240,241
amidar,id,241,242
amidar,id,242,243
amidar,id,243,244
amidar,id,244,245
amidar,id,245,246
amidar,id,246,247
amidar,id,247,248
amidar,id,248,249
amidar,id,249,250
amidar,id,250,251
amidar,id,251,252
amidar,id,252,253
amidar,id,253,254
amidar,id,254,255
amidar,id,255,256
amidar,id,256,257
amidar,id,257,267
amidar,id,258,273
amidar,id,259,318
amidar,id,260,336
amidar,id,261,456
amidar,id,262,496
amidar,id,263,746
amidar,id,264,816
amidar,id,265,1236
amidar,id,266,1344
amidar,id,267,1974
amidar,id,268,2128
amidar,id,269,3008
amidar,id,270,3216
amidar,id,271,4386
amidar,id,272,4656
amidar,id,273,6156
amidar,id,274,6496
amidar,id,275,8366
amidar,id,276,8784
amidar,id,277,11064
assault,bfs,0,1
assault,bfs,1,7
assault,bfs,2,38
assault,bfs,3,182
assault,bfs,4,779
assault,bfs,5,3045
assault,bfs,6,10841
assault,id,0,1
assault,id,1,7
assault,id,2,38
assault,id,3,182
assault,id,4,791
assault,id,5,3063
assault,id,6,11412
asterix,bfs,0,1
asterix,bfs,1,10
asterix,bfs,2,47
asterix,bfs,3,139
asterix,bfs,4,311
asterix,bfs,5,727
asterix,bfs,6,1347
asterix,bfs,7,2211
asterix,bfs,8,3359
asterix,bfs,9,5303
asterix,bfs,10,7743
asterix,bfs,11,10735
asterix,id,0,1
asterix,id,1,10
asterix,id,2,47
asterix,id,3,139
asterix,id,4,311
asterix,id,5,727
asterix,id,6,1347
asterix,id,7,2211
asterix,id,8,3359
asterix,id,9,5303
asterix,id,10,7743
asterix,id,11,10735
asteroids,bfs,0,1
asteroids,bfs,1,2
asteroids,bfs,2,16
asteroids,bfs,3,30
asteroids,bfs,4,104
asteroids,bfs,5,178
asteroids,bfs,6,770
asteroids,bfs,7,1362
asteroids,bfs,8,3914
asteroids,bfs,9,6466
asteroids,bfs,10,24324
asteroids,id,0,1
asteroids,id,1,2
asteroids,id,2,16
asteroids,id,3,30
asteroids,id,4,104
asteroids,id,5,178
asteroids,id,6,770
asteroids,id,7,1362
asteroids,id,8,3914
asteroids,id,9,6466
asteroids,id,10,24324
atlantis2,bfs,0,1
atlantis2,bfs,1,3
atlantis2,bfs,2,8
atlantis2,bfs,3,19
atlantis2,bfs,4,45
atlantis2,bfs,5,104
atlantis2,bfs,6,214
atlantis2,bfs,7,393
atlantis2,bfs,8,659
atlantis2,bfs,9,1030
atlantis2,bfs,10,1524
atlantis2,bfs,11,2159
atlantis2,bfs,12,2953
atlantis2,bfs,13,3924
atlantis2,bfs,14,5090
atlantis2,bfs,15,6469
atlantis2,bfs,16,8079
atlantis2,bfs,17,9938
atlantis2,bfs,18,12064
atlantis2,id,0,1
atlantis2,id,1,3
atlantis2,id,2,8
atlantis2,id,3,19
atlantis2,id,4,45
atlantis2,id,5,104
atlantis2,id,6,214
atlantis2,id,7,393
atlantis2,id,8,659
atlantis2,id,9,1030
atlantis2,id,10,1524
atlantis2,id,11,2159
atlantis2,id,12,2953
atlantis2,id,13,3924
atlantis2,id,14,5090
atlantis2,id,15,6469
atlantis2,id,16,8079
atlantis2,id,17,9938
atlantis2,id,18,12064
atlantis,bfs,0,1
atlantis,bfs,1,3
atlantis,bfs,2,8
atlantis,bfs,3,19
atlantis,bfs,4,45
atlantis,bfs,5,104
atlantis,bfs,6,214
atlantis,bfs,7,393
atlantis,bfs,8,659
atlantis,bfs,9,1030
atlantis,bfs,10,1524
atlantis,bfs,11,2159
atlantis,bfs,12,2953
atlantis,bfs,13,3924
atlantis,bfs,14,5090
atlantis,bfs,15,6469
atlantis,bfs,16,8079
atlantis,bfs,17,9938
atlantis,bfs,18,12064
atlantis,id,0,1
atlantis,id,1,3
atlantis,id,2,8
atlantis,id,3,19
atlantis,id,4,45
atlantis,id,5,104
atlantis,id,6,214
atlantis,id,7,393
atlantis,id,8,659
atlantis,id,9,1030
atlantis,id,10,1524
atlantis,id,11,2159
atlantis,id,12,2953
atlantis,id,13,3924
atlantis,id,14,5090
atlantis,id,15,6469
atlantis,id,16,8079
atlantis,id,17,9938
atlantis,id,18,12064
backgammon,bfs,0,1
backgammon,bfs,1,4
backgammon,bfs,2,13
backgammon,bfs,3,40
backgammon,bfs,4,110
backgammon,bfs,5,276
backgammon,bfs,6,621
backgammon,bfs,7,1285
backgammon,bfs,8,2472
backgammon,bfs,9,4369
backgammon,bfs,10,7226
backgammon,bfs,11,11258
backgammon,id,0,1
backgammon,id,1,4
backgammon,id,2,13
backgammon,id,3,40
backgammon,id,4,110
backgammon,id,5,276
backgammon,id,6,621
backgammon,id,7,1285
backgammon,id,8,2472
backgammon,id,9,4369
backgammon,id,10,7226
backgammon,id,11,11258
bank_heist,bfs,0,1
bank_heist,bfs,1,10
bank_heist,bfs,2,60
bank_heist,bfs,3,217
bank_heist,bfs,4,524
bank_heist,bfs,5,1240
bank_heist,bfs,6,2550
bank_heist,bfs,7,5185
bank_heist,bfs,8,9200
bank_heist,bfs,9,15961
bank_heist,id,0,1
bank_heist,id,1,10
bank_heist,id,2,60
bank_heist,id,3,217
bank_heist,id,4,524
bank_heist,id,5,1240
bank_heist,id,6,2550
bank_heist,id,7,5185
bank_heist,id,8,9200
bank_heist,id,9,15961
basic_math,bfs,0,1
basic_math,bfs,1,4
basic_math,bfs,2,12
basic_math,bfs,3,33
basic_math,bfs,4,83
basic_math,bfs,5,187
basic_math,bfs,6,397
basic_math,bfs,7,786
basic_math,bfs,8,1510
basic_math,bfs,9,2776
basic_math,bfs,10,5012
basic_math,bfs,11,8759
basic_math,bfs,12,15151
basic_math,id,0,1
basic_math,id,1,4
basic_math,id,2,12
basic_math,id,3,33
basic_math,id,4,83
basic_math,id,5,187
basic_math,id,6,397
basic_math,id,7,786
basic_math,id,8,1510
basic_math,id,9,2776
basic_math,id,10,5012
basic_math,id,11,8759
basic_math,id,12,15151
battle_zone,bfs,0,1
battle_zone,bfs,1,10
battle_zone,bfs,2,19
battle_zone,bfs,3,28
battle_zone,bfs,4,37
battle_zone,bfs,5,46
battle_zone,bfs,6,55
battle_zone,bfs,7,64
battle_zone,bfs,8,73
battle_zone,bfs,9,82
battle_zone,bfs,10,91
battle_zone,bfs,11,100
battle_zone,bfs,12,109
battle_zone,bfs,13,118
battle_zone,bfs,14,127
battle_zone,bfs,15,136
battle_zone,bfs,16,145
battle_zone,bfs,17,154
battle_zone,bfs,18,163
battle_zone,bfs,19,172
battle_zone,bfs,20,181
battle_zone,bfs,21,190
battle_zone,bfs,22,199
battle_zone,bfs,23,208
battle_zone,bfs,24,217
battle_zone,bfs,25,226
battle_zone,bfs,26,235
battle_zone,bfs,27,244
battle_zone,bfs,28,253
battle_zone,bfs,29,262
battle_zone,bfs,30,271
battle_zone,bfs,31,280
battle_zone,bfs,32,289
battle_zone,bfs,33,298
battle_zone,bfs,34,307
battle_zone,bfs,35,316
battle_zone,bfs,36,325
battle_zone,bfs,37,334
battle_zone,bfs,38,343
battle_zone,bfs,39,352
battle_zone,bfs,40,361
battle_zone,bfs,41,370
battle_zone,bfs,42,379
battle_zone,bfs,43,388
battle_zone,bfs,44,397
battle_zone,bfs,45,406
battle_zone,bfs,46,415
battle_zone,bfs,47,424
battle_zone,bfs,48,433
battle_zone,bfs,49,442
battle_zone,bfs,50,451
battle_zone,bfs,51,460
battle_zone,bfs,52,469
battle_zone,bfs,53,478
battle_zone,bfs,54,487
battle_zone,bfs,55,496
battle_zone,bfs,56,505
battle_zone,bfs,57,514
battle_zone,bfs,58,523
battle_zone,bfs,59,532
battle_zone,bfs,60,541
battle_zone,bfs,61,550
battle_zone,bfs,62,559
battle_zone,bfs,63,568
battle_zone,bfs,64,577
battle_zone,bfs,65,586
battle_zone,bfs,66,595
battle_zone,bfs,67,604
battle_zone,bfs,68,613
battle_zone,bfs,69,622
battle_zone,bfs,70,631
battle_zone,bfs,71,640
battle_zone,bfs,72,649
battle_zone,bfs,73,658
battle_zone,bfs,74,667
battle_zone,bfs,75,676
battle_zone,bfs,76,685
battle_zone,bfs,77,694
battle_zone,bfs,78,703
battle_zone,bfs,79,712
battle_zone,bfs,80,721
battle_zone,bfs,81,730
battle_zone,bfs,82,739
battle_zone,bfs,83,748
battle_zone,bfs,84,757
battle_zone,bfs,85,766
battle_zone,bfs,86,775
battle_zone,bfs,87,784
battle_zone,bfs,88,793
battle_zone,bfs,89,802
battle_zone,bfs,90,811
battle_zone,bfs,91,820
battle_zone,bfs,92,829
battle_zone,bfs,93,838
battle_zone,bfs,94,847
battle_zone,bfs,95,856
battle_zone,bfs,96,865
battle_zone,bfs,97,874
battle_zone,bfs,98,883
battle_zone,bfs,99,892
battle_zone,bfs,100,901
battle_zone,bfs,101,910
battle_zone,bfs,102,919
battle_zone,bfs,103,928
battle_zone,bfs,104,937
battle_zone,bfs,105,946
battle_zone,bfs,106,955
battle_zone,bfs,107,964
battle_zone,bfs,108,973
battle_zone,bfs,109,982
battle_zone,bfs,110,991
battle_zone,bfs,111,1000
battle_zone,bfs,112,1009
battle_zone,bfs,113,1018
battle_zone,bfs,114,1027
battle_zone,bfs,115,1036
battle_zone,bfs,116,1045
battle_zone,bfs,117,1054
battle_zone,bfs,118,1063
battle_zone,bfs,119,1072
battle_zone,bfs,120,1081
battle_zone,bfs,121,1090
battle_zone,bfs,122,1099
battle_zone,bfs,123,1108
battle_zone,bfs,124,1117
battle_zone,bfs,125,1126
battle_zone,bfs,126,1135
battle_zone,bfs,127,1144
battle_zone,bfs,128,1153
battle_zone,bfs,129,1162
battle_zone,bfs,130,1171
battle_zone,bfs,131,1180
battle_zone,bfs,132,1189
battle_zone,bfs,133,1198
battle_zone,bfs,134,1207
battle_zone,bfs,135,1216
battle_zone,bfs,136,1225
battle_zone,bfs,137,1234
battle_zone,bfs,138,1243
battle_zone,bfs,139,1252
battle_zone,bfs,140,1261
battle_zone,bfs,141,1279
battle_zone,bfs,142,1297
battle_zone,bfs,143,1540
battle_zone,bfs,144,1783
battle_zone,bfs,145,4699
battle_zone,bfs,146,7615
battle_zone,bfs,147,39232
battle_zone,id,0,1
battle_zone,id,1,10
battle_zone,id,2,19
battle_zone,id,3,28
battle_zone,id,4,37
battle_zone,id,5,46
battle_zone,id,6,55
battle_zone,id,7,64
battle_zone,id,8,73
battle_zone,id,9,82
battle_zone,id,10,91
battle_zone,id,11,100
battle_zone,id,12,109
battle_zone,id,13,118
battle_zone,id,14,127
battle_zone,id,15,136
battle_zone,id,16,145
battle_zone,id,17,154
battle_zone,id,18,163
battle_zone,id,19,172
battle_zone,id,20,181
battle_zone,id,21,190
battle_zone,id,22,199
battle_zone,id,23,208
battle_zone,id,24,217
battle_zone,id,25,226
battle_zone,id,26,235
battle_zone,id,27,244
battle_zone,id,28,253
battle_zone,id,29,262
battle_zone,id,30,271
battle_zone,id,31,280
battle_zone,id,32,289
battle_zone,id,33,298
battle_zone,id,34,307
battle_zone,id,35,316
battle_zone,id,36,325
battle_zone,id,37,334
battle_zone,id,38,343
battle_zone,id,39,352
battle_zone,id,40,361
battle_zone,id,41,370
battle_zone,id,42,379
battle_zone,id,43,388
battle_zone,id,44,397
battle_zone,id,45,406
battle_zone,id,46,415
battle_zone,id,47,424
battle_zone,id,48,433
battle_zone,id,49,442
battle_zone,id,50,451
battle_zone,id,51,460
battle_zone,id,52,469
battle_zone,id,53,478
battle_zone,id,54,487
battle_zone,id,55,496
battle_zone,id,56,505
battle_zone,id,57,514
battle_zone,id,58,523
battle_zone,id,59,532
battle_zone,id,60,541
battle_zone,id,61,550
battle_zone,id,62,559
battle_zone,id,63,568
battle_zone,id,64,577
battle_zone,id,65,586
battle_zone,id,66,595
battle_zone,id,67,604
battle_zone,id,68,613
battle_zone,id,69,622
battle_zone,id,70,631
battle_zone,id,71,640
battle_zone,id,72,649
battle_zone,id,73,658
battle_zone,id,74,667
battle_zone,id,75,676
battle_zone,id,76,685
battle_zone,id,77,694
battle_zone,id,78,703
battle_zone,id,79,712
battle_zone,id,80,721
battle_zone,id,81,730
battle_zone,id,82,739
battle_zone,id,83,748
battle_zone,id,84,757
battle_zone,id,85,766
battle_zone,id,86,775
battle_zone,id,87,784
battle_zone,id,88,793
battle_zone,id,89,802
battle_zone,id,90,811
battle_zone,id,91,820
battle_zone,id,92,829
battle_zone,id,93,838
battle_zone,id,94,847
battle_zone,id,95,856
battle_zone,id,96,865
battle_zone,id,97,874
battle_zone,id,98,883
battle_zone,id,99,892
battle_zone,id,100,901
battle_zone,id,101,910
battle_zone,id,102,919
battle_zone,id,103,928
battle_zone,id,104,937
battle_zone,id,105,946
battle_zone,id,106,955
battle_zone,id,107,964
battle_zone,id,108,973
battle_zone,id,109,982
battle_zone,id,110,991
battle_zone,id,111,1000
battle_zone,id,112,1009
battle_zone,id,113,1018
battle_zone,id,114,1027
battle_zone,id,115,1036
battle_zone,id,116,1045
battle_zone,id,117,1054
battle_zone,id,118,1063
battle_zone,id,119,1072
battle_zone,id,120,1081
battle_zone,id,121,1090
battle_zone,id,122,1099
battle_zone,id,123,1108
battle_zone,id,124,1117
battle_zone,id,125,1126
battle_zone,id,126,1135
battle_zone,id,127,1144
battle_zone,id,128,1153
battle_zone,id,129,1162
battle_zone,id,130,1171
battle_zone,id,131,1180
battle_zone,id,132,1189
battle_zone,id,133,1198
battle_zone,id,134,1207
battle_zone,id,135,1216
battle_zone,id,136,1225
battle_zone,id,137,1234
battle_zone,id,138,1243
battle_zone,id,139,1252
battle_zone,id,140,1261
battle_zone,id,141,1279
battle_zone,id,142,1297
battle_zone,id,143,1540
battle_zone,id,144,1783
battle_zone,id,145,4699
battle_zone,id,146,7615
battle_zone,id,147,39232
beam_rider,bfs,0,1
beam_rider,bfs,1,3
beam_rider,bfs,2,5
beam_rider,bfs,3,8
beam_rider,bfs,4,11
beam_rider,bfs,5,15
beam_rider,bfs,6,19
beam_rider,bfs,7,24
beam_rider,bfs,8,29
beam_rider,bfs,9,35
beam_rider,bfs,10,41
beam_rider,bfs,11,48
beam_rider,bfs,12,55
beam_rider,bfs,13,63
beam_rider,bfs,14,71
beam_rider,bfs,15,80
beam_rider,bfs,16,89
beam_rider,bfs,17,99
beam_rider,bfs,18,109
beam_rider,bfs,19,120
beam_rider,bfs,20,131
beam_rider,bfs,21,143
beam_rider,bfs,22,155
beam_rider,bfs,23,168
beam_rider,bfs,24,181
beam_rider,bfs,25,195
beam_rider,bfs,26,209
beam_rider,bfs,27,224
beam_rider,bfs,28,239
beam_rider,bfs,29,255
beam_rider,bfs,30,271
beam_rider,bfs,31,288
beam_rider,bfs,32,305
beam_rider,bfs,33,323
beam_rider,bfs,34,341
beam_rider,bfs,35,360
beam_rider,bfs,36,379
beam_rider,bfs,37,399
beam_rider,bfs,38,419
beam_rider,bfs,39,440
beam_rider,bfs,40,461
beam_rider,bfs,41,483
beam_rider,bfs,42,505
beam_rider,bfs,43,528
beam_rider,bfs,44,551
beam_rider,bfs,45,575
beam_rider,bfs,46,599
beam_rider,bfs,47,624
beam_rider,bfs,48,649
beam_rider,bfs,49,675
beam_rider,bfs,50,701
beam_rider,bfs,51,728
beam_rider,bfs,52,755
beam_rider,bfs,53,783
beam_rider,bfs,54,811
beam_rider,bfs,55,840
beam_rider,bfs,56,869
beam_rider,bfs,57,899
beam_rider,bfs,58,929
beam_rider,bfs,59,960
beam_rider,bfs,60,991
beam_rider,bfs,61,1023
beam_rider,bfs,62,1055
beam_rider,bfs,63,1088
beam_rider,bfs,64,1121
beam_rider,bfs,65,1155
beam_rider,bfs,66,1189
beam_rider,bfs,67,1224
beam_rider,bfs,68,1259
beam_rider,bfs,69,1295
beam_rider,bfs,70,1331
beam_rider,bfs,71,1368
beam_rider,bfs,72,1405
beam_rider,bfs,73,1443
beam_rider,bfs,74,1481
beam_rider,bfs,75,1520
beam_rider,bfs,76,1559
beam_rider,bfs,77,1599
beam_rider,bfs,78,1639
beam_rider,bfs,79,1680
beam_rider,bfs,80,1721
beam_rider,bfs,81,1763
beam_rider,bfs,82,1805
beam_rider,bfs,83,1848
beam_rider,bfs,84,1891
beam_rider,bfs,85,1935
beam_rider,bfs,86,1979
beam_rider,bfs,87,2024
beam_rider,bfs,88,2069
beam_rider,bfs,89,2115
beam_rider,bfs,90,2161
beam_rider,bfs,91,2208
beam_rider,bfs,92,2255
beam_rider,bfs,93,2303
beam_rider,bfs,94,2351
beam_rider,bfs,95,2400
beam_rider,bfs,96,2449
beam_rider,bfs,97,2499
beam_rider,bfs,98,2549
beam_rider,bfs,99,2600
beam_rider,bfs,100,2651
beam_rider,bfs,101,2703
beam_rider,bfs,102,2755
beam_rider,bfs,103,2808
beam_rider,bfs,104,2861
beam_rider,bfs,105,2915
beam_rider,bfs,106,2969
beam_rider,bfs,107,3024
beam_rider,bfs,108,3079
beam_rider,bfs,109,3135
beam_rider,bfs,110,3191
beam_rider,bfs,111,3248
beam_rider,bfs,112,3305
beam_rider,bfs,113,3363
beam_rider,bfs,114,3421
beam_rider,bfs,115,3480
beam_rider,bfs,116,3539
beam_rider,bfs,117,3599
beam_rider,bfs,118,3659
beam_rider,bfs,119,3720
beam_rider,bfs,120,3781
beam_rider,bfs,121,3843
beam_rider,bfs,122,3905
beam_rider,bfs,123,3968
beam_rider,bfs,124,4031
beam_rider,bfs,125,4095
beam_rider,bfs,126,4159
beam_rider,bfs,127,4224
beam_rider,bfs,128,4289
beam_rider,bfs,129,4355
beam_rider,bfs,130,4421
beam_rider,bfs,131,4488
beam_rider,bfs,132,4555
beam_rider,bfs,133,4623
beam_rider,bfs,134,4691
beam_rider,bfs,135,4760
beam_rider,bfs,136,4829
beam_rider,bfs,137,4899
beam_rider,bfs,138,4969
beam_rider,bfs,139,5040
beam_rider,bfs,140,5111
beam_rider,bfs,141,5183
beam_rider,bfs,142,5255
beam_rider,bfs,143,5328
beam_rider,bfs,144,5401
beam_rider,bfs,145,5475
beam_rider,bfs,146,5549
beam_rider,bfs,147,5624
beam_rider,bfs,148,5699
beam_rider,bfs,149,5775
beam_rider,bfs,150,5851
beam_rider,bfs,151,5928
beam_rider,bfs,152,6005
beam_rider,bfs,153,6083
beam_rider,bfs,154,6161
beam_rider,bfs,155,6240
beam_rider,bfs,156,6319
beam_rider,bfs,157,6399
beam_rider,bfs,158,6479
beam_rider,bfs,159,6560
beam_rider,bfs,160,6641
beam_rider,bfs,161,6723
beam_rider,bfs,162,6805
beam_rider,bfs,163,6888
beam_rider,bfs,164,6971
beam_rider,bfs,165,7055
beam_rider,bfs,166,7139
beam_rider,bfs,167,7224
beam_rider,bfs,168,7309
beam_rider,bfs,169,7395
beam_rider,bfs,170,7481
beam_rider,bfs,171,7568
beam_rider,bfs,172,7655
beam_rider,bfs,173,7743
beam_rider,bfs,174,7831
beam_rider,bfs,175,7920
beam_rider,bfs,176,8009
beam_rider,bfs,177,8099
beam_rider,bfs,178,8189
beam_rider,bfs,179,8280
beam_rider,bfs,180,8371
beam_rider,bfs,181,8463
beam_rider,bfs,182,8555
beam_rider,bfs,183,8648
beam_rider,bfs,184,8741
beam_rider,bfs,185,8835
beam_rider,bfs,186,8929
beam_rider,bfs,187,9024
beam_rider,bfs,188,9119
beam_rider,bfs,189,9215
beam_rider,bfs,190,9311
beam_rider,bfs,191,9408
beam_rider,bfs,192,9505
beam_rider,bfs,193,9603
beam_rider,bfs,194,9701
beam_rider,bfs,195,9800
beam_rider,bfs,196,9899
beam_rider,bfs,197,9999
beam_rider,bfs,198,10099
beam_rider,id,0,1
beam_rider,id,1,3
beam_rider,id,2,5
beam_rider,id,3,8
beam_rider,id,4,11
beam_rider,id,5,15
beam_rider,id,6,19
beam_rider,id,7,24
beam_rider,id,8,29
beam_rider,id,9,35
beam_rider,id,10,41
beam_rider,id,11,48
beam_rider,id,12,55
beam_rider,id,13,63
beam_rider,id,14,71
beam_rider,id,15,16
beam_rider,id,16,89
beam_rider,id,17,99
beam_rider,id,18,109
beam_rider,id,19,120
beam_rider,id,20,21
beam_rider,id,21,143
beam_rider,id,22,155
beam_rider,id,23,168
beam_rider,id,24,181
beam_rider,id,25,195
beam_rider,id,26,209
beam_rider,id,27,224
beam_rider,id,28,239
beam_rider,id,29,30
beam_rider,id,30,271
beam_rider,id,31,32
beam_rider,id,32,33
beam_rider,id,33,323
beam_rider,id,34,341
beam_rider,id,35,360
beam_rider,id,36,379
beam_rider,id,37,399
beam_rider,id,38,419
beam_rider,id,39,440
beam_rider,id,40,461
beam_rider,id,41,483
beam_rider,id,42,505
beam_rider,id,43,528
beam_rider,id,44,551
beam_rider,id,45,575
beam_rider,id,46,47
beam_rider,id,47,48
beam_rider,id,48,649
beam_rider,id,49,675
beam_rider,id,50,701
beam_rider,id,51,728
beam_rider,id,52,755
beam_rider,id,53,783
beam_rider,id,54,811
beam_rider,id,55,840
beam_rider,id,56,869
beam_rider,id,57,899
beam_rider,id,58,929
beam_rider,id,59,960
beam_rider,id,60,991
beam_rider,id,61,1023
beam_rider,id,62,1055
beam_rider,id,63,1088
beam_rider,id,64,1121
beam_rider,id,65,1155
beam_rider,id,66,67
beam_rider,id,67,1224
beam_rider,id,68,1259
beam_rider,id,69,1295
beam_rider,id,70,1331
beam_rider,id,71,1368
beam_rider,id,72,73
beam_rider,id,73,1443
beam_rider,id,74,75
beam_rider,id,75,1520
beam_rider,id,76,1559
beam_rider,id,77,1599
beam_rider,id,78,1639
beam_rider,id,79,80
beam_rider,id,80,1721
beam_rider,id,81,1763
beam_rider,id,82,83
beam_rider,id,83,1848
beam_rider,id,84,85
beam_rider,id,85,1935
beam_rider,id,86,1979
beam_rider,id,87,2024
beam_rider,id,88,2069
beam_rider,id,89,2115
beam_rider,id,90,2161
beam_rider,id,91,2208
beam_rider,id,92,2255
beam_rider,id,93,94
beam_rider,id,94,2351
beam_rider,id,95,2400
beam_rider,id,96,2449
beam_rider,id,97,2499
beam_rider,id,98,2549
beam_rider,id,99,2600
beam_rider,id,100,2651
beam_rider,id,101,2703
beam_rider,id,102,103
beam_rider,id,103,2808
beam_rider,id,104,2861
beam_rider,id,105,2915
beam_rider,id,106,2969
beam_rider,id,107,3024
beam_rider,id,108,3079
beam_rider,id,109,110
beam_rider,id,110,3191
beam_rider,id,111,3248
beam_rider,id,112,3305
beam_rider,id,113,3363
beam_rider,id,114,115
beam_rider,id,115,3480
beam_rider,id,116,3539
beam_rider,id,117,3599
beam_rider,id,118,3659
beam_rider,id,119,3720
beam_rider,id,120,3781
beam_rider,id,121,122
beam_rider,id,122,3905
beam_rider,id,123,124
beam_rider,id,124,4031
beam_rider,id,125,4095
beam_rider,id,126,4159
beam_rider,id,127,4224
beam_rider,id,128,4289
beam_rider,id,129,4355
beam_rider,id,130,4421
beam_rider,id,131,4488
beam_rider,id,132,4555
beam_rider,id,133,4623
beam_rider,id,134,135
beam_rider,id,135,4760
beam_rider,id,136,4829
beam_rider,id,137,4899
beam_rider,id,138,4969
beam_rider,id,139,5040
beam_rider,id,140,141
beam_rider,id,141,142
beam_rider,id,142,143
beam_rider,id,143,5328
beam_rider,id,144,5401
beam_rider,id,145,5475
beam_rider,id,146,147
beam_rider,id,147,5624
beam_rider,id,148,5699
beam_rider,id,149,5775
beam_rider,id,150,5851
beam_rider,id,151,5928
beam_rider,id,152,6005
beam_rider,id,153,154
beam_rider,id,154,6161
beam_rider,id,155,6240
beam_rider,id,156,6319
beam_rider,id,157,158
beam_rider,id,158,6479
beam_rider,id,159,160
beam_rider,id,160,6641
beam_rider,id,161,6723
beam_rider,id,162,163
beam_rider,id,163,6888
beam_rider,id,164,6971
beam_rider,id,165,7055
beam_rider,id,166,7139
beam_rider,id,167,7224
beam_rider,id,168,7309
beam_rider,id,169,170
beam_rider,id,170,7481
beam_rider,id,171,172
beam_rider,id,172,7655
beam_rider,id,173,7743
beam_rider,id,174,7831
beam_rider,id,175,7920
beam_rider,id,176,8009
beam_rider,id,177,8099
beam_rider,id,178,8189
beam_rider,id,179,8280
beam_rider,id,180,8371
beam_rider,id,181,8463
beam_rider,id,182,8555
beam_rider,id,183,8648
beam_rider,id,184,8741
beam_rider,id,185,8835
beam_rider,id,186,8929
beam_rider,id,187,9024
beam_rider,id,188,9119
beam_rider,id,189,190
beam_rider,id,190,9311
beam_rider,id,191,9408
beam_rider,id,192,9505
beam_rider,id,193,194
beam_rider,id,194,9701
beam_rider,id,195,9800
beam_rider,id,196,9899
beam_rider,id,197,9999
beam_rider,id,198,10099
berzerk,bfs,0,1
berzerk,bfs,1,2
berzerk,bfs,2,3
berzerk,bfs,3,4
berzerk,bfs,4,5
berzerk,bfs,5,6
berzerk,bfs,6,7
berzerk,bfs,7,8
berzerk,bfs,8,9
berzerk,bfs,9,10
berzerk,bfs,10,11
berzerk,bfs,11,12
berzerk,bfs,12,13
berzerk,bfs,13,14
berzerk,bfs,14,15
berzerk,bfs,15,16
berzerk,bfs,16,17
berzerk,bfs,17,18
berzerk,bfs,18,19
berzerk,bfs,19,20
berzerk,bfs,20,21
berzerk,bfs,21,22
berzerk,bfs,22,38
berzerk,bfs,23,182
berzerk,bfs,24,659
berzerk,bfs,25,2773
berzerk,bfs,26,11791
berzerk,id,0,1
berzerk,id,1,2
berzerk,id,2,3
berzerk,id,3,4
berzerk,id,4,5
berzerk,id,5,6
berzerk,id,6,7
berzerk,id,7,8
berzerk,id,8,9
berzerk,id,9,10
berzerk,id,10,11
berzerk,id,11,12
berzerk,id,12,13
berzerk,id,13,14
berzerk,id,14,15
berzerk,id,15,16
berzerk,id,16,17
berzerk,id,17,18
berzerk,id,18,19
berzerk,id,19,20
berzerk,id,20,21
berzerk,id,21,22
berzerk,id,22,38
berzerk,id,23,182
berzerk,id,24,659
berzerk,id,25,2773
berzerk,id,26,11791
blackjack,bfs,0,1
blackjack,bfs,1,3
blackjack,bfs,2,5
blackjack,bfs,3,7
blackjack,bfs,4,9
blackjack,bfs,5,12
blackjack,bfs,6,15
blackjack,bfs,7,18
blackjack,bfs,8,21
blackjack,bfs,9,24
blackjack,bfs,10,27
blackjack,bfs,11,30
blackjack,bfs,12,33
blackjack,bfs,13,36
blackjack,bfs,14,39
blackjack,bfs,15,42
blackjack,bfs,16,45
blackjack,bfs,17,48
blackjack,bfs,18,51
blackjack,bfs,19,54
blackjack,bfs,20,57
blackjack,bfs,21,60
blackjack,bfs,22,63
blackjack,bfs,23,66
blackjack,bfs,24,69
blackjack,bfs,25,72
blackjack,bfs,26,75
blackjack,bfs,27,78
blackjack,bfs,28,81
blackjack,bfs,29,84
blackjack,bfs,30,87
blackjack,bfs,31,90
blackjack,bfs,32,93
blackjack,bfs,33,96
blackjack,bfs,34,99
blackjack,bfs,35,102
blackjack,bfs,36,105
blackjack,bfs,37,108
blackjack,bfs,38,111
blackjack,bfs,39,114
blackjack,bfs,40,117
blackjack,bfs,41,120
blackjack,bfs,42,123
blackjack,bfs,43,126
blackjack,bfs,44,129
blackjack,bfs,45,132
blackjack,bfs,46,135
blackjack,bfs,47,138
blackjack,bfs,48,141
blackjack,bfs,49,144
blackjack,bfs,50,147
blackjack,bfs,51,150
blackjack,bfs,52,153
blackjack,bfs,53,156
blackjack,bfs,54,159
blackjack,bfs,55,162
blackjack,bfs,56,165
blackjack,bfs,57,170
blackjack,bfs,58,175
blackjack,bfs,59,180
blackjack,bfs,60,185
blackjack,bfs,61,193
blackjack,bfs,62,201
blackjack,bfs,63,209
blackjack,bfs,64,217
blackjack,bfs,65,228
blackjack,bfs,66,239
blackjack,bfs,67,250
blackjack,bfs,68,261
blackjack,bfs,69,275
blackjack,bfs,70,289
blackjack,bfs,71,303
blackjack,bfs,72,317
blackjack,bfs,73,334
blackjack,bfs,74,351
blackjack,bfs,75,368
blackjack,bfs,76,385
blackjack,bfs,77,405
blackjack,bfs,78,425
blackjack,bfs,79,445
blackjack,bfs,80,465
blackjack,bfs,81,488
blackjack,bfs,82,511
blackjack,bfs,83,534
blackjack,bfs,84,557
blackjack,bfs,85,583
blackjack,bfs,86,609
blackjack,bfs,87,635
blackjack,bfs,88,661
blackjack,bfs,89,690
blackjack,bfs,90,719
blackjack,bfs,91,748
blackjack,bfs,92,777
blackjack,bfs,93,809
blackjack,bfs,94,841
blackjack,bfs,95,873
blackjack,bfs,96,905
blackjack,bfs,97,940
blackjack,bfs,98,975
blackjack,bfs,99,1010
blackjack,bfs,100,1045
blackjack,bfs,101,1083
blackjack,bfs,102,1121
blackjack,bfs,103,1159
blackjack,bfs,104,1197
blackjack,bfs,105,1238
blackjack,bfs,106,1279
blackjack,bfs,107,1320
blackjack,bfs,108,1361
blackjack,bfs,109,1405
blackjack,bfs,110,1449
blackjack,bfs,111,1493
blackjack,bfs,112,1537
blackjack,bfs,113,1584
blackjack,bfs,114,1631
blackjack,bfs,115,1678
blackjack,bfs,116,1725
blackjack,bfs,117,1775
blackjack,bfs,118,1825
blackjack,bfs,119,1875
blackjack,bfs,120,1925
blackjack,bfs,121,1978
blackjack,bfs,122,2031
blackjack,bfs,123,2084
blackjack,bfs,124,2137
blackjack,bfs,125,2193
blackjack,bfs,126,2249
blackjack,bfs,127,2305
blackjack,bfs,128,2361
blackjack,bfs,129,2420
blackjack,bfs,130,2479
blackjack,bfs,131,2538
blackjack,bfs,132,2597
blackjack,bfs,133,2659
blackjack,bfs,134,2721
blackjack,bfs,135,2783
blackjack,bfs,136,2845
blackjack,bfs,137,2910
blackjack,bfs,138,2975
blackjack,bfs,139,3040
blackjack,bfs,140,3105
blackjack,bfs,141,3173
blackjack,bfs,142,3241
blackjack,bfs,143,3309
blackjack,bfs,144,3377
blackjack,bfs,145,3448
blackjack,bfs,146,3519
blackjack,bfs,147,3590
blackjack,bfs,148,3661
blackjack,bfs,149,3735
blackjack,bfs,150,3809
blackjack,bfs,151,3883
blackjack,bfs,152,3957
blackjack,bfs,153,4034
blackjack,bfs,154,4111
blackjack,bfs,155,4188
blackjack,bfs,156,4265
blackjack,bfs,157,4345
blackjack,bfs,158,4425
blackjack,bfs,159,4505
blackjack,bfs,160,4585
blackjack,bfs,161,4668
blackjack,bfs,162,4751
blackjack,bfs,163,4834
blackjack,bfs,164,4917
blackjack,bfs,165,5003
blackjack,bfs,166,5089
blackjack,bfs,167,5175
blackjack,bfs,168,5261
blackjack,bfs,169,5350
blackjack,bfs,170,5439
blackjack,bfs,171,5528
blackjack,bfs,172,5617
blackjack,bfs,173,5709
blackjack,bfs,174,5801
blackjack,bfs,175,5893
blackjack,bfs,176,5985
blackjack,bfs,177,6080
blackjack,bfs,178,6175
blackjack,bfs,179,6270
blackjack,bfs,180,6365
blackjack,bfs,181,6463
blackjack,bfs,182,6561
blackjack,bfs,183,6659
blackjack,bfs,184,6757
blackjack,bfs,185,6858
blackjack,bfs,186,6959
blackjack,bfs,187,7060
blackjack,bfs,188,7161
blackjack,bfs,189,7265
blackjack,bfs,190,7369
blackjack,bfs,191,7473
blackjack,bfs,192,7577
blackjack,bfs,193,7750
blackjack,bfs,194,7923
blackjack,bfs,195,8096
blackjack,bfs,196,8269
blackjack,bfs,197,8447
blackjack,bfs,198,8625
blackjack,bfs,199,8803
blackjack,bfs,200,8981
blackjack,bfs,201,9162
blackjack,bfs,202,9343
blackjack,bfs,203,9524
blackjack,bfs,204,9705
blackjack,bfs,205,9889
blackjack,bfs,206,10073
blackjack,id,0,1
blackjack,id,1,3
blackjack,id,2,5
blackjack,id,3,7
blackjack,id,4,9
blackjack,id,5,12
blackjack,id,6,15
blackjack,id,7,18
blackjack,id,8,21
blackjack,id,9,24
blackjack,id,10,27
blackjack,id,11,30
blackjack,id,12,33
blackjack,id,13,36
blackjack,id,14,39
blackjack,id,15,42
blackjack,id,16,45
blackjack,id,17,48
blackjack,id,18,51
blackjack,id,19,54
blackjack,id,20,57
blackjack,id,21,60
blackjack,id,22,63
blackjack,id,23,66
blackjack,id,24,69
blackjack,id,25,72
blackjack,id,26,75
blackjack,id,27,78
blackjack,id,28,81
blackjack,id,29,84
blackjack,id,30,87
blackjack,id,31,90
blackjack,id,32,93
blackjack,id,33,96
blackjack,id,34,99
blackjack,id,35,102
blackjack,id,36,105
blackjack,id,37,108
blackjack,id,38,111
blackjack,id,39,114
blackjack,id,40,117
blackjack,id,41,120
blackjack,id,42,123
blackjack,id,43,126
blackjack,id,44,129
blackjack,id,45,132
blackjack,id,46,135
blackjack,id,47,138
blackjack,id,48,141
blackjack,id,49,144
blackjack,id,50,147
blackjack,id,51,150
blackjack,id,52,153
blackjack,id,53,156
blackjack,id,54,159
blackjack,id,55,162
blackjack,id,56,165
blackjack,id,57,170
blackjack,id,58,175
blackjack,id,59,180
blackjack,id,60,185
blackjack,id,61,193
blackjack,id,62,201
blackjack,id,63,209
blackjack,id,64,217
blackjack,id,65,228
blackjack,id,66,239
blackjack,id,67,250
blackjack,id,68,261
blackjack,id,69,275
blackjack,id,70,289
blackjack,id,71,303
blackjack,id,72,317
blackjack,id,73,334
blackjack,id,74,351
blackjack,id,75,368
blackjack,id,76,385
blackjack,id,77,405
blackjack,id,78,425
blackjack,id,79,445
blackjack,id,80,465
blackjack,id,81,488
blackjack,id,82,511
blackjack,id,83,534
blackjack,id,84,557
blackjack,id,85,583
blackjack,id,86,609
blackjack,id,87,635
blackjack,id,88,661
blackjack,id,89,690
blackjack,id,90,719
blackjack,id,91,748
blackjack,id,92,777
blackjack,id,93,809
blackjack,id,94,841
blackjack,id,95,873
blackjack,id,96,905
blackjack,id,97,940
blackjack,id,98,975
blackjack,id,99,1010
blackjack,id,100,1045
blackjack,id,101,1083
blackjack,id,102,1121
blackjack,id,103,1159
blackjack,id,104,1197
blackjack,id,105,1238
blackjack,id,106,1279
blackjack,id,107,1320
blackjack,id,108,1361
blackjack,id,109,1405
blackjack,id,110,1449
blackjack,id,111,1493
blackjack,id,112,1537
blackjack,id,113,1584
blackjack,id,114,1631
blackjack,id,115,1678
blackjack,id,116,1725
blackjack,id,117,1775
blackjack,id,118,1825
blackjack,id,119,1875
blackjack,id,120,1925
blackjack,id,121,1978
blackjack,id,122,2031
blackjack,id,123,2084
blackjack,id,124,2137
blackjack,id,125,2193
blackjack,id,126,2249
blackjack,id,127,2305
blackjack,id,128,2361
blackjack,id,129,2420
blackjack,id,130,2479
blackjack,id,131,2538
blackjack,id,132,2597
blackjack,id,133,2659
blackjack,id,134,2721
blackjack,id,135,2783
blackjack,id,136,2845
blackjack,id,137,2910
blackjack,id,138,2975
blackjack,id,139,3040
blackjack,id,140,3105
blackjack,id,141,3173
blackjack,id,142,3241
blackjack,id,143,3309
blackjack,id,144,3377
blackjack,id,145,3448
blackjack,id,146,3519
blackjack,id,147,3590
blackjack,id,148,3661
blackjack,id,149,3735
blackjack,id,150,3809
blackjack,id,151,3883
blackjack,id,152,3957
blackjack,id,153,4034
blackjack,id,154,4111
blackjack,id,155,4188
blackjack,id,156,4265
blackjack,id,157,4345
blackjack,id,158,4425
blackjack,id,159,4505
blackjack,id,160,4585
blackjack,id,161,4668
blackjack,id,162,4751
blackjack,id,163,4834
blackjack,id,164,4917
blackjack,id,165,5003
blackjack,id,166,5089
blackjack,id,167,5175
blackjack,id,168,5261
blackjack,id,169,5350
blackjack,id,170,5439
blackjack,id,171,5528
blackjack,id,172,5617
blackjack,id,173,5709
blackjack,id,174,5801
blackjack,id,175,5893
blackjack,id,176,5985
blackjack,id,177,6080
blackjack,id,178,6175
blackjack,id,179,6270
blackjack,id,180,6365
blackjack,id,181,6463
blackjack,id,182,6561
blackjack,id,183,6659
blackjack,id,184,6757
blackjack,id,185,6858
blackjack,id,186,6959
blackjack,id,187,7060
blackjack,id,188,7161
blackjack,id,189,7265
blackjack,id,190,7369
blackjack,id,191,7473
blackjack,id,192,7577
blackjack,id,193,7750
blackjack,id,194,7923
blackjack,id,195,8096
blackjack,id,196,8269
blackjack,id,197,8447
blackjack,id,198,8625
blackjack,id,199,8803
blackjack,id,200,8981
blackjack,id,201,9162
blackjack,id,202,9343
blackjack,id,203,9524
blackjack,id,204,9705
blackjack,id,205,9889
blackjack,id,206,10073
bowling,bfs,0,1
bowling,bfs,1,7
bowling,bfs,2,13
bowling,bfs,3,19
bowling,bfs,4,25
bowling,bfs,5,37
bowling,bfs,6,49
bowling,bfs,7,61
bowling,bfs,8,73
bowling,bfs,9,97
bowling,bfs,10,121
bowling,bfs,11,145
bowling,bfs,12,169
bowling,bfs,13,199
bowling,bfs,14,229
bowling,bfs,15,259
bowling,bfs,16,289
bowling,bfs,17,325
bowling,bfs,18,361
bowling,bfs,19,397
bowling,bfs,20,433
bowling,bfs,21,475
bowling,bfs,22,517
bowling,bfs,23,559
bowling,bfs,24,601
bowling,bfs,25,667
bowling,bfs,26,733
bowling,bfs,27,799
bowling,bfs,28,865
bowling,bfs,29,937
bowling,bfs,30,1009
bowling,bfs,31,1081
bowling,bfs,32,1153
bowling,bfs,33,1231
bowling,bfs,34,1309
bowling,bfs,35,1387
bowling,bfs,36,1465
bowling,bfs,37,1549
bowling,bfs,38,1633
bowling,bfs,39,1717
bowling,bfs,40,1801
bowling,bfs,41,1921
bowling,bfs,42,2041
bowling,bfs,43,2161
bowling,bfs,44,2281
bowling,bfs,45,2407
bowling,bfs,46,2533
bowling,bfs,47,2659
bowling,bfs,48,2785
bowling,bfs,49,2917
bowling,bfs,50,3049
bowling,bfs,51,3181
bowling,bfs,52,3313
bowling,bfs,53,3451
bowling,bfs,54,3589
bowling,bfs,55,3727
bowling,bfs,56,3865
bowling,bfs,57,4051
bowling,bfs,58,4237
bowling,bfs,59,4423
bowling,bfs,60,4609
bowling,bfs,61,4801
bowling,bfs,62,4993
bowling,bfs,63,5185
bowling,bfs,64,5377
bowling,bfs,65,5587
bowling,bfs,66,5797
bowling,bfs,67,6007
bowling,bfs,68,6217
bowling,bfs,69,6433
bowling,bfs,70,6649
bowling,bfs,71,6865
bowling,bfs,72,7081
bowling,bfs,73,7363
bowling,bfs,74,7645
bowling,bfs,75,7927
bowling,bfs,76,8209
bowling,bfs,77,8497
bowling,bfs,78,8785
bowling,bfs,79,9073
bowling,bfs,80,9361
bowling,bfs,81,9697
bowling,bfs,82,10033
bowling,id,0,1
bowling,id,1,7
bowling,id,2,13
bowling,id,3,19
bowling,id,4,25
bowling,id,5,37
bowling,id,6,49
bowling,id,7,61
bowling,id,8,73
bowling,id,9,97
bowling,id,10,121
bowling,id,11,145
bowling,id,12,169
bowling,id,13,199
bowling,id,14,229
bowling,id,15,259
bowling,id,16,289
bowling,id,17,325
bowling,id,18,361
bowling,id,19,397
bowling,id,20,433
bowling,id,21,475
bowling,id,22,517
bowling,id,23,559
bowling,id,24,601
bowling,id,25,667
bowling,id,26,733
bowling,id,27,799
bowling,id,28,865
bowling,id,29,937
bowling,id,30,1009
bowling,id,31,1081
bowling,id,32,1153
bowling,id,33,1231
bowling,id,34,1309
bowling,id,35,1387
bowling,id,36,1465
bowling,id,37,1549
bowling,id,38,1633
bowling,id,39,1717
bowling,id,40,1801
bowling,id,41,1921
bowling,id,42,2041
bowling,id,43,2161
bowling,id,44,2281
bowling,id,45,2407
bowling,id,46,2533
bowling,id,47,2659
bowling,id,48,2785
bowling,id,49,2917
bowling,id,50,3049
bowling,id,51,3181
bowling,id,52,3313
bowling,id,53,3451
bowling,id,54,3589
bowling,id,55,3727
bowling,id,56,3865
bowling,id,57,4051
bowling,id,58,4237
bowling,id,59,4423
bowling,id,60,4609
bowling,id,61,4801
bowling,id,62,4993
bowling,id,63,5185
bowling,id,64,5377
bowling,id,65,5587
bowling,id,66,5797
bowling,id,67,6007
bowling,id,68,6217
bowling,id,69,6433
bowling,id,70,6649
bowling,id,71,6865
bowling,id,72,7081
bowling,id,73,7363
bowling,id,74,7645
bowling,id,75,7927
bowling,id,76,8209
bowling,id,77,8497
bowling,id,78,8785
bowling,id,79,9073
bowling,id,80,9361
bowling,id,81,9697
bowling,id,82,10033
boxing,bfs,0,1
boxing,bfs,1,19
boxing,bfs,2,235
boxing,bfs,3,1099
boxing,bfs,4,3259
boxing,bfs,5,7579
boxing,bfs,6,15139
boxing,id,0,1
boxing,id,1,19
boxing,id,2,235
boxing,id,3,1099
boxing,id,4,3259
boxing,id,5,7579
boxing,id,6,15139
breakout,bfs,0,1
breakout,bfs,1,5
breakout,bfs,2,20
breakout,bfs,3,74
breakout,bfs,4,242
breakout,bfs,5,607
breakout,bfs,6,1296
breakout,bfs,7,2400
breakout,bfs,8,3999
breakout,bfs,9,6187
breakout,bfs,10,9080
breakout,bfs,11,12754
breakout,id,0,1
breakout,id,1,5
breakout,id,2,20
breakout,id,3,74
breakout,id,4,242
breakout,id,5,607
breakout,id,6,1296
breakout,id,7,2400
breakout,id,8,3999
breakout,id,9,6187
breakout,id,10,9080
breakout,id,11,12754
carnival,bfs,0,1
carnival,bfs,1,7
carnival,bfs,2,35
carnival,bfs,3,109
carnival,bfs,4,261
carnival,bfs,5,531
carnival,bfs,6,967
carnival,bfs,7,1625
carnival,bfs,8,2569
carnival,bfs,9,3871
carnival,bfs,10,5611
carnival,bfs,11,7877
carnival,bfs,12,10765
carnival,id,0,1
carnival,id,1,7
carnival,id,2,35
carnival,id,3,109
carnival,id,4,261
carnival,id,5,531
carnival,id,6,967
carnival,id,7,1625
carnival,id,8,2569
carnival,id,9,3871
carnival,id,10,5611
carnival,id,11,7877
carnival,id,12,10765
casino,bfs,0,1
casino,bfs,1,2
casino,bfs,2,3
casino,bfs,3,5
casino,bfs,4,7
casino,bfs,5,9
casino,bfs,6,11
casino,bfs,7,14
casino,bfs,8,17
casino,bfs,9,20
casino,bfs,10,23
casino,bfs,11,28
casino,bfs,12,33
casino,bfs,13,38
casino,bfs,14,43
casino,bfs,15,49
casino,bfs,16,55
casino,bfs,17,60
casino,bfs,18,65
casino,bfs,19,71
casino,bfs,20,77
casino,bfs,21,82
casino,bfs,22,87
casino,bfs,23,93
casino,bfs,24,99
casino,bfs,25,104
casino,bfs,26,109
casino,bfs,27,115
casino,bfs,28,121
casino,bfs,29,126
casino,bfs,30,131
casino,bfs,31,137
casino,bfs,32,143
casino,bfs,33,148
casino,bfs,34,153
casino,bfs,35,159
casino,bfs,36,165
casino,bfs,37,170
casino,bfs,38,175
casino,bfs,39,181
casino,bfs,40,187
casino,bfs,41,193
casino,bfs,42,199
casino,bfs,43,207
casino,bfs,44,215
casino,bfs,45,223
casino,bfs,46,231
casino,bfs,47,242
casino,bfs,48,253
casino,bfs,49,264
casino,bfs,50,275
casino,bfs,51,289
casino,bfs,52,303
casino,bfs,53,317
casino,bfs,54,331
casino,bfs,55,348
casino,bfs,56,365
casino,bfs,57,382
casino,bfs,58,399
casino,bfs,59,419
casino,bfs,60,439
casino,bfs,61,459
casino,bfs,62,479
casino,bfs,63,502
casino,bfs,64,525
casino,bfs,65,548
casino,bfs,66,571
casino,bfs,67,597
casino,bfs,68,623
casino,bfs,69,649
casino,bfs,70,675
casino,bfs,71,704
casino,bfs,72,733
casino,bfs,73,762
casino,bfs,74,791
casino,bfs,75,823
casino,bfs,76,855
casino,bfs,77,887
casino,bfs,78,919
casino,bfs,79,954
casino,bfs,80,989
casino,bfs,81,1024
casino,bfs,82,1059
casino,bfs,83,1097
casino,bfs,84,1135
casino,bfs,85,1173
casino,bfs,86,1211
casino,bfs,87,1252
casino,bfs,88,1293
casino,bfs,89,1334
casino,bfs,90,1375
casino,bfs,91,1419
casino,bfs,92,1463
casino,bfs,93,1507
casino,bfs,94,1551
casino,bfs,95,1598
casino,bfs,96,1645
casino,bfs,97,1692
casino,bfs,98,1739
casino,bfs,99,1789
casino,bfs,100,1839
casino,bfs,101,1889
casino,bfs,102,1939
casino,bfs,103,1992
casino,bfs,104,2045
casino,bfs,105,2098
casino,bfs,106,2151
casino,bfs,107,2207
casino,bfs,108,2263
casino,bfs,109,2319
casino,bfs,110,2375
casino,bfs,111,2434
casino,bfs,112,2493
casino,bfs,113,2552
casino,bfs,114,2611
casino,bfs,115,2673
casino,bfs,116,2735
casino,bfs,117,2797
casino,bfs,118,2859
casino,bfs,119,2924
casino,bfs,120,2989
casino,bfs,121,3054
casino,bfs,122,3119
casino,bfs,123,3187
casino,bfs,124,3255
casino,bfs,125,3323
casino,bfs,126,3391
casino,bfs,127,3462
casino,bfs,128,3533
casino,bfs,129,3604
casino,bfs,130,3675
casino,bfs,131,3749
casino,bfs,132,3823
casino,bfs,133,3897
casino,bfs,134,3971
casino,bfs,135,4048
casino,bfs,136,4125
casino,bfs,137,4202
casino,bfs,138,4279
casino,bfs,139,4359
casino,bfs,140,4439
casino,bfs,141,4519
casino,bfs,142,4599
casino,bfs,143,4682
casino,bfs,144,4765
casino,bfs,145,4848
casino,bfs,146,4931
casino,bfs,147,5017
casino,bfs,148,5103
casino,bfs,149,5189
casino,bfs,150,5275
casino,bfs,151,5364
casino,bfs,152,5453
casino,bfs,153,5542
casino,bfs,154,5631
casino,bfs,155,5723
casino,bfs,156,5815
casino,bfs,157,5907
casino,bfs,158,5999
casino,bfs,159,6094
casino,bfs,160,6189
casino,bfs,161,6284
casino,bfs,162,6379
casino,bfs,163,6477
casino,bfs,164,6575
casino,bfs,165,6673
casino,bfs,166,6771
casino,bfs,167,6872
casino,bfs,168,6973
casino,bfs,169,7074
casino,bfs,170,7175
casino,bfs,171,7279
casino,bfs,172,7383
casino,bfs,173,7487
casino,bfs,174,7591
casino,bfs,175,7698
casino,bfs,176,7805
casino,bfs,177,7912
casino,bfs,178,8019
casino,bfs,179,8129
casino,bfs,180,8239
casino,bfs,181,8349
casino,bfs,182,8459
casino,bfs,183,8572
casino,bfs,184,8685
casino,bfs,185,8798
casino,bfs,186,8911
casino,bfs,187,9027
casino,bfs,188,9143
casino,bfs,189,9259
casino,bfs,190,9375
casino,bfs,191,9494
casino,bfs,192,9613
casino,bfs,193,9732
casino,bfs,194,9851
casino,bfs,195,9973
casino,bfs,196,10095
casino,id,0,1
casino,id,1,2
casino,id,2,3
casino,id,3,5
casino,id,4,7
casino,id,5,9
casino,id,6,11
casino,id,7,14
casino,id,8,17
casino,id,9,20
casino,id,10,23
casino,id,11,28
casino,id,12,33
casino,id,13,38
casino,id,14,43
casino,id,15,49
casino,id,16,55
casino,id,17,60
casino,id,18,65
casino,id,19,71
casino,id,20,77
casino,id,21,82
casino,id,22,87
casino,id,23,93
casino,id,24,99
casino,id,25,104
casino,id,26,109
casino,id,27,115
casino,id,28,121
casino,id,29,126
casino,id,30,131
casino,id,31,137
casino,id,32,143
casino,id,33,148
casino,id,34,153
casino,id,35,159
casino,id,36,165
casino,id,37,170
casino,id,38,175
casino,id,39,181
casino,id,40,187
casino,id,41,193
casino,id,42,199
casino,id,43,207
casino,id,44,215
casino,id,45,223
casino,id,46,231
casino,id,47,242
casino,id,48,253
casino,id,49,264
casino,id,50,275
casino,id,51,289
casino,id,52,303
casino,id,53,317
casino,id,54,331
casino,id,55,348
casino,id,56,365
casino,id,57,382
casino,id,58,399
casino,id,59,419
casino,id,60,439
casino,id,61,459
casino,id,62,479
casino,id,63,502
casino,id,64,525
casino,id,65,548
casino,id,66,571
casino,id,67,597
casino,id,68,623
casino,id,69,649
casino,id,70,675
casino,id,71,704
casino,id,72,733
casino,id,73,762
casino,id,74,791
casino,id,75,823
casino,id,76,855
casino,id,77,887
casino,id,78,919
casino,id,79,954
casino,id,80,989
casino,id,81,1024
casino,id,82,1059
casino,id,83,1097
casino,id,84,1135
casino,id,85,1173
casino,id,86,1211
casino,id,87,1252
casino,id,88,1293
casino,id,89,1334
casino,id,90,1375
casino,id,91,1419
casino,id,92,1463
casino,id,93,1507
casino,id,94,1551
casino,id,95,1598
casino,id,96,1645
casino,id,97,1692
casino,id,98,1739
casino,id,99,1789
casino,id,100,1839
casino,id,101,1889
casino,id,102,1939
casino,id,103,1992
casino,id,104,2045
casino,id,105,2098
casino,id,106,2151
casino,id,107,2207
casino,id,108,2263
casino,id,109,2319
casino,id,110,2375
casino,id,111,2434
casino,id,112,2493
casino,id,113,2552
casino,id,114,2611
casino,id,115,2673
casino,id,116,2735
casino,id,117,2797
casino,id,118,2859
casino,id,119,2924
casino,id,120,2989
casino,id,121,3054
casino,id,122,3119
casino,id,123,3187
casino,id,124,3255
casino,id,125,3323
casino,id,126,3391
casino,id,127,3462
casino,id,128,3533
casino,id,129,3604
casino,id,130,3675
casino,id,131,3749
casino,id,132,3823
casino,id,133,3897
casino,id,134,3971
casino,id,135,4048
casino,id,136,4125
casino,id,137,4202
casino,id,138,4279
casino,id,139,4359
casino,id,140,4439
casino,id,141,4519
casino,id,142,4599
casino,id,143,4682
casino,id,144,4765
casino,id,145,4848
casino,id,146,4931
casino,id,147,5017
casino,id,148,5103
casino,id,149,5189
casino,id,150,5275
casino,id,151,5364
casino,id,152,5453
casino,id,153,5542
casino,id,154,5631
casino,id,155,5723
casino,id,156,5815
casino,id,157,5907
casino,id,158,5999
casino,id,159,6094
casino,id,160,6189
casino,id,161,6284
casino,id,162,6379
casino,id,163,6477
casino,id,164,6575
casino,id,165,6673
casino,id,166,6771
casino,id,167,6872
casino,id,168,6973
casino,id,169,7074
casino,id,170,7175
casino,id,171,7279
casino,id,172,7383
casino,id,173,7487
casino,id,174,7591
casino,id,175,7698
casino,id,176,7805
casino,id,177,7912
casino,id,178,8019
casino,id,179,8129
casino,id,180,8239
casino,id,181,8349
casino,id,182,8459
casino,id,183,8572
casino,id,184,8685
casino,id,185,8798
casino,id,186,8911
casino,id,187,9027
casino,id,188,9143
casino,id,189,9259
casino,id,190,9375
casino,id,191,9494
casino,id,192,9613
casino,id,193,9732
casino,id,194,9851
casino,id,195,9973
casino,id,196,10095
centipede,bfs,0,1
centipede,bfs,1,5
centipede,bfs,2,32
centipede,bfs,3,111
centipede,bfs,4,320
centipede,bfs,5,773
centipede,bfs,6,1833
centipede,bfs,7,3722
centipede,bfs,8,7160
centipede,bfs,9,12565
centipede,id,0,1
centipede,id,1,5
centipede,id,2,32
centipede,id,3,111
centipede,id,4,320
centipede,id,5,773
centipede,id,6,1833
centipede,id,7,3722
centipede,id,8,7160
centipede,id,9,12565
chopper_command,bfs,0,1
chopper_command,bfs,1,10
chopper_command,bfs,2,19
chopper_command,bfs,3,28
chopper_command,bfs,4,37
chopper_command,bfs,5,46
chopper_command,bfs,6,55
chopper_command,bfs,7,64
chopper_command,bfs,8,73
chopper_command,bfs,9,82
chopper_command,bfs,10,91
chopper_command,bfs,11,100
chopper_command,bfs,12,109
chopper_command,bfs,13,118
chopper_command,bfs,14,127
chopper_command,bfs,15,136
chopper_command,bfs,16,145
chopper_command,bfs,17,154
chopper_command,bfs,18,163
chopper_command,bfs,19,172
chopper_command,bfs,20,181
chopper_command,bfs,21,190
chopper_command,bfs,22,199
chopper_command,bfs,23,208
chopper_command,bfs,24,217
chopper_command,bfs,25,226
chopper_command,bfs,26,235
chopper_command,bfs,27,244
chopper_command,bfs,28,253
chopper_command,bfs,29,262
chopper_command,bfs,30,271
chopper_command,bfs,31,280
chopper_command,bfs,32,289
chopper_command,bfs,33,298
chopper_command,bfs,34,307
chopper_command,bfs,35,316
chopper_command,bfs,36,325
chopper_command,bfs,37,334
chopper_command,bfs,38,343
chopper_command,bfs,39,352
chopper_command,bfs,40,361
chopper_command,bfs,41,370
chopper_command,bfs,42,379
chopper_command,bfs,43,388
chopper_command,bfs,44,397
chopper_command,bfs,45,406
chopper_command,bfs,46,415
chopper_command,bfs,47,424
chopper_command,bfs,48,433
chopper_command,bfs,49,442
chopper_command,bfs,50,451
chopper_command,bfs,51,460
chopper_command,bfs,52,469
chopper_command,bfs,53,478
chopper_command,bfs,54,487
chopper_command,bfs,55,496
chopper_command,bfs,56,505
chopper_command,bfs,57,514
chopper_command,bfs,58,523
chopper_command,bfs,59,532
chopper_command,bfs,60,541
chopper_command,bfs,61,550
chopper_command,bfs,62,559
chopper_command,bfs,63,568
chopper_command,bfs,64,577
chopper_command,bfs,65,586
chopper_command,bfs,66,595
chopper_command,bfs,67,604
chopper_command,bfs,68,613
chopper_command,bfs,69,622
chopper_command,bfs,70,631
chopper_command,bfs,71,640
chopper_command,bfs,72,649
chopper_command,bfs,73,658
chopper_command,bfs,74,667
chopper_command,bfs,75,676
chopper_command,bfs,76,685
chopper_command,bfs,77,694
chopper_command,bfs,78,703
chopper_command,bfs,79,712
chopper_command,bfs,80,721
chopper_command,bfs,81,730
chopper_command,bfs,82,739
chopper_command,bfs,83,748
chopper_command,bfs,84,757
chopper_command,bfs,85,766
chopper_command,bfs,86,775
chopper_command,bfs,87,784
chopper_command,bfs,88,793
chopper_command,bfs,89,803
chopper_command,bfs,90,831
chopper_command,bfs,91,1102
chopper_command,bfs,92,3246
chopper_command,bfs,93,16983
chopper_command,id,0,1
chopper_command,id,1,10
chopper_command,id,2,19
chopper_command,id,3,28
chopper_command,id,4,37
chopper_command,id,5,46
chopper_command,id,6,55
chopper_command,id,7,64
chopper_command,id,8,73
chopper_command,id,9,82
chopper_command,id,10,91
chopper_command,id,11,100
chopper_command,id,12,109
chopper_command,id,13,118
chopper_command,id,14,127
chopper_command,id,15,136
chopper_command,id,16,145
chopper_command,id,17,154
chopper_command,id,18,163
chopper_command,id,19,172
chopper_command,id,20,181
chopper_command,id,21,190
chopper_command,id,22,199
chopper_command,id,23,208
chopper_command,id,24,217
chopper_command,id,25,226
chopper_command,id,26,235
chopper_command,id,27,244
chopper_command,id,28,253
chopper_command,id,29,262
chopper_command,id,30,271
chopper_command,id,31,280
chopper_command,id,32,289
chopper_command,id,33,298
chopper_command,id,34,307
chopper_command,id,35,316
chopper_command,id,36,325
chopper_command,id,37,334
chopper_command,id,38,343
chopper_command,id,39,352
chopper_command,id,40,361
chopper_command,id,41,370
chopper_command,id,42,379
chopper_command,id,43,388
chopper_command,id,44,397
chopper_command,id,45,406
chopper_command,id,46,415
chopper_command,id,47,424
chopper_command,id,48,433
chopper_command,id,49,442
chopper_command,id,50,451
chopper_command,id,51,460
chopper_command,id,52,469
chopper_command,id,53,478
chopper_command,id,54,487
chopper_command,id,55,496
chopper_command,id,56,505
chopper_command,id,57,514
chopper_command,id,58,523
chopper_command,id,59,532
chopper_command,id,60,541
chopper_command,id,61,550
chopper_command,id,62,559
chopper_command,id,63,568
chopper_command,id,64,577
chopper_command,id,65,586
chopper_command,id,66,595
chopper_command,id,67,604
chopper_command,id,68,613
chopper_command,id,69,622
chopper_command,id,70,631
chopper_command,id,71,640
chopper_command,id,72,649
chopper_command,id,73,658
chopper_command,id,74,667
chopper_command,id,75,676
chopper_command,id,76,685
chopper_command,id,77,694
chopper_command,id,78,703
chopper_command,id,79,712
chopper_command,id,80,721
chopper_command,id,81,730
chopper_command,id,82,739
chopper_command,id,83,748
chopper_command,id,84,757
chopper_command,id,85,766
chopper_command,id,86,775
chopper_command,id,87,784
chopper_command,id,88,793
chopper_command,id,89,803
chopper_command,id,90,831
chopper_command,id,91,1102
chopper_command,id,92,3246
chopper_command,id,93,16983
crazy_climber,bfs,0,1
crazy_climber,bfs,1,2
crazy_climber,bfs,2,3
crazy_climber,bfs,3,4
crazy_climber,bfs,4,5
crazy_climber,bfs,5,6
crazy_climber,bfs,6,7
crazy_climber,bfs,7,8
crazy_climber,bfs,8,9
crazy_climber,bfs,9,10
crazy_climber,bfs,10,11
crazy_climber,bfs,11,12
crazy_climber,bfs,12,13
crazy_climber,bfs,13,14
crazy_climber,bfs,14,15
crazy_climber,bfs,15,16
crazy_climber,bfs,16,17
crazy_climber,bfs,17,18
crazy_climber,bfs,18,19
crazy_climber,bfs,19,20
crazy_climber,bfs,20,21
crazy_climber,bfs,21,22
crazy_climber,bfs,22,23
crazy_climber,bfs,23,24
crazy_climber,bfs,24,25
crazy_climber,bfs,25,26
crazy_climber,bfs,26,27
crazy_climber,bfs,27,28
crazy_climber,bfs,28,29
crazy_climber,bfs,29,30
crazy_climber,bfs,30,31
crazy_climber,bfs,31,32
crazy_climber,bfs,32,33
crazy_climber,bfs,33,34
crazy_climber,bfs,34,35
crazy_climber,bfs,35,36
crazy_climber,bfs,36,37
crazy_climber,bfs,37,38
crazy_climber,bfs,38,39
crazy_climber,bfs,39,40
crazy_climber,bfs,40,41
crazy_climber,bfs,41,42
crazy_climber,bfs,42,43
crazy_climber,bfs,43,44
crazy_climber,bfs,44,45
crazy_climber,bfs,45,46
crazy_climber,bfs,46,47
crazy_climber,bfs,47,48
crazy_climber,bfs,48,49
crazy_climber,bfs,49,50
crazy_climber,bfs,50,51
crazy_climber,bfs,51,52
crazy_climber,bfs,52,53
crazy_climber,bfs,53,54
crazy_climber,bfs,54,55
crazy_climber,bfs,55,56
crazy_climber,bfs,56,57
crazy_climber,bfs,57,58
crazy_climber,bfs,58,59
crazy_climber,bfs,59,60
crazy_climber,bfs,60,61
crazy_climber,bfs,61,62
crazy_climber,bfs,62,63
crazy_climber,bfs,63,64
crazy_climber,bfs,64,65
crazy_climber,bfs,65,66
crazy_climber,bfs,66,67
crazy_climber,bfs,67,68
crazy_climber,bfs,68,69
crazy_climber,bfs,69,70
crazy_climber,bfs,70,71
crazy_climber,bfs,71,72
crazy_climber,bfs,72,73
crazy_climber,bfs,73,74
crazy_climber,bfs,74,75
crazy_climber,bfs,75,76
crazy_climber,bfs,76,77
crazy_climber,bfs,77,78
crazy_climber,bfs,78,79
crazy_climber,bfs,79,80
crazy_climber,bfs,80,81
crazy_climber,bfs,81,82
crazy_climber,bfs,82,83
crazy_climber,bfs,83,84
crazy_climber,bfs,84,85
crazy_climber,bfs,85,86
crazy_climber,bfs,86,87
crazy_climber,bfs,87,88
crazy_climber,bfs,88,89
crazy_climber,bfs,89,90
crazy_climber,bfs,90,91
crazy_climber,bfs,91,92
crazy_climber,bfs,92,93
crazy_climber,bfs,93,94
crazy_climber,bfs,94,95
crazy_climber,bfs,95,96
crazy_climber,bfs,96,97
crazy_climber,bfs,97,98
crazy_climber,bfs,98,99
crazy_climber,bfs,99,100
crazy_climber,bfs,100,101
crazy_climber,bfs,101,102
crazy_climber,bfs,102,103
crazy_climber,bfs,103,104
crazy_climber,bfs,104,105
crazy_climber,bfs,105,106
crazy_climber,bfs,106,107
crazy_climber,bfs,107,108
crazy_climber,bfs,108,109
crazy_climber,bfs,109,110
crazy_climber,bfs,110,111
crazy_climber,bfs,111,112
crazy_climber,bfs,112,113
crazy_climber,bfs,113,114
crazy_climber,bfs,114,115
crazy_climber,bfs,115,116
crazy_climber,bfs,116,117
crazy_climber,bfs,117,118
crazy_climber,bfs,118,119
crazy_climber,bfs,119,120
crazy_climber,bfs,120,121
crazy_climber,bfs,121,122
crazy_climber,bfs,122,123
crazy_climber,bfs,123,124
crazy_climber,bfs,124,125
crazy_climber,bfs,125,126
crazy_climber,bfs,126,127
crazy_climber,bfs,127,128
crazy_climber,bfs,128,129
crazy_climber,bfs,129,130
crazy_climber,bfs,130,131
crazy_climber,bfs,131,132
crazy_climber,bfs,132,133
crazy_climber,bfs,133,134
crazy_climber,bfs,134,135
crazy_climber,bfs,135,136
crazy_climber,bfs,136,137
crazy_climber,bfs,137,138
crazy_climber,bfs,138,139
crazy_climber,bfs,139,140
crazy_climber,bfs,140,141
crazy_climber,bfs,141,142
crazy_climber,bfs,142,143
crazy_climber,bfs,143,144
crazy_climber,bfs,144,145
crazy_climber,bfs,145,146
crazy_climber,bfs,146,147
crazy_climber,bfs,147,148
crazy_climber,bfs,148,149
crazy_climber,bfs,149,150
crazy_climber,bfs,150,151
crazy_climber,bfs,151,152
crazy_climber,bfs,152,153
crazy_climber,bfs,153,154
crazy_climber,bfs,154,155
crazy_climber,bfs,155,156
crazy_climber,bfs,156,157
crazy_climber,bfs,157,158
crazy_climber,bfs,158,159
crazy_climber,bfs,159,160
crazy_climber,bfs,160,161
crazy_climber,bfs,161,162
crazy_climber,bfs,162,163
crazy_climber,bfs,163,164
crazy_climber,bfs,164,165
crazy_climber,bfs,165,166
crazy_climber,bfs,166,167
crazy_climber,bfs,167,168
crazy_climber,bfs,168,169
crazy_climber,bfs,169,170
crazy_climber,bfs,170,171
crazy_climber,bfs,171,172
crazy_climber,bfs,172,173
crazy_climber,bfs,173,174
crazy_climber,bfs,174,175
crazy_climber,bfs,175,176
crazy_climber,bfs,176,177
crazy_climber,bfs,177,178
crazy_climber,bfs,178,179
crazy_climber,bfs,179,180
crazy_climber,bfs,180,181
crazy_climber,bfs,181,182
crazy_climber,bfs,182,183
crazy_climber,bfs,183,184
crazy_climber,bfs,184,185
crazy_climber,bfs,185,186
crazy_climber,bfs,186,187
crazy_climber,bfs,187,188
crazy_climber,bfs,188,189
crazy_climber,bfs,189,190
crazy_climber,bfs,190,191
crazy_climber,bfs,191,192
crazy_climber,bfs,192,193
crazy_climber,bfs,193,194
crazy_climber,bfs,194,195
crazy_climber,bfs,195,196
crazy_climber,bfs,196,197
crazy_climber,bfs,197,198
crazy_climber,bfs,198,199
crazy_climber,bfs,199,200
crazy_climber,bfs,200,201
crazy_climber,bfs,201,202
crazy_climber,bfs,202,203
crazy_climber,bfs,203,204
crazy_climber,bfs,204,205
crazy_climber,bfs,205,206
crazy_climber,bfs,206,207
crazy_climber,bfs,207,208
crazy_climber,bfs,208,209
crazy_climber,bfs,209,210
crazy_climber,bfs,210,211
crazy_climber,bfs,211,212
crazy_climber,bfs,212,213
crazy_climber,bfs,213,214
crazy_climber,bfs,214,215
crazy_climber,bfs,215,216
crazy_climber,bfs,216,217
crazy_climber,bfs,217,218
crazy_climber,bfs,218,219
crazy_climber,bfs,219,220
crazy_climber,bfs,220,221
crazy_climber,bfs,221,222
crazy_climber,bfs,222,223
crazy_climber,bfs,223,224
crazy_climber,bfs,224,225
crazy_climber,bfs,225,226
crazy_climber,bfs,226,227
crazy_climber,bfs,227,228
crazy_climber,bfs,228,229
crazy_climber,bfs,229,230
crazy_climber,bfs,230,231
crazy_climber,bfs,231,232
crazy_climber,bfs,232,233
crazy_climber,bfs,233,234
crazy_climber,bfs,234,235
crazy_climber,bfs,235,236
crazy_climber,bfs,236,237
crazy_climber,bfs,237,238
crazy_climber,bfs,238,239
crazy_climber,bfs,239,240
crazy_climber,bfs,240,241
crazy_climber,bfs,241,242
crazy_climber,bfs,242,243
crazy_climber,bfs,243,244
crazy_climber,bfs,244,245
crazy_climber,bfs,245,246
crazy_climber,bfs,246,247
crazy_climber,bfs,247,248
crazy_climber,bfs,248,249
crazy_climber,bfs,249,250
crazy_climber,bfs,250,251
crazy_climber,bfs,251,252
crazy_climber,bfs,252,253
crazy_climber,bfs,253,254
crazy_climber,bfs,254,255
crazy_climber,bfs,255,256
crazy_climber,bfs,256,257
crazy_climber,bfs,257,258
crazy_climber,bfs,258,259
crazy_climber,bfs,259,260
crazy_climber,bfs,260,261
crazy_climber,bfs,261,262
crazy_climber,bfs,262,263
crazy_climber,bfs,263,264
crazy_climber,bfs,264,265
crazy_climber,bfs,265,266
crazy_climber,bfs,266,267
crazy_climber,bfs,267,268
crazy_climber,bfs,268,269
crazy_climber,bfs,269,270
crazy_climber,bfs,270,271
crazy_climber,bfs,271,272
crazy_climber,bfs,272,273
crazy_climber,bfs,273,274
crazy_climber,bfs,274,275
crazy_climber,bfs,275,276
crazy_climber,bfs,276,277
crazy_climber,bfs,277,278
crazy_climber,bfs,278,279
crazy_climber,bfs,279,280
crazy_climber,bfs,280,281
crazy_climber,bfs,281,282
crazy_climber,bfs,282,283
crazy_climber,bfs,283,284
crazy_climber,bfs,284,285
crazy_climber,bfs,285,286
crazy_climber,bfs,286,287
crazy_climber,bfs,287,288
crazy_climber,bfs,288,289
crazy_climber,bfs,289,290
crazy_climber,bfs,290,291
crazy_climber,bfs,291,292
crazy_climber,bfs,292,293
crazy_climber,bfs,293,294
crazy_climber,bfs,294,295
crazy_climber,bfs,295,296
crazy_climber,bfs,296,297
crazy_climber,bfs,297,298
crazy_climber,bfs,298,299
crazy_climber,bfs,299,300
crazy_climber,bfs,300,301
crazy_climber,bfs,301,302
crazy_climber,bfs,302,303
crazy_climber,bfs,303,304
crazy_climber,bfs,304,305
crazy_climber,bfs,305,306
crazy_climber,bfs,306,307
crazy_climber,bfs,307,308
crazy_climber,bfs,308,309
crazy_climber,bfs,309,310
crazy_climber,bfs,310,311
crazy_climber,bfs,311,312
crazy_climber,bfs,312,313
crazy_climber,bfs,313,314
crazy_climber,bfs,314,315
crazy_climber,bfs,315,316
crazy_climber,bfs,316,317
crazy_climber,bfs,317,318
crazy_climber,bfs,318,319
crazy_climber,bfs,319,320
crazy_climber,bfs,320,321
crazy_climber,bfs,321,322
crazy_climber,bfs,322,323
crazy_climber,bfs,323,324
crazy_climber,bfs,324,325
crazy_climber,bfs,325,326
crazy_climber,bfs,326,327
crazy_climber,bfs,327,328
crazy_climber,bfs,328,329
crazy_climber,bfs,329,330
crazy_climber,bfs,330,331
crazy_climber,bfs,331,332
crazy_climber,bfs,332,333
crazy_climber,bfs,333,334
crazy_climber,bfs,334,335
crazy_climber,bfs,335,336
crazy_climber,bfs,336,337
crazy_climber,bfs,337,338
crazy_climber,bfs,338,339
crazy_climber,bfs,339,345
crazy_climber,bfs,340,360
crazy_climber,bfs,341,423
crazy_climber,bfs,342,522
crazy_climber,bfs,343,703
crazy_climber,bfs,344,1030
crazy_climber,bfs,345,1527
crazy_climber,bfs,346,2204
crazy_climber,bfs,347,3107
crazy_climber,bfs,348,4315
crazy_climber,bfs,349,5852
crazy_climber,bfs,350,7751
crazy_climber,bfs,351,10074
crazy_climber,id,0,1
crazy_climber,id,1,2
crazy_climber,id,2,3
crazy_climber,id,3,4
crazy_climber,id,4,5
crazy_climber,id,5,6
crazy_climber,id,6,7
crazy_climber,id,7,8
crazy_climber,id,8,9
crazy_climber,id,9,10
crazy_climber,id,10,11
crazy_climber,id,11,12
crazy_climber,id,12,13
crazy_climber,id,13,14
crazy_climber,id,14,15
crazy_climber,id,15,16
crazy_climber,id,16,17
crazy_climber,id,17,18
crazy_climber,id,18,19
crazy_climber,id,19,20
crazy_climber,id,20,21
crazy_climber,id,21,22
crazy_climber,id,22,23
crazy_climber,id,23,24
crazy_climber,id,24,25
crazy_climber,id,25,26
crazy_climber,id,26,27
crazy_climber,id,27,28
crazy_climber,id,28,29
crazy_climber,id,29,30
crazy_climber,id,30,31
crazy_climber,id,31,32
crazy_climber,id,32,33
crazy_climber,id,33,34
crazy_climber,id,34,35
crazy_climber,id,35,36
crazy_climber,id,36,37
crazy_climber,id,37,38
crazy_climber,id,38,39
crazy_climber,id,39,40
crazy_climber,id,40,41
crazy_climber,id,41,42
crazy_climber,id,42,43
crazy_climber,id,43,44
crazy_climber,id,44,45
crazy_climber,id,45,46
crazy_climber,id,46,47
crazy_climber,id,47,48
crazy_climber,id,48,49
crazy_climber,id,49,50
crazy_climber,id,50,51
crazy_climber,id,51,52
crazy_climber,id,52,53
crazy_climber,id,53,54
crazy_climber,id,54,55
crazy_climber,id,55,56
crazy_climber,id,56,57
crazy_climber,id,57,58
crazy_climber,id,58,59
crazy_climber,id,59,60
crazy_climber,id,60,61
crazy_climber,id,61,62
crazy_climber,id,62,63
crazy_climber,id,63,64
crazy_climber,id,64,65
crazy_climber,id,65,66
crazy_climber,id,66,67
crazy_climber,id,67,68
crazy_climber,id,68,69
crazy_climber,id,69,70
crazy_climber,id,70,71
crazy_climber,id,71,72
crazy_climber,id,72,73
crazy_climber,id,73,74
crazy_climber,id,74,75
crazy_climber,id,75,76
crazy_climber,id,76,77
crazy_climber,id,77,78
crazy_climber,id,78,79
crazy_climber,id,79,80
crazy_climber,id,80,81
crazy_climber,id,81,82
crazy_climber,id,82,83
crazy_climber,id,83,84
crazy_climber,id,84,85
crazy_climber,id,85,86
crazy_climber,id,86,87
crazy_climber,id,87,88
crazy_climber,id,88,89
crazy_climber,id,89,90
crazy_climber,id,90,91
crazy_climber,id,91,92
crazy_climber,id,92,93
crazy_climber,id,93,94
crazy_climber,id,94,95
crazy_climber,id,95,96
crazy_climber,id,96,97
crazy_climber,id,97,98
crazy_climber,id,98,99
crazy_climber,id,99,100
crazy_climber,id,100,101
crazy_climber,id,101,102
crazy_climber,id,102,103
crazy_climber,id,103,104
crazy_climber,id,104,105
crazy_climber,id,105,106
crazy_climber,id,106,107
crazy_climber,id,107,108
crazy_climber,id,108,109
crazy_climber,id,109,110
crazy_climber,id,110,111
crazy_climber,id,111,112
crazy_climber,id,112,113
crazy_climber,id,113,114
crazy_climber,id,114,115
crazy_climber,id,115,116
crazy_climber,id,116,117
crazy_climber,id,117,118
crazy_climber,id,118,119
crazy_climber,id,119,120
crazy_climber,id,120,121
crazy_climber,id,121,122
crazy_climber,id,122,123
crazy_climber,id,123,124
crazy_climber,id,124,125
crazy_climber,id,125,126
crazy_climber,id,126,127
crazy_climber,id,127,128
crazy_climber,id,128,129
crazy_climber,id,129,130
crazy_climber,id,130,131
crazy_climber,id,131,132
crazy_climber,id,132,133
crazy_climber,id,133,134
crazy_climber,id,134,135
crazy_climber,id,135,136
crazy_climber,id,136,137
crazy_climber,id,137,138
crazy_climber,id,138,139
crazy_climber,id,139,140
crazy_climber,id,140,141
crazy_climber,id,141,142
crazy_climber,id,142,143
crazy_climber,id,143,144
crazy_climber,id,144,145
crazy_climber,id,145,146
crazy_climber,id,146,147
crazy_climber,id,147,148
crazy_climber,id,148,149
crazy_climber,id,149,150
crazy_climber,id,150,151
crazy_climber,id,151,152
crazy_climber,id,152,153
crazy_climber,id,153,154
crazy_climber,id,154,155
crazy_climber,id,155,156
crazy_climber,id,156,157
crazy_climber,id,157,158
crazy_climber,id,158,159
crazy_climber,id,159,160
crazy_climber,id,160,161
crazy_climber,id,161,162
crazy_climber,id,162,163
crazy_climber,id,163,164
crazy_climber,id,164,165
crazy_climber,id,165,166
crazy_climber,id,166,167
crazy_climber,id,167,168
crazy_climber,id,168,169
crazy_climber,id,169,170
crazy_climber,id,170,171
crazy_climber,id,171,172
crazy_climber,id,172,173
crazy_climber,id,173,174
crazy_climber,id,174,175
crazy_climber,id,175,176
crazy_climber,id,176,177
crazy_climber,id,177,178
crazy_climber,id,178,179
crazy_climber,id,179,180
crazy_climber,id,180,181
crazy_climber,id,181,182
crazy_climber,id,182,183
crazy_climber,id,183,184
crazy_climber,id,184,185
crazy_climber,id,185,186
crazy_climber,id,186,187
crazy_climber,id,187,188
crazy_climber,id,188,189
crazy_climber,id,189,190
crazy_climber,id,190,191
crazy_climber,id,191,192
crazy_climber,id,192,193
crazy_climber,id,193,194
crazy_climber,id,194,195
crazy_climber,id,195,196
crazy_climber,id,196,197
crazy_climber,id,197,198
crazy_climber,id,198,199
crazy_climber,id,199,200
crazy_climber,id,200,201
crazy_climber,id,201,202
crazy_climber,id,202,203
crazy_climber,id,203,204
crazy_climber,id,204,205
crazy_climber,id,205,206
crazy_climber,id,206,207
crazy_climber,id,207,208
crazy_climber,id,208,209
crazy_climber,id,209,210
crazy_climber,id,210,211
crazy_climber,id,211,212
crazy_climber,id,212,213
crazy_climber,id,213,214
crazy_climber,id,214,215
crazy_climber,id,215,216
crazy_climber,id,216,217
crazy_climber,id,217,218
crazy_climber,id,218,219
crazy_climber,id,219,220
crazy_climber,id,220,221
crazy_climber,id,221,222
crazy_climber,id,222,223
crazy_climber,id,223,224
crazy_climber,id,224,225
crazy_climber,id,225,226
crazy_climber,id,226,227
crazy_climber,id,227,228
crazy_climber,id,228,229
crazy_climber,id,229,230
crazy_climber,id,230,231
crazy_climber,id,231,232
crazy_climber,id,232,233
crazy_climber,id,233,234
crazy_climber,id,234,235
crazy_climber,id,235,236
crazy_climber,id,236,237
crazy_climber,id,237,238
crazy_climber,id,238,239
crazy_climber,id,239,240
crazy_climber,id,240,241
crazy_climber,id,241,242
crazy_climber,id,242,243
crazy_climber,id,243,244
crazy_climber,id,244,245
crazy_climber,id,245,246
crazy_climber,id,246,247
crazy_climber,id,247,248
crazy_climber,id,248,249
crazy_climber,id,249,250
crazy_climber,id,250,251
crazy_climber,id,251,252
crazy_climber,id,252,253
crazy_climber,id,253,254
crazy_climber,id,254,255
crazy_climber,id,255,256
crazy_climber,id,256,257
crazy_climber,id,257,258
crazy_climber,id,258,259
crazy_climber,id,259,260
crazy_climber,id,260,261
crazy_climber,id,261,262
crazy_climber,id,262,263
crazy_climber,id,263,264
crazy_climber,id,264,265
crazy_climber,id,265,266
crazy_climber,id,266,267
crazy_climber,id,267,268
crazy_climber,id,268,269
crazy_climber,id,269,270
crazy_climber,id,270,271
crazy_climber,id,271,272
crazy_climber,id,272,273
crazy_climber,id,273,274
crazy_climber,id,274,275
crazy_climber,id,275,276
crazy_climber,id,276,277
crazy_climber,id,277,278
crazy_climber,id,278,279
crazy_climber,id,279,280
crazy_climber,id,280,281
crazy_climber,id,281,282
crazy_climber,id,282,283
crazy_climber,id,283,284
crazy_climber,id,284,285
crazy_climber,id,285,286
crazy_climber,id,286,287
crazy_climber,id,287,288
crazy_climber,id,288,289
crazy_climber,id,289,290
crazy_climber,id,290,291
crazy_climber,id,291,292
crazy_climber,id,292,293
crazy_climber,id,293,294
crazy_climber,id,294,295
crazy_climber,id,295,296
crazy_climber,id,296,297
crazy_climber,id,297,298
crazy_climber,id,298,299
crazy_climber,id,299,300
crazy_climber,id,300,301
crazy_climber,id,301,302
crazy_climber,id,302,303
crazy_climber,id,303,304
crazy_climber,id,304,305
crazy_climber,id,305,306
crazy_climber,id,306,307
crazy_climber,id,307,308
crazy_climber,id,308,309
crazy_climber,id,309,310
crazy_climber,id,310,311
crazy_climber,id,311,312
crazy_climber,id,312,313
crazy_climber,id,313,314
crazy_climber,id,314,315
crazy_climber,id,315,316
crazy_climber,id,316,317
crazy_climber,id,317,318
crazy_climber,id,318,319
crazy_climber,id,319,320
crazy_climber,id,320,321
crazy_climber,id,321,322
crazy_climber,id,322,323
crazy_climber,id,323,324
crazy_climber,id,324,325
crazy_climber,id,325,326
crazy_climber,id,326,327
crazy_climber,id,327,328
crazy_climber,id,328,329
crazy_climber,id,329,330
crazy_climber,id,330,331
crazy_climber,id,331,332
crazy_climber,id,332,333
crazy_climber,id,333,334
crazy_climber,id,334,335
crazy_climber,id,335,336
crazy_climber,id,336,337
crazy_climber,id,337,338
crazy_climber,id,338,339
crazy_climber,id,339,345
crazy_climber,id,340,360
crazy_climber,id,341,423
crazy_climber,id,342,522
crazy_climber,id,343,703
crazy_climber,id,344,1030
crazy_climber,id,345,1527
crazy_climber,id,346,2204
crazy_climber,id,347,3107
crazy_climber,id,348,4315
crazy_climber,id,349,5852
crazy_climber,id,350,7751
crazy_climber,id,351,10074
crossbow,bfs,0,1
crossbow,bfs,1,3
crossbow,bfs,2,22
crossbow,bfs,3,130
crossbow,bfs,4,431
crossbow,bfs,5,949
crossbow,bfs,6,1876
crossbow,bfs,7,3236
crossbow,bfs,8,5293
crossbow,bfs,9,8071
crossbow,bfs,10,11906
crossbow,id,0,1
crossbow,id,1,3
crossbow,id,2,22
crossbow,id,3,130
crossbow,id,4,431
crossbow,id,5,949
crossbow,id,6,1876
crossbow,id,7,3236
crossbow,id,8,5293
crossbow,id,9,8071
crossbow,id,10,11906
darkchambers,bfs,0,1
darkchambers,bfs,1,19
darkchambers,bfs,2,97
darkchambers,bfs,3,175
darkchambers,bfs,4,1579
darkchambers,bfs,5,4687
darkchambers,bfs,6,7795
darkchambers,bfs,7,63591
darkchambers,id,0,1
darkchambers,id,1,19
darkchambers,id,2,97
darkchambers,id,3,175
darkchambers,id,4,1579
darkchambers,id,5,4687
darkchambers,id,6,7795
darkchambers,id,7,63591
defender,bfs,0,1
defender,bfs,1,10
defender,bfs,2,19
defender,bfs,3,28
defender,bfs,4,37
defender,bfs,5,46
defender,bfs,6,55
defender,bfs,7,64
defender,bfs,8,73
defender,bfs,9,82
defender,bfs,10,91
defender,bfs,11,100
defender,bfs,12,109
defender,bfs,13,118
defender,bfs,14,127
defender,bfs,15,136
defender,bfs,16,145
defender,bfs,17,154
defender,bfs,18,163
defender,bfs,19,172
defender,bfs,20,181
defender,bfs,21,190
defender,bfs,22,199
defender,bfs,23,208
defender,bfs,24,217
defender,bfs,25,226
defender,bfs,26,235
defender,bfs,27,244
defender,bfs,28,253
defender,bfs,29,262
defender,bfs,30,271
defender,bfs,31,280
defender,bfs,32,289
defender,bfs,33,298
defender,bfs,34,307
defender,bfs,35,316
defender,bfs,36,325
defender,bfs,37,334
defender,bfs,38,343
defender,bfs,39,352
defender,bfs,40,361
defender,bfs,41,370
defender,bfs,42,379
defender,bfs,43,388
defender,bfs,44,397
defender,bfs,45,406
defender,bfs,46,415
defender,bfs,47,424
defender,bfs,48,433
defender,bfs,49,442
defender,bfs,50,451
defender,bfs,51,460
defender,bfs,52,469
defender,bfs,53,478
defender,bfs,54,487
defender,bfs,55,496
defender,bfs,56,505
defender,bfs,57,514
defender,bfs,58,523
defender,bfs,59,532
defender,bfs,60,541
defender,bfs,61,550
defender,bfs,62,559
defender,bfs,63,568
defender,bfs,64,577
defender,bfs,65,586
defender,bfs,66,595
defender,bfs,67,604
defender,bfs,68,613
defender,bfs,69,622
defender,bfs,70,631
defender,bfs,71,640
defender,bfs,72,649
defender,bfs,73,658
defender,bfs,74,667
defender,bfs,75,676
defender,bfs,76,685
defender,bfs,77,694
defender,bfs,78,703
defender,bfs,79,712
defender,bfs,80,721
defender,bfs,81,730
defender,bfs,82,739
defender,bfs,83,748
defender,bfs,84,757
defender,bfs,85,766
defender,bfs,86,775
defender,bfs,87,784
defender,bfs,88,793
defender,bfs,89,802
defender,bfs,90,811
defender,bfs,91,820
defender,bfs,92,829
defender,bfs,93,838
defender,bfs,94,847
defender,bfs,95,856
defender,bfs,96,865
defender,bfs,97,874
defender,bfs,98,883
defender,bfs,99,892
defender,bfs,100,901
defender,bfs,101,910
defender,bfs,102,919
defender,bfs,103,928
defender,bfs,104,937
defender,bfs,105,946
defender,bfs,106,955
defender,bfs,107,964
defender,bfs,108,973
defender,bfs,109,982
defender,bfs,110,991
defender,bfs,111,1000
defender,bfs,112,1009
defender,bfs,113,1018
defender,bfs,114,1027
defender,bfs,115,1036
defender,bfs,116,1045
defender,bfs,117,1054
defender,bfs,118,1063
defender,bfs,119,1072
defender,bfs,120,1081
defender,bfs,121,1090
defender,bfs,122,1099
defender,bfs,123,1108
defender,bfs,124,1117
defender,bfs,125,1126
defender,bfs,126,1135
defender,bfs,127,1144
defender,bfs,128,1153
defender,bfs,129,1162
defender,bfs,130,1171
defender,bfs,131,1180
defender,bfs,132,1189
defender,bfs,133,1198
defender,bfs,134,1207
defender,bfs,135,1216
defender,bfs,136,1225
defender,bfs,137,1234
defender,bfs,138,1243
defender,bfs,139,1252
defender,bfs,140,1261
defender,bfs,141,1270
defender,bfs,142,1279
defender,bfs,143,1288
defender,bfs,144,1297
defender,bfs,145,1306
defender,bfs,146,1315
defender,bfs,147,1324
defender,bfs,148,1333
defender,bfs,149,1351
defender,bfs,150,1387
defender,bfs,151,1549
defender,bfs,152,1909
defender,bfs,153,2539
defender,bfs,154,3025
defender,bfs,155,5203
defender,bfs,156,8245
defender,bfs,157,12295
defender,id,0,1
defender,id,1,10
defender,id,2,19
defender,id,3,28
defender,id,4,37
defender,id,5,46
defender,id,6,55
defender,id,7,64
defender,id,8,73
defender,id,9,82
defender,id,10,91
defender,id,11,100
defender,id,12,109
defender,id,13,118
defender,id,14,127
defender,id,15,136
defender,id,16,145
defender,id,17,154
defender,id,18,163
defender,id,19,172
defender,id,20,181
defender,id,21,190
defender,id,22,199
defender,id,23,208
defender,id,24,217
defender,id,25,226
defender,id,26,235
defender,id,27,244
defender,id,28,253
defender,id,29,262
defender,id,30,271
defender,id,31,280
defender,id,32,289
defender,id,33,298
defender,id,34,307
defender,id,35,316
defender,id,36,325
defender,id,37,334
defender,id,38,343
defender,id,39,352
defender,id,40,361
defender,id,41,370
defender,id,42,379
defender,id,43,388
defender,id,44,397
defender,id,45,406
defender,id,46,415
defender,id,47,424
defender,id,48,433
defender,id,49,442
defender,id,50,451
defender,id,51,460
defender,id,52,469
defender,id,53,478
defender,id,54,487
defender,id,55,496
defender,id,56,505
defender,id,57,514
defender,id,58,523
defender,id,59,532
defender,id,60,541
defender,id,61,550
defender,id,62,559
defender,id,63,568
defender,id,64,577
defender,id,65,586
defender,id,66,595
defender,id,67,604
defender,id,68,613
defender,id,69,622
defender,id,70,631
defender,id,71,640
defender,id,72,649
defender,id,73,658
defender,id,74,667
defender,id,75,676
defender,id,76,685
defender,id,77,694
defender,id,78,703
defender,id,79,712
defender,id,80,721
defender,id,81,730
defender,id,82,739
defender,id,83,748
defender,id,84,757
defender,id,85,766
defender,id,86,775
defender,id,87,784
defender,id,88,793
defender,id,89,802
defender,id,90,811
defender,id,91,820
defender,id,92,829
defender,id,93,838
defender,id,94,847
defender,id,95,856
defender,id,96,865
defender,id,97,874
defender,id,98,883
defender,id,99,892
defender,id,100,901
defender,id,101,910
defender,id,102,919
defender,id,103,928
defender,id,104,937
defender,id,105,946
defender,id,106,955
defender,id,107,964
defender,id,108,973
defender,id,109,982
defender,id,110,991
defender,id,111,1000
defender,id,112,1009
defender,id,113,1018
defender,id,114,1027
defender,id,115,1036
defender,id,116,1045
defender,id,117,1054
defender,id,118,1063
defender,id,119,1072
defender,id,120,1081
defender,id,121,1090
defender,id,122,1099
defender,id,123,1108
defender,id,124,1117
defender,id,125,1126
defender,id,126,1135
defender,id,127,1144
defender,id,128,1153
defender,id,129,1162
defender,id,130,1171
defender,id,131,1180
defender,id,132,1189
defender,id,133,1198
defender,id,134,1207
defender,id,135,1216
defender,id,136,1225
defender,id,137,1234
defender,id,138,1243
defender,id,139,1252
defender,id,140,1261
defender,id,141,1270
defender,id,142,1279
defender,id,143,1288
defender,id,144,1297
defender,id,145,1306
defender,id,146,1315
defender,id,147,1324
defender,id,148,1333
defender,id,149,1351
defender,id,150,1387
defender,id,151,1549
defender,id,152,1909
defender,id,153,2539
defender,id,154,3025
defender,id,155,5203
defender,id,156,8245
defender,id,157,12295
demon_attack,bfs,0,1
demon_attack,bfs,1,7
demon_attack,bfs,2,26
demon_attack,bfs,3,70
demon_attack,bfs,4,155
demon_attack,bfs,5,301
demon_attack,bfs,6,532
demon_attack,bfs,7,876
demon_attack,bfs,8,1365
demon_attack,bfs,9,2044
demon_attack,bfs,10,2963
demon_attack,bfs,11,4167
demon_attack,bfs,12,5705
demon_attack,bfs,13,7631
demon_attack,bfs,14,10003
demon_attack,id,0,1
demon_attack,id,1,7
demon_attack,id,2,26
demon_attack,id,3,70
demon_attack,id,4,155
demon_attack,id,5,301
demon_attack,id,6,532
demon_attack,id,7,876
demon_attack,id,8,1365
demon_attack,id,9,2044
demon_attack,id,10,2963
demon_attack,id,11,4167
demon_attack,id,12,5705
demon_attack,id,13,7631
demon_attack,id,14,10003
donkey_kong,bfs,0,1
donkey_kong,bfs,1,3
donkey_kong,bfs,2,18
donkey_kong,bfs,3,81
donkey_kong,bfs,4,219
donkey_kong,bfs,5,468
donkey_kong,bfs,6,914
donkey_kong,bfs,7,1618
donkey_kong,bfs,8,2634
donkey_kong,bfs,9,4124
donkey_kong,bfs,10,6182
donkey_kong,bfs,11,8862
donkey_kong,bfs,12,12429
donkey_kong,id,0,1
donkey_kong,id,1,3
donkey_kong,id,2,18
donkey_kong,id,3,81
donkey_kong,id,4,219
donkey_kong,id,5,468
donkey_kong,id,6,914
donkey_kong,id,7,1618
donkey_kong,id,8,2634
donkey_kong,id,9,4124
donkey_kong,id,10,6182
donkey_kong,id,11,8862
donkey_kong,id,12,12429
double_dunk,bfs,0,1
double_dunk,bfs,1,19
double_dunk,bfs,2,213
double_dunk,bfs,3,2375
double_dunk,bfs,4,17044
double_dunk,id,0,1
double_dunk,id,1,19
double_dunk,id,2,213
double_dunk,id,3,2375
double_dunk,id,4,17044
earthworld,bfs,0,1
earthworld,bfs,1,3
earthworld,bfs,2,7
earthworld,bfs,3,21
earthworld,bfs,4,117
earthworld,bfs,5,538
earthworld,bfs,6,1444
earthworld,bfs,7,3453
earthworld,bfs,8,7861
earthworld,bfs,9,15452
earthworld,id,0,1
earthworld,id,1,3
earthworld,id,2,7
earthworld,id,3,21
earthworld,id,4,117
earthworld,id,5,538
earthworld,id,6,1444
earthworld,id,7,3453
earthworld,id,8,7861
earthworld,id,9,15452
elevator_action,bfs,0,1
elevator_action,bfs,1,19
elevator_action,bfs,2,37
elevator_action,bfs,3,154
elevator_action,bfs,4,253
elevator_action,bfs,5,653
elevator_action,bfs,6,1481
elevator_action,bfs,7,2399
elevator_action,bfs,8,4116
elevator_action,bfs,9,7842
elevator_action,bfs,10,10533
elevator_action,id,0,1
elevator_action,id,1,19
elevator_action,id,2,37
elevator_action,id,3,154
elevator_action,id,4,253
elevator_action,id,5,653
elevator_action,id,6,1481
elevator_action,id,7,2399
elevator_action,id,8,4116
elevator_action,id,9,7842
elevator_action,id,10,10533
enduro,bfs,0,1
enduro,bfs,1,3
enduro,bfs,2,7
enduro,bfs,3,15
enduro,bfs,4,39
enduro,bfs,5,87
enduro,bfs,6,177
enduro,bfs,7,527
enduro,bfs,8,2102
enduro,bfs,9,6457
enduro,bfs,10,19945
enduro,id,0,1
enduro,id,1,3
enduro,id,2,7
enduro,id,3,15
enduro,id,4,39
enduro,id,5,87
enduro,id,6,177
enduro,id,7,527
enduro,id,8,2102
enduro,id,9,6457
enduro,id,10,19945
entombed,bfs,0,1
entombed,bfs,1,2
entombed,bfs,2,12
entombed,bfs,3,22
entombed,bfs,4,109
entombed,bfs,5,196
entombed,bfs,6,605
entombed,bfs,7,1014
entombed,bfs,8,2349
entombed,bfs,9,3684
entombed,bfs,10,6730
entombed,bfs,11,9776
entombed,bfs,12,15797
entombed,id,0,1
entombed,id,1,2
entombed,id,2,12
entombed,id,3,22
entombed,id,4,109
entombed,id,5,196
entombed,id,6,605
entombed,id,7,1014
entombed,id,8,2349
entombed,id,9,3684
entombed,id,10,6730
entombed,id,11,9776
entombed,id,12,15797
et,bfs,0,1
et,bfs,1,2
et,bfs,2,3
et,bfs,3,4
et,bfs,4,5
et,bfs,5,6
et,bfs,6,7
et,bfs,7,8
et,bfs,8,9
et,bfs,9,10
et,bfs,10,11
et,bfs,11,12
et,bfs,12,13
et,bfs,13,14
et,bfs,14,15
et,bfs,15,16
et,bfs,16,17
et,bfs,17,18
et,bfs,18,19
et,bfs,19,20
et,bfs,20,21
et,bfs,21,22
et,bfs,22,23
et,bfs,23,24
et,bfs,24,25
et,bfs,25,26
et,bfs,26,27
et,bfs,27,28
et,bfs,28,29
et,bfs,29,30
et,bfs,30,31
et,bfs,31,32
et,bfs,32,33
et,bfs,33,34
et,bfs,34,35
et,bfs,35,36
et,bfs,36,37
et,bfs,37,38
et,bfs,38,39
et,bfs,39,40
et,bfs,40,41
et,bfs,41,42
et,bfs,42,43
et,bfs,43,44
et,bfs,44,45
et,bfs,45,46
et,bfs,46,47
et,bfs,47,48
et,bfs,48,49
et,bfs,49,50
et,bfs,50,51
et,bfs,51,52
et,bfs,52,53
et,bfs,53,54
et,bfs,54,55
et,bfs,55,56
et,bfs,56,57
et,bfs,57,58
et,bfs,58,59
et,bfs,59,60
et,bfs,60,61
et,bfs,61,62
et,bfs,62,63
et,bfs,63,64
et,bfs,64,65
et,bfs,65,66
et,bfs,66,67
et,bfs,67,68
et,bfs,68,69
et,bfs,69,70
et,bfs,70,71
et,bfs,71,72
et,bfs,72,73
et,bfs,73,74
et,bfs,74,75
et,bfs,75,76
et,bfs,76,77
et,bfs,77,78
et,bfs,78,79
et,bfs,79,80
et,bfs,80,81
et,bfs,81,82
et,bfs,82,83
et,bfs,83,84
et,bfs,84,85
et,bfs,85,86
et,bfs,86,87
et,bfs,87,88
et,bfs,88,89
et,bfs,89,90
et,bfs,90,91
et,bfs,91,92
et,bfs,92,93
et,bfs,93,94
et,bfs,94,95
et,bfs,95,96
et,bfs,96,97
et,bfs,97,98
et,bfs,98,99
et,bfs,99,100
et,bfs,100,101
et,bfs,101,102
et,bfs,102,103
et,bfs,103,104
et,bfs,104,105
et,bfs,105,106
et,bfs,106,107
et,bfs,107,108
et,bfs,108,109
et,bfs,109,110
et,bfs,110,111
et,bfs,111,112
et,bfs,112,113
et,bfs,113,114
et,bfs,114,115
et,bfs,115,116
et,bfs,116,117
et,bfs,117,118
et,bfs,118,119
et,bfs,119,120
et,bfs,120,121
et,bfs,121,122
et,bfs,122,123
et,bfs,123,124
et,bfs,124,125
et,bfs,125,126
et,bfs,126,127
et,bfs,127,128
et,bfs,128,129
et,bfs,129,130
et,bfs,130,131
et,bfs,131,132
et,bfs,132,133
et,bfs,133,134
et,bfs,134,135
et,bfs,135,136
et,bfs,136,137
et,bfs,137,138
et,bfs,138,139
et,bfs,139,140
et,bfs,140,141
et,bfs,141,142
et,bfs,142,143
et,bfs,143,144
et,bfs,144,145
et,bfs,145,146
et,bfs,146,147
et,bfs,147,148
et,bfs,148,149
et,bfs,149,150
et,bfs,150,151
et,bfs,151,152
et,bfs,152,153
et,bfs,153,154
et,bfs,154,155
et,bfs,155,156
et,bfs,156,157
et,bfs,157,158
et,bfs,158,159
et,bfs,159,160
et,bfs,160,161
et,bfs,161,162
et,bfs,162,163
et,bfs,163,164
et,bfs,164,165
et,bfs,165,166
et,bfs,166,167
et,bfs,167,168
et,bfs,168,169
et,bfs,169,170
et,bfs,170,171
et,bfs,171,172
et,bfs,172,173
et,bfs,173,174
et,bfs,174,175
et,bfs,175,176
et,bfs,176,177
et,bfs,177,178
et,bfs,178,179
et,bfs,179,180
et,bfs,180,181
et,bfs,181,182
et,bfs,182,183
et,bfs,183,184
et,bfs,184,185
et,bfs,185,186
et,bfs,186,187
et,bfs,187,188
et,bfs,188,189
et,bfs,189,190
et,bfs,190,191
et,bfs,191,192
et,bfs,192,193
et,bfs,193,194
et,bfs,194,195
et,bfs,195,196
et,bfs,196,197
et,bfs,197,198
et,bfs,198,199
et,bfs,199,200
et,bfs,200,201
et,bfs,201,202
et,bfs,202,203
et,bfs,203,204
et,bfs,204,205
et,bfs,205,206
et,bfs,206,207
et,bfs,207,208
et,bfs,208,209
et,bfs,209,210
et,bfs,210,211
et,bfs,211,212
et,bfs,212,213
et,bfs,213,214
et,bfs,214,215
et,bfs,215,216
et,bfs,216,217
et,bfs,217,218
et,bfs,218,219
et,bfs,219,220
et,bfs,220,221
et,bfs,221,222
et,bfs,222,223
et,bfs,223,224
et,bfs,224,225
et,bfs,225,226
et,bfs,226,227
et,bfs,227,228
et,bfs,228,229
et,bfs,229,230
et,bfs,230,231
et,bfs,231,249
et,bfs,232,303
et,bfs,233,456
et,bfs,234,1106
et,bfs,235,3244
et,bfs,236,11514
et,id,0,1
et,id,1,2
et,id,2,3
et,id,3,4
et,id,4,5
et,id,5,6
et,id,6,7
et,id,7,8
et,id,8,9
et,id,9,10
et,id,10,11
et,id,11,12
et,id,12,13
et,id,13,14
et,id,14,15
et,id,15,16
et,id,16,17
et,id,17,18
et,id,18,19
et,id,19,20
et,id,20,21
et,id,21,22
et,id,22,23
et,id,23,24
et,id,24,25
et,id,25,26
et,id,26,27
et,id,27,28
et,id,28,29
et,id,29,30
et,id,30,31
et,id,31,32
et,id,32,33
et,id,33,34
et,id,34,35
et,id,35,36
et,id,36,37
et,id,37,38
et,id,38,39
et,id,39,40
et,id,40,41
et,id,41,42
et,id,42,43
et,id,43,44
et,id,44,45
et,id,45,46
et,id,46,47
et,id,47,48
et,id,48,49
et,id,49,50
et,id,50,51
et,id,51,52
et,id,52,53
et,id,53,54
et,id,54,55
et,id,55,56
et,id,56,57
et,id,57,58
et,id,58,59
et,id,59,60
et,id,60,61
et,id,61,62
et,id,62,63
et,id,63,64
et,id,64,65
et,id,65,66
et,id,66,67
et,id,67,68
et,id,68,69
et,id,69,70
et,id,70,71
et,id,71,72
et,id,72,73
et,id,73,74
et,id,74,75
et,id,75,76
et,id,76,77
et,id,77,78
et,id,78,79
et,id,79,80
et,id,80,81
et,id,81,82
et,id,82,83
et,id,83,84
et,id,84,85
et,id,85,86
et,id,86,87
et,id,87,88
et,id,88,89
et,id,89,90
et,id,90,91
et,id,91,92
et,id,92,93
et,id,93,94
et,id,94,95
et,id,95,96
et,id,96,97
et,id,97,98
et,id,98,99
et,id,99,100
et,id,100,101
et,id,101,102
et,id,102,103
et,id,103,104
et,id,104,105
et,id,105,106
et,id,106,107
et,id,107,108
et,id,108,109
et,id,109,110
et,id,110,111
et,id,111,112
et,id,112,113
et,id,113,114
et,id,114,115
et,id,115,116
et,id,116,117
et,id,117,118
et,id,118,119
et,id,119,120
et,id,120,121
et,id,121,122
et,id,122,123
et,id,123,124
et,id,124,125
et,id,125,126
et,id,126,127
et,id,127,128
et,id,128,129
et,id,129,130
et,id,130,131
et,id,131,132
et,id,132,133
et,id,133,134
et,id,134,135
et,id,135,136
et,id,136,137
et,id,137,138
et,id,138,139
et,id,139,140
et,id,140,141
et,id,141,142
et,id,142,143
et,id,143,144
et,id,144,145
et,id,145,146
et,id,146,147
et,id,147,148
et,id,148,149
et,id,149,150
et,id,150,151
et,id,151,152
et,id,152,153
et,id,153,154
et,id,154,155
et,id,155,156
et,id,156,157
et,id,157,158
et,id,158,159
et,id,159,160
et,id,160,161
et,id,161,162
et,id,162,163
et,id,163,164
et,id,164,165
et,id,165,166
et,id,166,167
et,id,167,168
et,id,168,169
et,id,169,170
et,id,170,171
et,id,171,172
et,id,172,173
et,id,173,174
et,id,174,175
et,id,175,176
et,id,176,177
et,id,177,178
et,id,178,179
et,id,179,180
et,id,180,181
et,id,181,182
et,id,182,183
et,id,183,184
et,id,184,185
et,id,185,186
et,id,186,187
et,id,187,188
et,id,188,189
et,id,189,190
et,id,190,191
et,id,191,192
et,id,192,193
et,id,193,194
et,id,194,195
et,id,195,196
et,id,196,197
et,id,197,198
et,id,198,199
et,id,199,200
et,id,200,201
et,id,201,202
et,id,202,203
et,id,203,204
et,id,204,205
et,id,205,206
et,id,206,207
et,id,207,208
et,id,208,209
et,id,209,210
et,id,210,211
et,id,211,212
et,id,212,213
et,id,213,214
et,id,214,215
et,id,215,216
et,id,216,217
et,id,217,218
et,id,218,219
et,id,219,220
et,id,220,221
et,id,221,222
et,id,222,223
et,id,223,224
et,id,224,225
et,id,225,226
et,id,226,227
et,id,227,228
et,id,228,229
et,id,229,230
et,id,230,231
et,id,231,249
et,id,232,303
et,id,233,456
et,id,234,1106
et,id,235,3244
et,id,236,11514
fishing_derby,bfs,0,1
fishing_derby,bfs,1,10
fishing_derby,bfs,2,65
fishing_derby,bfs,3,125
fishing_derby,bfs,4,185
fishing_derby,bfs,5,245
fishing_derby,bfs,6,494
fishing_derby,bfs,7,764
fishing_derby,bfs,8,1034
fishing_derby,bfs,9,1304
fishing_derby,bfs,10,2081
fishing_derby,bfs,11,2921
fishing_derby,bfs,12,3601
fishing_derby,bfs,13,4281
fishing_derby,bfs,14,6043
fishing_derby,bfs,15,7943
fishing_derby,bfs,16,9243
fishing_derby,bfs,17,10543
fishing_derby,id,0,1
fishing_derby,id,1,10
fishing_derby,id,2,19
fishing_derby,id,3,74
fishing_derby,id,4,134
fishing_derby,id,5,194
fishing_derby,id,6,254
fishing_derby,id,7,764
fishing_derby,id,8,773
fishing_derby,id,9,1304
fishing_derby,id,10,2081
fishing_derby,id,11,2090
fishing_derby,id,12,2930
fishing_derby,id,13,4281
fishing_derby,id,14,4290
fishing_derby,id,15,7943
fishing_derby,id,16,9243
fishing_derby,id,17,10543
flag_capture,bfs,0,1
flag_capture,bfs,1,2
flag_capture,bfs,2,3
flag_capture,bfs,3,4
flag_capture,bfs,4,5
flag_capture,bfs,5,6
flag_capture,bfs,6,7
flag_capture,bfs,7,8
flag_capture,bfs,8,9
flag_capture,bfs,9,10
flag_capture,bfs,10,11
flag_capture,bfs,11,12
flag_capture,bfs,12,13
flag_capture,bfs,13,14
flag_capture,bfs,14,15
flag_capture,bfs,15,16
flag_capture,bfs,16,17
flag_capture,bfs,17,18
flag_capture,bfs,18,19
flag_capture,bfs,19,20
flag_capture,bfs,20,21
flag_capture,bfs,21,22
flag_capture,bfs,22,23
flag_capture,bfs,23,24
flag_capture,bfs,24,25
flag_capture,bfs,25,26
flag_capture,bfs,26,27
flag_capture,bfs,27,28
flag_capture,bfs,28,29
flag_capture,bfs,29,39
flag_capture,bfs,30,49
flag_capture,bfs,31,69
flag_capture,bfs,32,89
flag_capture,bfs,33,119
flag_capture,bfs,34,149
flag_capture,bfs,35,190
flag_capture,bfs,36,231
flag_capture,bfs,37,283
flag_capture,bfs,38,335
flag_capture,bfs,39,398
flag_capture,bfs,40,461
flag_capture,bfs,41,535
flag_capture,bfs,42,609
flag_capture,bfs,43,702
flag_capture,bfs,44,795
flag_capture,bfs,45,920
flag_capture,bfs,46,1045
flag_capture,bfs,47,1210
flag_capture,bfs,48,1375
flag_capture,bfs,49,1588
flag_capture,bfs,50,1801
flag_capture,bfs,51,2065
flag_capture,bfs,52,2329
flag_capture,bfs,53,2647
flag_capture,bfs,54,2965
flag_capture,bfs,55,3340
flag_capture,bfs,56,3715
flag_capture,bfs,57,4150
flag_capture,bfs,58,4585
flag_capture,bfs,59,5086
flag_capture,bfs,60,5582
flag_capture,bfs,61,6122
flag_capture,bfs,62,6651
flag_capture,bfs,63,7235
flag_capture,bfs,64,7803
flag_capture,bfs,65,8432
flag_capture,bfs,66,9039
flag_capture,bfs,67,9713
flag_capture,bfs,68,10359
flag_capture,id,0,1
flag_capture,id,1,2
flag_capture,id,2,3
flag_capture,id,3,4
flag_capture,id,4,5
flag_capture,id,5,6
flag_capture,id,6,7
flag_capture,id,7,8
flag_capture,id,8,9
flag_capture,id,9,10
flag_capture,id,10,11
flag_capture,id,11,12
flag_capture,id,12,13
flag_capture,id,13,14
flag_capture,id,14,15
flag_capture,id,15,16
flag_capture,id,16,17
flag_capture,id,17,18
flag_capture,id,18,19
flag_capture,id,19,20
flag_capture,id,20,21
flag_capture,id,21,22
flag_capture,id,22,23
flag_capture,id,23,24
flag_capture,id,24,25
flag_capture,id,25,26
flag_capture,id,26,27
flag_capture,id,27,28
flag_capture,id,28,29
flag_capture,id,29,39
flag_capture,id,30,49
flag_capture,id,31,69
flag_capture,id,32,89
flag_capture,id,33,119
flag_capture,id,34,149
flag_capture,id,35,190
flag_capture,id,36,231
flag_capture,id,37,283
flag_capture,id,38,335
flag_capture,id,39,398
flag_capture,id,40,461
flag_capture,id,41,535
flag_capture,id,42,609
flag_capture,id,43,702
flag_capture,id,44,795
flag_capture,id,45,920
flag_capture,id,46,1045
flag_capture,id,47,1210
flag_capture,id,48,1375
flag_capture,id,49,1588
flag_capture,id,50,1801
flag_capture,id,51,2065
flag_capture,id,52,2329
flag_capture,id,53,2647
flag_capture,id,54,2965
flag_capture,id,55,3340
flag_capture,id,56,3715
flag_capture,id,57,4150
flag_capture,id,58,4585
flag_capture,id,59,5086
flag_capture,id,60,5582
flag_capture,id,61,6122
flag_capture,id,62,6651
flag_capture,id,63,7235
flag_capture,id,64,7803
flag_capture,id,65,8432
flag_capture,id,66,9039
flag_capture,id,67,9713
flag_capture,id,68,10359
freeway,bfs,0,1
freeway,bfs,1,4
freeway,bfs,2,9
freeway,bfs,3,17
freeway,bfs,4,28
freeway,bfs,5,42
freeway,bfs,6,59
freeway,bfs,7,79
freeway,bfs,8,102
freeway,bfs,9,128
freeway,bfs,10,157
freeway,bfs,11,189
freeway,bfs,12,224
freeway,bfs,13,262
freeway,bfs,14,303
freeway,bfs,15,347
freeway,bfs,16,394
freeway,bfs,17,444
freeway,bfs,18,497
freeway,bfs,19,553
freeway,bfs,20,612
freeway,bfs,21,674
freeway,bfs,22,739
freeway,bfs,23,807
freeway,bfs,24,878
freeway,bfs,25,952
freeway,bfs,26,1029
freeway,bfs,27,1109
freeway,bfs,28,1192
freeway,bfs,29,1278
freeway,bfs,30,1367
freeway,bfs,31,1459
freeway,bfs,32,1554
freeway,bfs,33,1652
freeway,bfs,34,1753
freeway,bfs,35,1857
freeway,bfs,36,1964
freeway,bfs,37,2074
freeway,bfs,38,2187
freeway,bfs,39,2303
freeway,bfs,40,2422
freeway,bfs,41,2544
freeway,bfs,42,2669
freeway,bfs,43,2797
freeway,bfs,44,2928
freeway,bfs,45,3062
freeway,bfs,46,3199
freeway,bfs,47,3339
freeway,bfs,48,3482
freeway,bfs,49,3628
freeway,bfs,50,3777
freeway,bfs,51,3929
freeway,bfs,52,4084
freeway,bfs,53,4242
freeway,bfs,54,4403
freeway,bfs,55,4567
freeway,bfs,56,4734
freeway,bfs,57,4904
freeway,bfs,58,5077
freeway,bfs,59,5253
freeway,bfs,60,5432
freeway,bfs,61,5614
freeway,bfs,62,5799
freeway,bfs,63,5987
freeway,bfs,64,6178
freeway,bfs,65,6372
freeway,bfs,66,6569
freeway,bfs,67,6769
freeway,bfs,68,6972
freeway,bfs,69,7178
freeway,bfs,70,7387
freeway,bfs,71,7599
freeway,bfs,72,7814
freeway,bfs,73,8032
freeway,bfs,74,8253
freeway,bfs,75,8477
freeway,bfs,76,8704
freeway,bfs,77,8934
freeway,bfs,78,9167
freeway,bfs,79,9403
freeway,bfs,80,9642
freeway,bfs,81,9884
freeway,bfs,82,10141
freeway,id,0,1
freeway,id,1,4
freeway,id,2,9
freeway,id,3,17
freeway,id,4,28
freeway,id,5,42
freeway,id,6,59
freeway,id,7,79
freeway,id,8,102
freeway,id,9,128
freeway,id,10,157
freeway,id,11,189
freeway,id,12,224
freeway,id,13,262
freeway,id,14,303
freeway,id,15,347
freeway,id,16,394
freeway,id,17,444
freeway,id,18,497
freeway,id,19,553
freeway,id,20,612
freeway,id,21,674
freeway,id,22,739
freeway,id,23,807
freeway,id,24,878
freeway,id,25,952
freeway,id,26,1029
freeway,id,27,1109
freeway,id,28,1192
freeway,id,29,1278
freeway,id,30,1367
freeway,id,31,1459
freeway,id,32,1554
freeway,id,33,1652
freeway,id,34,1753
freeway,id,35,1857
freeway,id,36,1964
freeway,id,37,2074
freeway,id,38,2187
freeway,id,39,2303
freeway,id,40,2422
freeway,id,41,2544
freeway,id,42,2669
freeway,id,43,2797
freeway,id,44,2928
freeway,id,45,3062
freeway,id,46,3199
freeway,id,47,3339
freeway,id,48,3482
freeway,id,49,3628
freeway,id,50,3777
freeway,id,51,3929
freeway,id,52,4084
freeway,id,53,4242
freeway,id,54,4403
freeway,id,55,4567
freeway,id,56,4734
freeway,id,57,4904
freeway,id,58,5077
freeway,id,59,5253
freeway,id,60,5432
freeway,id,61,5614
freeway,id,62,5799
freeway,id,63,5987
freeway,id,64,6178
freeway,id,65,6372
freeway,id,66,6569
freeway,id,67,6769
freeway,id,68,6972
freeway,id,69,7178
freeway,id,70,7387
freeway,id,71,7599
freeway,id,72,7814
freeway,id,73,8032
freeway,id,74,8253
freeway,id,75,8477
freeway,id,76,8704
freeway,id,77,8934
freeway,id,78,9167
freeway,id,79,9403
freeway,id,80,9642
freeway,id,81,9884
freeway,id,82,10136
frogger,bfs,0,1
frogger,bfs,1,2
frogger,bfs,2,3
frogger,bfs,3,4
frogger,bfs,4,5
frogger,bfs,5,6
frogger,bfs,6,7
frogger,bfs,7,8
frogger,bfs,8,9
frogger,bfs,9,10
frogger,bfs,10,11
frogger,bfs,11,12
frogger,bfs,12,13
frogger,bfs,13,14
frogger,bfs,14,15
frogger,bfs,15,16
frogger,bfs,16,17
frogger,bfs,17,18
frogger,bfs,18,19
frogger,bfs,19,20
frogger,bfs,20,21
frogger,bfs,21,22
frogger,bfs,22,23
frogger,bfs,23,24
frogger,bfs,24,25
frogger,bfs,25,26
frogger,bfs,26,27
frogger,bfs,27,28
frogger,bfs,28,29
frogger,bfs,29,30
frogger,bfs,30,31
frogger,bfs,31,32
frogger,bfs,32,33
frogger,bfs,33,34
frogger,bfs,34,35
frogger,bfs,35,36
frogger,bfs,36,37
frogger,bfs,37,38
frogger,bfs,38,39
frogger,bfs,39,40
frogger,bfs,40,41
frogger,bfs,41,42
frogger,bfs,42,43
frogger,bfs,43,44
frogger,bfs,44,45
frogger,bfs,45,46
frogger,bfs,46,47
frogger,bfs,47,48
frogger,bfs,48,49
frogger,bfs,49,50
frogger,bfs,50,51
frogger,bfs,51,52
frogger,bfs,52,53
frogger,bfs,53,54
frogger,bfs,54,55
frogger,bfs,55,56
frogger,bfs,56,57
frogger,bfs,57,58
frogger,bfs,58,59
frogger,bfs,59,60
frogger,bfs,60,61
frogger,bfs,61,62
frogger,bfs,62,63
frogger,bfs,63,64
frogger,bfs,64,65
frogger,bfs,65,66
frogger,bfs,66,67
frogger,bfs,67,68
frogger,bfs,68,69
frogger,bfs,69,70
frogger,bfs,70,71
frogger,bfs,71,72
frogger,bfs,72,73
frogger,bfs,73,74
frogger,bfs,74,75
frogger,bfs,75,76
frogger,bfs,76,77
frogger,bfs,77,78
frogger,bfs,78,79
frogger,bfs,79,80
frogger,bfs,80,81
frogger,bfs,81,82
frogger,bfs,82,83
frogger,bfs,83,84
frogger,bfs,84,85
frogger,bfs,85,86
frogger,bfs,86,87
frogger,bfs,87,88
frogger,bfs,88,89
frogger,bfs,89,90
frogger,bfs,90,91
frogger,bfs,91,92
frogger,bfs,92,93
frogger,bfs,93,94
frogger,bfs,94,95
frogger,bfs,95,96
frogger,bfs,96,97
frogger,bfs,97,98
frogger,bfs,98,99
frogger,bfs,99,100
frogger,bfs,100,101
frogger,bfs,101,102
frogger,bfs,102,103
frogger,bfs,103,104
frogger,bfs,104,105
frogger,bfs,105,106
frogger,bfs,106,107
frogger,bfs,107,108
frogger,bfs,108,109
frogger,bfs,109,110
frogger,bfs,110,111
frogger,bfs,111,112
frogger,bfs,112,113
frogger,bfs,113,114
frogger,bfs,114,115
frogger,bfs,115,116
frogger,bfs,116,117
frogger,bfs,117,118
frogger,bfs,118,119
frogger,bfs,119,120
frogger,bfs,120,121
frogger,bfs,121,122
frogger,bfs,122,123
frogger,bfs,123,124
frogger,bfs,124,125
frogger,bfs,125,126
frogger,bfs,126,127
frogger,bfs,127,128
frogger,bfs,128,129
frogger,bfs,129,130
frogger,bfs,130,131
frogger,bfs,131,132
frogger,bfs,132,133
frogger,bfs,133,134
frogger,bfs,134,135
frogger,bfs,135,136
frogger,bfs,136,137
frogger,bfs,137,138
frogger,bfs,138,139
frogger,bfs,139,140
frogger,bfs,140,141
frogger,bfs,141,142
frogger,bfs,142,143
frogger,bfs,143,144
frogger,bfs,144,145
frogger,bfs,145,146
frogger,bfs,146,147
frogger,bfs,147,148
frogger,bfs,148,149
frogger,bfs,149,150
frogger,bfs,150,151
frogger,bfs,151,152
frogger,bfs,152,153
frogger,bfs,153,154
frogger,bfs,154,155
frogger,bfs,155,156
frogger,bfs,156,157
frogger,bfs,157,158
frogger,bfs,158,159
frogger,bfs,159,160
frogger,bfs,160,161
frogger,bfs,161,162
frogger,bfs,162,163
frogger,bfs,163,164
frogger,bfs,164,165
frogger,bfs,165,166
frogger,bfs,166,167
frogger,bfs,167,168
frogger,bfs,168,169
frogger,bfs,169,170
frogger,bfs,170,171
frogger,bfs,171,172
frogger,bfs,172,173
frogger,bfs,173,174
frogger,bfs,174,175
frogger,bfs,175,176
frogger,bfs,176,177
frogger,bfs,177,178
frogger,bfs,178,179
frogger,bfs,179,180
frogger,bfs,180,181
frogger,bfs,181,182
frogger,bfs,182,183
frogger,bfs,183,184
frogger,bfs,184,185
frogger,bfs,185,186
frogger,bfs,186,187
frogger,bfs,187,188
frogger,bfs,188,189
frogger,bfs,189,190
frogger,bfs,190,191
frogger,bfs,191,192
frogger,bfs,192,193
frogger,bfs,193,194
frogger,bfs,194,195
frogger,bfs,195,196
frogger,bfs,196,197
frogger,bfs,197,198
frogger,bfs,198,199
frogger,bfs,199,200
frogger,bfs,200,201
frogger,bfs,201,202
frogger,bfs,202,203
frogger,bfs,203,204
frogger,bfs,204,205
frogger,bfs,205,206
frogger,bfs,206,207
frogger,bfs,207,208
frogger,bfs,208,209
frogger,bfs,209,210
frogger,bfs,210,211
frogger,bfs,211,212
frogger,bfs,212,213
frogger,bfs,213,214
frogger,bfs,214,215
frogger,bfs,215,216
frogger,bfs,216,217
frogger,bfs,217,218
frogger,bfs,218,219
frogger,bfs,219,220
frogger,bfs,220,221
frogger,bfs,221,222
frogger,bfs,222,223
frogger,bfs,223,224
frogger,bfs,224,225
frogger,bfs,225,226
frogger,bfs,226,227
frogger,bfs,227,228
frogger,bfs,228,229
frogger,bfs,229,230
frogger,bfs,230,231
frogger,bfs,231,232
frogger,bfs,232,233
frogger,bfs,233,234
frogger,bfs,234,235
frogger,bfs,235,236
frogger,bfs,236,237
frogger,bfs,237,238
frogger,bfs,238,239
frogger,bfs,239,240
frogger,bfs,240,241
frogger,bfs,241,242
frogger,bfs,242,243
frogger,bfs,243,244
frogger,bfs,244,245
frogger,bfs,245,246
frogger,bfs,246,247
frogger,bfs,247,248
frogger,bfs,248,249
frogger,bfs,249,250
frogger,bfs,250,251
frogger,bfs,251,252
frogger,bfs,252,253
frogger,bfs,253,254
frogger,bfs,254,255
frogger,bfs,255,256
frogger,bfs,256,257
frogger,bfs,257,258
frogger,bfs,258,259
frogger,bfs,259,260
frogger,bfs,260,261
frogger,bfs,261,262
frogger,bfs,262,263
frogger,bfs,263,264
frogger,bfs,264,265
frogger,bfs,265,266
frogger,bfs,266,267
frogger,bfs,267,268
frogger,bfs,268,269
frogger,bfs,269,270
frogger,bfs,270,271
frogger,bfs,271,272
frogger,bfs,272,273
frogger,bfs,273,274
frogger,bfs,274,275
frogger,bfs,275,276
frogger,bfs,276,277
frogger,bfs,277,278
frogger,bfs,278,279
frogger,bfs,279,280
frogger,bfs,280,281
frogger,bfs,281,282
frogger,bfs,282,283
frogger,bfs,283,284
frogger,bfs,284,285
frogger,bfs,285,286
frogger,bfs,286,287
frogger,bfs,287,288
frogger,bfs,288,289
frogger,bfs,289,290
frogger,bfs,290,291
frogger,bfs,291,292
frogger,bfs,292,293
frogger,bfs,293,294
frogger,bfs,294,295
frogger,bfs,295,296
frogger,bfs,296,297
frogger,bfs,297,298
frogger,bfs,298,299
frogger,bfs,299,300
frogger,bfs,300,301
frogger,bfs,301,302
frogger,bfs,302,303
frogger,bfs,303,304
frogger,bfs,304,305
frogger,bfs,305,306
frogger,bfs,306,307
frogger,bfs,307,308
frogger,bfs,308,309
frogger,bfs,309,310
frogger,bfs,310,311
frogger,bfs,311,312
frogger,bfs,312,313
frogger,bfs,313,314
frogger,bfs,314,315
frogger,bfs,315,316
frogger,bfs,316,317
frogger,bfs,317,318
frogger,bfs,318,319
frogger,bfs,319,320
frogger,bfs,320,321
frogger,bfs,321,322
frogger,bfs,322,323
frogger,bfs,323,324
frogger,bfs,324,325
frogger,bfs,325,326
frogger,bfs,326,327
frogger,bfs,327,328
frogger,bfs,328,329
frogger,bfs,329,330
frogger,bfs,330,331
frogger,bfs,331,332
frogger,bfs,332,333
frogger,bfs,333,334
frogger,bfs,334,335
frogger,bfs,335,336
frogger,bfs,336,337
frogger,bfs,337,338
frogger,bfs,338,339
frogger,bfs,339,340
frogger,bfs,340,341
frogger,bfs,341,342
frogger,bfs,342,343
frogger,bfs,343,344
frogger,bfs,344,345
frogger,bfs,345,346
frogger,bfs,346,347
frogger,bfs,347,348
frogger,bfs,348,349
frogger,bfs,349,350
frogger,bfs,350,351
frogger,bfs,351,352
frogger,bfs,352,353
frogger,bfs,353,354
frogger,bfs,354,355
frogger,bfs,355,356
frogger,bfs,356,357
frogger,bfs,357,358
frogger,bfs,358,359
frogger,bfs,359,360
frogger,bfs,360,361
frogger,bfs,361,362
frogger,bfs,362,363
frogger,bfs,363,364
frogger,bfs,364,365
frogger,bfs,365,366
frogger,bfs,366,367
frogger,bfs,367,368
frogger,bfs,368,369
frogger,bfs,369,370
frogger,bfs,370,371
frogger,bfs,371,372
frogger,bfs,372,373
frogger,bfs,373,374
frogger,bfs,374,375
frogger,bfs,375,376
frogger,bfs,376,377
frogger,bfs,377,378
frogger,bfs,378,379
frogger,bfs,379,380
frogger,bfs,380,381
frogger,bfs,381,382
frogger,bfs,382,383
frogger,bfs,383,384
frogger,bfs,384,385
frogger,bfs,385,386
frogger,bfs,386,387
frogger,bfs,387,388
frogger,bfs,388,389
frogger,bfs,389,390
frogger,bfs,390,391
frogger,bfs,391,392
frogger,bfs,392,393
frogger,bfs,393,394
frogger,bfs,394,395
frogger,bfs,395,396
frogger,bfs,396,397
frogger,bfs,397,398
frogger,bfs,398,399
frogger,bfs,399,400
frogger,bfs,400,401
frogger,bfs,401,402
frogger,bfs,402,403
frogger,bfs,403,404
frogger,bfs,404,405
frogger,bfs,405,406
frogger,bfs,406,407
frogger,bfs,407,408
frogger,bfs,408,409
frogger,bfs,409,410
frogger,bfs,410,411
frogger,bfs,411,412
frogger,bfs,412,413
frogger,bfs,413,414
frogger,bfs,414,415
frogger,bfs,415,416
frogger,bfs,416,417
frogger,bfs,417,418
frogger,bfs,418,419
frogger,bfs,419,420
frogger,bfs,420,421
frogger,bfs,421,422
frogger,bfs,422,423
frogger,bfs,423,424
frogger,bfs,424,425
frogger,bfs,425,426
frogger,bfs,426,427
frogger,bfs,427,428
frogger,bfs,428,429
frogger,bfs,429,430
frogger,bfs,430,431
frogger,bfs,431,432
frogger,bfs,432,433
frogger,bfs,433,434
frogger,bfs,434,435
frogger,bfs,435,436
frogger,bfs,436,437
frogger,bfs,437,438
frogger,bfs,438,443
frogger,bfs,439,448
frogger,bfs,440,468
frogger,bfs,441,488
frogger,bfs,442,550
frogger,bfs,443,607
frogger,bfs,444,746
frogger,bfs,445,872
frogger,bfs,446,1137
frogger,bfs,447,1372
frogger,bfs,448,1817
frogger,bfs,449,2217
frogger,bfs,450,2896
frogger,bfs,451,3510
frogger,bfs,452,4482
frogger,bfs,453,5371
frogger,bfs,454,6703
frogger,bfs,455,7920
frogger,bfs,456,9641
frogger,bfs,457,11228
frogger,id,0,1
frogger,id,1,2
frogger,id,2,3
frogger,id,3,4
frogger,id,4,5
frogger,id,5,6
frogger,id,6,7
frogger,id,7,8
frogger,id,8,9
frogger,id,9,10
frogger,id,10,11
frogger,id,11,12
frogger,id,12,13
frogger,id,13,14
frogger,id,14,15
frogger,id,15,16
frogger,id,16,17
frogger,id,17,18
frogger,id,18,19
frogger,id,19,20
frogger,id,20,21
frogger,id,21,22
frogger,id,22,23
frogger,id,23,24
frogger,id,24,25
frogger,id,25,26
frogger,id,26,27
frogger,id,27,28
frogger,id,28,29
frogger,id,29,30
frogger,id,30,31
frogger,id,31,32
frogger,id,32,33
frogger,id,33,34
frogger,id,34,35
frogger,id,35,36
frogger,id,36,37
frogger,id,37,38
frogger,id,38,39
frogger,id,39,40
frogger,id,40,41
frogger,id,41,42
frogger,id,42,43
frogger,id,43,44
frogger,id,44,45
frogger,id,45,46
frogger,id,46,47
frogger,id,47,48
frogger,id,48,49
frogger,id,49,50
frogger,id,50,51
frogger,id,51,52
frogger,id,52,53
frogger,id,53,54
frogger,id,54,55
frogger,id,55,56
frogger,id,56,57
frogger,id,57,58
frogger,id,58,59
frogger,id,59,60
frogger,id,60,61
frogger,id,61,62
frogger,id,62,63
frogger,id,63,64
frogger,id,64,65
frogger,id,65,66
frogger,id,66,67
frogger,id,67,68
frogger,id,68,69
frogger,id,69,70
frogger,id,70,71
frogger,id,71,72
frogger,id,72,73
frogger,id,73,74
frogger,id,74,75
frogger,id,75,76
frogger,id,76,77
frogger,id,77,78
frogger,id,78,79
frogger,id,79,80
frogger,id,80,81
frogger,id,81,82
frogger,id,82,83
frogger,id,83,84
frogger,id,84,85
frogger,id,85,86
frogger,id,86,87
frogger,id,87,88
frogger,id,88,89
frogger,id,89,90
frogger,id,90,91
frogger,id,91,92
frogger,id,92,93
frogger,id,93,94
frogger,id,94,95
frogger,id,95,96
frogger,id,96,97
frogger,id,97,98
frogger,id,98,99
frogger,id,99,100
frogger,id,100,101
frogger,id,101,102
frogger,id,102,103
frogger,id,103,104
frogger,id,104,105
frogger,id,105,106
frogger,id,106,107
frogger,id,107,108
frogger,id,108,109
frogger,id,109,110
frogger,id,110,111
frogger,id,111,112
frogger,id,112,113
frogger,id,113,114
frogger,id,114,115
frogger,id,115,116
frogger,id,116,117
frogger,id,117,118
frogger,id,118,119
frogger,id,119,120
frogger,id,120,121
frogger,id,121,122
frogger,id,122,123
frogger,id,123,124
frogger,id,124,125
frogger,id,125,126
frogger,id,126,127
frogger,id,127,128
frogger,id,128,129
frogger,id,129,130
frogger,id,130,131
frogger,id,131,132
frogger,id,132,133
frogger,id,133,134
frogger,id,134,135
frogger,id,135,136
frogger,id,136,137
frogger,id,137,138
frogger,id,138,139
frogger,id,139,140
frogger,id,140,141
frogger,id,141,142
frogger,id,142,143
frogger,id,143,144
frogger,id,144,145
frogger,id,145,146
frogger,id,146,147
frogger,id,147,148
frogger,id,148,149
frogger,id,149,150
frogger,id,150,151
frogger,id,151,152
frogger,id,152,153
frogger,id,153,154
frogger,id,154,155
frogger,id,155,156
frogger,id,156,157
frogger,id,157,158
frogger,id,158,159
frogger,id,159,160
frogger,id,160,161
frogger,id,161,162
frogger,id,162,163
frogger,id,163,164
frogger,id,164,165
frogger,id,165,166
frogger,id,166,167
frogger,id,167,168
frogger,id,168,169
frogger,id,169,170
frogger,id,170,171
frogger,id,171,172
frogger,id,172,173
frogger,id,173,174
frogger,id,174,175
frogger,id,175,176
frogger,id,176,177
frogger,id,177,178
frogger,id,178,179
frogger,id,179,180
frogger,id,180,181
frogger,id,181,182
frogger,id,182,183
frogger,id,183,184
frogger,id,184,185
frogger,id,185,186
frogger,id,186,187
frogger,id,187,188
frogger,id,188,189
frogger,id,189,190
frogger,id,190,191
frogger,id,191,192
frogger,id,192,193
frogger,id,193,194
frogger,id,194,195
frogger,id,195,196
frogger,id,196,197
frogger,id,197,198
frogger,id,198,199
frogger,id,199,200
frogger,id,200,201
frogger,id,201,202
frogger,id,202,203
frogger,id,203,204
frogger,id,204,205
frogger,id,205,206
frogger,id,206,207
frogger,id,207,208
frogger,id,208,209
frogger,id,209,210
frogger,id,210,211
frogger,id,211,212
frogger,id,212,213
frogger,id,213,214
frogger,id,214,215
frogger,id,215,216
frogger,id,216,217
frogger,id,217,218
frogger,id,218,219
frogger,id,219,220
frogger,id,220,221
frogger,id,221,222
frogger,id,222,223
frogger,id,223,224
frogger,id,224,225
frogger,id,225,226
frogger,id,226,227
frogger,id,227,228
frogger,id,228,229
frogger,id,229,230
frogger,id,230,231
frogger,id,231,232
frogger,id,232,233
frogger,id,233,234
frogger,id,234,235
frogger,id,235,236
frogger,id,236,237
frogger,id,237,238
frogger,id,238,239
frogger,id,239,240
frogger,id,240,241
frogger,id,241,242
frogger,id,242,243
frogger,id,243,244
frogger,id,244,245
frogger,id,245,246
frogger,id,246,247
frogger,id,247,248
frogger,id,248,249
frogger,id,249,250
frogger,id,250,251
frogger,id,251,252
frogger,id,252,253
frogger,id,253,254
frogger,id,254,255
frogger,id,255,256
frogger,id,256,257
frogger,id,257,258
frogger,id,258,259
frogger,id,259,260
frogger,id,260,261
frogger,id,261,262
frogger,id,262,263
frogger,id,263,264
frogger,id,264,265
frogger,id,265,266
frogger,id,266,267
frogger,id,267,268
frogger,id,268,269
frogger,id,269,270
frogger,id,270,271
frogger,id,271,272
frogger,id,272,273
frogger,id,273,274
frogger,id,274,275
frogger,id,275,276
frogger,id,276,277
frogger,id,277,278
frogger,id,278,279
frogger,id,279,280
frogger,id,280,281
frogger,id,281,282
frogger,id,282,283
frogger,id,283,284
frogger,id,284,285
frogger,id,285,286
frogger,id,286,287
frogger,id,287,288
frogger,id,288,289
frogger,id,289,290
frogger,id,290,291
frogger,id,291,292
frogger,id,292,293
frogger,id,293,294
frogger,id,294,295
frogger,id,295,296
frogger,id,296,297
frogger,id,297,298
frogger,id,298,299
frogger,id,299,300
frogger,id,300,301
frogger,id,301,302
frogger,id,302,303
frogger,id,303,304
frogger,id,304,305
frogger,id,305,306
frogger,id,306,307
frogger,id,307,308
frogger,id,308,309
frogger,id,309,310
frogger,id,310,311
frogger,id,311,312
frogger,id,312,313
frogger,id,313,314
frogger,id,314,315
frogger,id,315,316
frogger,id,316,317
frogger,id,317,318
frogger,id,318,319
frogger,id,319,320
frogger,id,320,321
frogger,id,321,322
frogger,id,322,323
frogger,id,323,324
frogger,id,324,325
frogger,id,325,326
frogger,id,326,327
frogger,id,327,328
frogger,id,328,329
frogger,id,329,330
frogger,id,330,331
frogger,id,331,332
frogger,id,332,333
frogger,id,333,334
frogger,id,334,335
frogger,id,335,336
frogger,id,336,337
frogger,id,337,338
frogger,id,338,339
frogger,id,339,340
frogger,id,340,341
frogger,id,341,342
frogger,id,342,343
frogger,id,343,344
frogger,id,344,345
frogger,id,345,346
frogger,id,346,347
frogger,id,347,348
frogger,id,348,349
frogger,id,349,350
frogger,id,350,351
frogger,id,351,352
frogger,id,352,353
frogger,id,353,354
frogger,id,354,355
frogger,id,355,356
frogger,id,356,357
frogger,id,357,358
frogger,id,358,359
frogger,id,359,360
frogger,id,360,361
frogger,id,361,362
frogger,id,362,363
frogger,id,363,364
frogger,id,364,365
frogger,id,365,366
frogger,id,366,367
frogger,id,367,368
frogger,id,368,369
frogger,id,369,370
frogger,id,370,371
frogger,id,371,372
frogger,id,372,373
frogger,id,373,374
frogger,id,374,375
frogger,id,375,376
frogger,id,376,377
frogger,id,377,378
frogger,id,378,379
frogger,id,379,380
frogger,id,380,381
frogger,id,381,382
frogger,id,382,383
frogger,id,383,384
frogger,id,384,385
frogger,id,385,386
frogger,id,386,387
frogger,id,387,388
frogger,id,388,389
frogger,id,389,390
frogger,id,390,391
frogger,id,391,392
frogger,id,392,393
frogger,id,393,394
frogger,id,394,395
frogger,id,395,396
frogger,id,396,397
frogger,id,397,398
frogger,id,398,399
frogger,id,399,400
frogger,id,400,401
frogger,id,401,402
frogger,id,402,403
frogger,id,403,404
frogger,id,404,405
frogger,id,405,406
frogger,id,406,407
frogger,id,407,408
frogger,id,408,409
frogger,id,409,410
frogger,id,410,411
frogger,id,411,412
frogger,id,412,413
frogger,id,413,414
frogger,id,414,415
frogger,id,415,416
frogger,id,416,417
frogger,id,417,418
frogger,id,418,419
frogger,id,419,420
frogger,id,420,421
frogger,id,421,422
frogger,id,422,423
frogger,id,423,424
frogger,id,424,425
frogger,id,425,426
frogger,id,426,427
frogger,id,427,428
frogger,id,428,429
frogger,id,429,430
frogger,id,430,431
frogger,id,431,432
frogger,id,432,433
frogger,id,433,434
frogger,id,434,435
frogger,id,435,436
frogger,id,436,437
frogger,id,437,438
frogger,id,438,443
frogger,id,439,448
frogger,id,440,468
frogger,id,441,488
frogger,id,442,550
frogger,id,443,607
frogger,id,444,746
frogger,id,445,872
frogger,id,446,1137
frogger,id,447,1372
frogger,id,448,1817
frogger,id,449,2217
frogger,id,450,2896
frogger,id,451,3510
frogger,id,452,4482
frogger,id,453,5371
frogger,id,454,6703
frogger,id,455,7920
frogger,id,456,9641
frogger,id,457,11228
frostbite,bfs,0,1
frostbite,bfs,1,19
frostbite,bfs,2,46
frostbite,bfs,3,73
frostbite,bfs,4,100
frostbite,bfs,5,127
frostbite,bfs,6,154
frostbite,bfs,7,181
frostbite,bfs,8,208
frostbite,bfs,9,235
frostbite,bfs,10,262
frostbite,bfs,11,289
frostbite,bfs,12,316
frostbite,bfs,13,343
frostbite,bfs,14,370
frostbite,bfs,15,397
frostbite,bfs,16,424
frostbite,bfs,17,451
frostbite,bfs,18,478
frostbite,bfs,19,505
frostbite,bfs,20,532
frostbite,bfs,21,559
frostbite,bfs,22,586
frostbite,bfs,23,613
frostbite,bfs,24,640
frostbite,bfs,25,667
frostbite,bfs,26,694
frostbite,bfs,27,721
frostbite,bfs,28,748
frostbite,bfs,29,775
frostbite,bfs,30,802
frostbite,bfs,31,829
frostbite,bfs,32,856
frostbite,bfs,33,883
frostbite,bfs,34,910
frostbite,bfs,35,937
frostbite,bfs,36,964
frostbite,bfs,37,991
frostbite,bfs,38,1018
frostbite,bfs,39,1045
frostbite,bfs,40,1072
frostbite,bfs,41,1099
frostbite,bfs,42,1126
frostbite,bfs,43,1153
frostbite,bfs,44,1180
frostbite,bfs,45,1207
frostbite,bfs,46,1234
frostbite,bfs,47,1261
frostbite,bfs,48,1288
frostbite,bfs,49,1315
frostbite,bfs,50,1342
frostbite,bfs,51,1369
frostbite,bfs,52,1396
frostbite,bfs,53,1423
frostbite,bfs,54,1450
frostbite,bfs,55,1477
frostbite,bfs,56,1504
frostbite,bfs,57,1531
frostbite,bfs,58,1558
frostbite,bfs,59,1585
frostbite,bfs,60,1612
frostbite,bfs,61,1639
frostbite,bfs,62,1666
frostbite,bfs,63,1693
frostbite,bfs,64,1720
frostbite,bfs,65,1744
frostbite,bfs,66,1830
frostbite,bfs,67,2006
frostbite,bfs,68,2270
frostbite,bfs,69,2654
frostbite,bfs,70,3342
frostbite,bfs,71,4270
frostbite,bfs,72,5382
frostbite,bfs,73,6710
frostbite,bfs,74,8582
frostbite,bfs,75,10838
frostbite,id,0,1
frostbite,id,1,19
frostbite,id,2,46
frostbite,id,3,73
frostbite,id,4,100
frostbite,id,5,127
frostbite,id,6,154
frostbite,id,7,181
frostbite,id,8,208
frostbite,id,9,235
frostbite,id,10,262
frostbite,id,11,289
frostbite,id,12,316
frostbite,id,13,343
frostbite,id,14,370
frostbite,id,15,397
frostbite,id,16,424
frostbite,id,17,451
frostbite,id,18,478
frostbite,id,19,505
frostbite,id,20,532
frostbite,id,21,559
frostbite,id,22,586
frostbite,id,23,613
frostbite,id,24,640
frostbite,id,25,667
frostbite,id,26,694
frostbite,id,27,721
frostbite,id,28,748
frostbite,id,29,775
frostbite,id,30,802
frostbite,id,31,829
frostbite,id,32,856
frostbite,id,33,883
frostbite,id,34,910
frostbite,id,35,937
frostbite,id,36,964
frostbite,id,37,991
frostbite,id,38,1018
frostbite,id,39,1045
frostbite,id,40,1072
frostbite,id,41,1099
frostbite,id,42,1126
frostbite,id,43,1153
frostbite,id,44,1180
frostbite,id,45,1207
frostbite,id,46,1234
frostbite,id,47,1261
frostbite,id,48,1288
frostbite,id,49,1315
frostbite,id,50,1342
frostbite,id,51,1369
frostbite,id,52,1396
frostbite,id,53,1423
frostbite,id,54,1450
frostbite,id,55,1477
frostbite,id,56,1504
frostbite,id,57,1531
frostbite,id,58,1558
frostbite,id,59,1585
frostbite,id,60,1612
frostbite,id,61,1639
frostbite,id,62,1666
frostbite,id,63,1693
frostbite,id,64,1720
frostbite,id,65,1744
frostbite,id,66,1830
frostbite,id,67,2092
frostbite,id,68,2500
frostbite,id,69,3044
frostbite,id,70,3342
frostbite,id,71,4856
frostbite,id,72,6256
frostbite,id,73,7888
frostbite,id,74,9784
frostbite,id,75,12308
galaxian,bfs,0,1
galaxian,bfs,1,2
galaxian,bfs,2,3
galaxian,bfs,3,4
galaxian,bfs,4,5
galaxian,bfs,5,6
galaxian,bfs,6,7
galaxian,bfs,7,8
galaxian,bfs,8,9
galaxian,bfs,9,10
galaxian,bfs,10,11
galaxian,bfs,11,12
galaxian,bfs,12,13
galaxian,bfs,13,14
galaxian,bfs,14,15
galaxian,bfs,15,16
galaxian,bfs,16,17
galaxian,bfs,17,18
galaxian,bfs,18,19
galaxian,bfs,19,20
galaxian,bfs,20,21
galaxian,bfs,21,22
galaxian,bfs,22,23
galaxian,bfs,23,24
galaxian,bfs,24,25
galaxian,bfs,25,26
galaxian,bfs,26,27
galaxian,bfs,27,28
galaxian,bfs,28,29
galaxian,bfs,29,30
galaxian,bfs,30,31
galaxian,bfs,31,32
galaxian,bfs,32,33
galaxian,bfs,33,34
galaxian,bfs,34,35
galaxian,bfs,35,36
galaxian,bfs,36,37
galaxian,bfs,37,38
galaxian,bfs,38,39
galaxian,bfs,39,40
galaxian,bfs,40,41
galaxian,bfs,41,42
galaxian,bfs,42,43
galaxian,bfs,43,44
galaxian,bfs,44,45
galaxian,bfs,45,46
galaxian,bfs,46,47
galaxian,bfs,47,48
galaxian,bfs,48,49
galaxian,bfs,49,50
galaxian,bfs,50,51
galaxian,bfs,51,52
galaxian,bfs,52,53
galaxian,bfs,53,54
galaxian,bfs,54,55
galaxian,bfs,55,56
galaxian,bfs,56,57
galaxian,bfs,57,58
galaxian,bfs,58,59
galaxian,bfs,59,60
galaxian,bfs,60,61
galaxian,bfs,61,62
galaxian,bfs,62,63
galaxian,bfs,63,69
galaxian,bfs,64,88
galaxian,bfs,65,117
galaxian,bfs,66,177
galaxian,bfs,67,261
galaxian,bfs,68,402
galaxian,bfs,69,589
galaxian,bfs,70,867
galaxian,bfs,71,1272
galaxian,bfs,72,1844
galaxian,bfs,73,2564
galaxian,bfs,74,3501
galaxian,bfs,75,4632
galaxian,bfs,76,6038
galaxian,bfs,77,7692
galaxian,bfs,78,9687
galaxian,bfs,79,12091
galaxian,id,0,1
galaxian,id,1,2
galaxian,id,2,3
galaxian,id,3,4
galaxian,id,4,5
galaxian,id,5,6
galaxian,id,6,7
galaxian,id,7,8
galaxian,id,8,9
galaxian,id,9,10
galaxian,id,10,11
galaxian,id,11,12
galaxian,id,12,13
galaxian,id,13,14
galaxian,id,14,15
galaxian,id,15,16
galaxian,id,16,17
galaxian,id,17,18
galaxian,id,18,19
galaxian,id,19,20
galaxian,id,20,21
galaxian,id,21,22
galaxian,id,22,23
galaxian,id,23,24
galaxian,id,24,25
galaxian,id,25,26
galaxian,id,26,27
galaxian,id,27,28
galaxian,id,28,29
galaxian,id,29,30
galaxian,id,30,31
galaxian,id,31,32
galaxian,id,32,33
galaxian,id,33,34
galaxian,id,34,35
galaxian,id,35,36
galaxian,id,36,37
galaxian,id,37,38
galaxian,id,38,39
galaxian,id,39,40
galaxian,id,40,41
galaxian,id,41,42
galaxian,id,42,43
galaxian,id,43,44
galaxian,id,44,45
galaxian,id,45,46
galaxian,id,46,47
galaxian,id,47,48
galaxian,id,48,49
galaxian,id,49,50
galaxian,id,50,51
galaxian,id,51,52
galaxian,id,52,53
galaxian,id,53,54
galaxian,id,54,55
galaxian,id,55,56
galaxian,id,56,57
galaxian,id,57,58
galaxian,id,58,59
galaxian,id,59,60
galaxian,id,60,61
galaxian,id,61,62
galaxian,id,62,63
galaxian,id,63,69
galaxian,id,64,88
galaxian,id,65,117
galaxian,id,66,177
galaxian,id,67,261
galaxian,id,68,402
galaxian,id,69,589
galaxian,id,70,867
galaxian,id,71,1272
galaxian,id,72,1844
galaxian,id,73,2564
galaxian,id,74,3501
galaxian,id,75,4632
galaxian,id,76,6038
galaxian,id,77,7692
galaxian,id,78,9687
galaxian,id,79,12091
gopher,bfs,0,1
gopher,bfs,1,2
gopher,bfs,2,3
gopher,bfs,3,4
gopher,bfs,4,5
gopher,bfs,5,6
gopher,bfs,6,7
gopher,bfs,7,8
gopher,bfs,8,9
gopher,bfs,9,10
gopher,bfs,10,11
gopher,bfs,11,12
gopher,bfs,12,13
gopher,bfs,13,14
gopher,bfs,14,15
gopher,bfs,15,16
gopher,bfs,16,17
gopher,bfs,17,18
gopher,bfs,18,19
gopher,bfs,19,20
gopher,bfs,20,21
gopher,bfs,21,22
gopher,bfs,22,23
gopher,bfs,23,24
gopher,bfs,24,25
gopher,bfs,25,26
gopher,bfs,26,27
gopher,bfs,27,28
gopher,bfs,28,29
gopher,bfs,29,30
gopher,bfs,30,31
gopher,bfs,31,32
gopher,bfs,32,33
gopher,bfs,33,34
gopher,bfs,34,35
gopher,bfs,35,36
gopher,bfs,36,37
gopher,bfs,37,38
gopher,bfs,38,39
gopher,bfs,39,40
gopher,bfs,40,41
gopher,bfs,41,42
gopher,bfs,42,43
gopher,bfs,43,44
gopher,bfs,44,45
gopher,bfs,45,46
gopher,bfs,46,47
gopher,bfs,47,48
gopher,bfs,48,49
gopher,bfs,49,50
gopher,bfs,50,51
gopher,bfs,51,52
gopher,bfs,52,53
gopher,bfs,53,54
gopher,bfs,54,55
gopher,bfs,55,56
gopher,bfs,56,57
gopher,bfs,57,58
gopher,bfs,58,59
gopher,bfs,59,60
gopher,bfs,60,61
gopher,bfs,61,62
gopher,bfs,62,63
gopher,bfs,63,64
gopher,bfs,64,65
gopher,bfs,65,66
gopher,bfs,66,67
gopher,bfs,67,68
gopher,bfs,68,69
gopher,bfs,69,70
gopher,bfs,70,71
gopher,bfs,71,72
gopher,bfs,72,73
gopher,bfs,73,74
gopher,bfs,74,75
gopher,bfs,75,76
gopher,bfs,76,77
gopher,bfs,77,78
gopher,bfs,78,79
gopher,bfs,79,80
gopher,bfs,80,81
gopher,bfs,81,82
gopher,bfs,82,83
gopher,bfs,83,84
gopher,bfs,84,85
gopher,bfs,85,86
gopher,bfs,86,87
gopher,bfs,87,88
gopher,bfs,88,89
gopher,bfs,89,90
gopher,bfs,90,91
gopher,bfs,91,92
gopher,bfs,92,93
gopher,bfs,93,94
gopher,bfs,94,95
gopher,bfs,95,96
gopher,bfs,96,97
gopher,bfs,97,98
gopher,bfs,98,99
gopher,bfs,99,100
gopher,bfs,100,101
gopher,bfs,101,102
gopher,bfs,102,103
gopher,bfs,103,104
gopher,bfs,104,105
gopher,bfs,105,106
gopher,bfs,106,107
gopher,bfs,107,108
gopher,bfs,108,109
gopher,bfs,109,110
gopher,bfs,110,111
gopher,bfs,111,112
gopher,bfs,112,113
gopher,bfs,113,114
gopher,bfs,114,115
gopher,bfs,115,116
gopher,bfs,116,117
gopher,bfs,117,118
gopher,bfs,118,119
gopher,bfs,119,120
gopher,bfs,120,121
gopher,bfs,121,122
gopher,bfs,122,123
gopher,bfs,123,124
gopher,bfs,124,125
gopher,bfs,125,126
gopher,bfs,126,127
gopher,bfs,127,128
gopher,bfs,128,129
gopher,bfs,129,130
gopher,bfs,130,131
gopher,bfs,131,132
gopher,bfs,132,133
gopher,bfs,133,134
gopher,bfs,134,135
gopher,bfs,135,136
gopher,bfs,136,137
gopher,bfs,137,138
gopher,bfs,138,139
gopher,bfs,139,140
gopher,bfs,140,141
gopher,bfs,141,142
gopher,bfs,142,143
gopher,bfs,143,144
gopher,bfs,144,145
gopher,bfs,145,146
gopher,bfs,146,147
gopher,bfs,147,148
gopher,bfs,148,149
gopher,bfs,149,150
gopher,bfs,150,151
gopher,bfs,151,152
gopher,bfs,152,153
gopher,bfs,153,154
gopher,bfs,154,155
gopher,bfs,155,156
gopher,bfs,156,157
gopher,bfs,157,158
gopher,bfs,158,159
gopher,bfs,159,160
gopher,bfs,160,161
gopher,bfs,161,162
gopher,bfs,162,163
gopher,bfs,163,164
gopher,bfs,164,165
gopher,bfs,165,166
gopher,bfs,166,167
gopher,bfs,167,168
gopher,bfs,168,169
gopher,bfs,169,170
gopher,bfs,170,171
gopher,bfs,171,172
gopher,bfs,172,173
gopher,bfs,173,174
gopher,bfs,174,175
gopher,bfs,175,176
gopher,bfs,176,177
gopher,bfs,177,178
gopher,bfs,178,179
gopher,bfs,179,180
gopher,bfs,180,181
gopher,bfs,181,182
gopher,bfs,182,183
gopher,bfs,183,184
gopher,bfs,184,185
gopher,bfs,185,186
gopher,bfs,186,187
gopher,bfs,187,188
gopher,bfs,188,189
gopher,bfs,189,190
gopher,bfs,190,191
gopher,bfs,191,192
gopher,bfs,192,193
gopher,bfs,193,194
gopher,bfs,194,195
gopher,bfs,195,196
gopher,bfs,196,197
gopher,bfs,197,198
gopher,bfs,198,199
gopher,bfs,199,200
gopher,bfs,200,201
gopher,bfs,201,202
gopher,bfs,202,203
gopher,bfs,203,204
gopher,bfs,204,205
gopher,bfs,205,206
gopher,bfs,206,207
gopher,bfs,207,208
gopher,bfs,208,209
gopher,bfs,209,210
gopher,bfs,210,211
gopher,bfs,211,212
gopher,bfs,212,213
gopher,bfs,213,214
gopher,bfs,214,215
gopher,bfs,215,216
gopher,bfs,216,217
gopher,bfs,217,218
gopher,bfs,218,219
gopher,bfs,219,220
gopher,bfs,220,221
gopher,bfs,221,222
gopher,bfs,222,223
gopher,bfs,223,224
gopher,bfs,224,225
gopher,bfs,225,226
gopher,bfs,226,227
gopher,bfs,227,228
gopher,bfs,228,229
gopher,bfs,229,230
gopher,bfs,230,231
gopher,bfs,231,232
gopher,bfs,232,233
gopher,bfs,233,234
gopher,bfs,234,235
gopher,bfs,235,236
gopher,bfs,236,237
gopher,bfs,237,238
gopher,bfs,238,239
gopher,bfs,239,240
gopher,bfs,240,246
gopher,bfs,241,270
gopher,bfs,242,310
gopher,bfs,243,370
gopher,bfs,244,454
gopher,bfs,245,566
gopher,bfs,246,710
gopher,bfs,247,890
gopher,bfs,248,1088
gopher,bfs,249,1304
gopher,bfs,250,1538
gopher,bfs,251,1790
gopher,bfs,252,2060
gopher,bfs,253,2348
gopher,bfs,254,2654
gopher,bfs,255,2978
gopher,bfs,256,3320
gopher,bfs,257,3680
gopher,bfs,258,4058
gopher,bfs,259,4454
gopher,bfs,260,4868
gopher,bfs,261,5300
gopher,bfs,262,5750
gopher,bfs,263,6218
gopher,bfs,264,6704
gopher,bfs,265,7208
gopher,bfs,266,7730
gopher,bfs,267,8270
gopher,bfs,268,8828
gopher,bfs,269,9404
gopher,bfs,270,9998
gopher,bfs,271,10610
gopher,id,0,1
gopher,id,1,2
gopher,id,2,3
gopher,id,3,4
gopher,id,4,5
gopher,id,5,6
gopher,id,6,7
gopher,id,7,8
gopher,id,8,9
gopher,id,9,10
gopher,id,10,11
gopher,id,11,12
gopher,id,12,13
gopher,id,13,14
gopher,id,14,15
gopher,id,15,16
gopher,id,16,17
gopher,id,17,18
gopher,id,18,19
gopher,id,19,20
gopher,id,20,21
gopher,id,21,22
gopher,id,22,23
gopher,id,23,24
gopher,id,24,25
gopher,id,25,26
gopher,id,26,27
gopher,id,27,28
gopher,id,28,29
gopher,id,29,30
gopher,id,30,31
gopher,id,31,32
gopher,id,32,33
gopher,id,33,34
gopher,id,34,35
gopher,id,35,36
gopher,id,36,37
gopher,id,37,38
gopher,id,38,39
gopher,id,39,40
gopher,id,40,41
gopher,id,41,42
gopher,id,42,43
gopher,id,43,44
gopher,id,44,45
gopher,id,45,46
gopher,id,46,47
gopher,id,47,48
gopher,id,48,49
gopher,id,49,50
gopher,id,50,51
gopher,id,51,52
gopher,id,52,53
gopher,id,53,54
gopher,id,54,55
gopher,id,55,56
gopher,id,56,57
gopher,id,57,58
gopher,id,58,59
gopher,id,59,60
gopher,id,60,61
gopher,id,61,62
gopher,id,62,63
gopher,id,63,64
gopher,id,64,65
gopher,id,65,66
gopher,id,66,67
gopher,id,67,68
gopher,id,68,69
gopher,id,69,70
gopher,id,70,71
gopher,id,71,72
gopher,id,72,73
gopher,id,73,74
gopher,id,74,75
gopher,id,75,76
gopher,id,76,77
gopher,id,77,78
gopher,id,78,79
gopher,id,79,80
gopher,id,80,81
gopher,id,81,82
gopher,id,82,83
gopher,id,83,84
gopher,id,84,85
gopher,id,85,86
gopher,id,86,87
gopher,id,87,88
gopher,id,88,89
gopher,id,89,90
gopher,id,90,91
gopher,id,91,92
gopher,id,92,93
gopher,id,93,94
gopher,id,94,95
gopher,id,95,96
gopher,id,96,97
gopher,id,97,98
gopher,id,98,99
gopher,id,99,100
gopher,id,100,101
gopher,id,101,102
gopher,id,102,103
gopher,id,103,104
gopher,id,104,105
gopher,id,105,106
gopher,id,106,107
gopher,id,107,108
gopher,id,108,109
gopher,id,109,110
gopher,id,110,111
gopher,id,111,112
gopher,id,112,113
gopher,id,113,114
gopher,id,114,115
gopher,id,115,116
gopher,id,116,117
gopher,id,117,118
gopher,id,118,119
gopher,id,119,120
gopher,id,120,121
gopher,id,121,122
gopher,id,122,123
gopher,id,123,124
gopher,id,124,125
gopher,id,125,126
gopher,id,126,127
gopher,id,127,128
gopher,id,128,129
gopher,id,129,130
gopher,id,130,131
gopher,id,131,132
gopher,id,132,133
gopher,id,133,134
gopher,id,134,135
gopher,id,135,136
gopher,id,136,137
gopher,id,137,138
gopher,id,138,139
gopher,id,139,140
gopher,id,140,141
gopher,id,141,142
gopher,id,142,143
gopher,id,143,144
gopher,id,144,145
gopher,id,145,146
gopher,id,146,147
gopher,id,147,148
gopher,id,148,149
gopher,id,149,150
gopher,id,150,151
gopher,id,151,152
gopher,id,152,153
gopher,id,153,154
gopher,id,154,155
gopher,id,155,156
gopher,id,156,157
gopher,id,157,158
gopher,id,158,159
gopher,id,159,160
gopher,id,160,161
gopher,id,161,162
gopher,id,162,163
gopher,id,163,164
gopher,id,164,165
gopher,id,165,166
gopher,id,166,167
gopher,id,167,168
gopher,id,168,169
gopher,id,169,170
gopher,id,170,171
gopher,id,171,172
gopher,id,172,173
gopher,id,173,174
gopher,id,174,175
gopher,id,175,176
gopher,id,176,177
gopher,id,177,178
gopher,id,178,179
gopher,id,179,180
gopher,id,180,181
gopher,id,181,182
gopher,id,182,183
gopher,id,183,184
gopher,id,184,185
gopher,id,185,186
gopher,id,186,187
gopher,id,187,188
gopher,id,188,189
gopher,id,189,190
gopher,id,190,191
gopher,id,191,192
gopher,id,192,193
gopher,id,193,194
gopher,id,194,195
gopher,id,195,196
gopher,id,196,197
gopher,id,197,198
gopher,id,198,199
gopher,id,199,200
gopher,id,200,201
gopher,id,201,202
gopher,id,202,203
gopher,id,203,204
gopher,id,204,205
gopher,id,205,206
gopher,id,206,207
gopher,id,207,208
gopher,id,208,209
gopher,id,209,210
gopher,id,210,211
gopher,id,211,212
gopher,id,212,213
gopher,id,213,214
gopher,id,214,215
gopher,id,215,216
gopher,id,216,217
gopher,id,217,218
gopher,id,218,219
gopher,id,219,220
gopher,id,220,221
gopher,id,221,222
gopher,id,222,223
gopher,id,223,224
gopher,id,224,225
gopher,id,225,226
gopher,id,226,227
gopher,id,227,228
gopher,id,228,229
gopher,id,229,230
gopher,id,230,231
gopher,id,231,232
gopher,id,232,233
gopher,id,233,234
gopher,id,234,235
gopher,id,235,236
gopher,id,236,237
gopher,id,237,238
gopher,id,238,239
gopher,id,239,240
gopher,id,240,246
gopher,id,241,270
gopher,id,242,310
gopher,id,243,370
gopher,id,244,454
gopher,id,245,566
gopher,id,246,710
gopher,id,247,890
gopher,id,248,1088
gopher,id,249,1304
gopher,id,250,1538
gopher,id,251,1790
gopher,id,252,2060
gopher,id,253,2348
gopher,id,254,2654
gopher,id,255,2978
gopher,id,256,3320
gopher,id,257,3680
gopher,id,258,4058
gopher,id,259,4454
gopher,id,260,4868
gopher,id,261,5300
gopher,id,262,5750
gopher,id,263,6218
gopher,id,264,6704
gopher,id,265,7208
gopher,id,266,7730
gopher,id,267,8270
gopher,id,268,8828
gopher,id,269,9404
gopher,id,270,9998
gopher,id,271,10610
gravitar,bfs,0,1
gravitar,bfs,1,7
gravitar,bfs,2,23
gravitar,bfs,3,103
gravitar,bfs,4,295
gravitar,bfs,5,868
gravitar,bfs,6,4480
gravitar,bfs,7,11131
gravitar,id,0,1
gravitar,id,1,7
gravitar,id,2,23
gravitar,id,3,103
gravitar,id,4,295
gravitar,id,5,868
gravitar,id,6,4480
gravitar,id,7,11131
hangman,bfs,0,1
hangman,bfs,1,3
hangman,bfs,2,6
hangman,bfs,3,10
hangman,bfs,4,15
hangman,bfs,5,21
hangman,bfs,6,28
hangman,bfs,7,36
hangman,bfs,8,45
hangman,bfs,9,55
hangman,bfs,10,66
hangman,bfs,11,78
hangman,bfs,12,91
hangman,bfs,13,109
hangman,bfs,14,132
hangman,bfs,15,160
hangman,bfs,16,193
hangman,bfs,17,231
hangman,bfs,18,274
hangman,bfs,19,322
hangman,bfs,20,375
hangman,bfs,21,433
hangman,bfs,22,496
hangman,bfs,23,564
hangman,bfs,24,637
hangman,bfs,25,720
hangman,bfs,26,813
hangman,bfs,27,916
hangman,bfs,28,1029
hangman,bfs,29,1152
hangman,bfs,30,1285
hangman,bfs,31,1428
hangman,bfs,32,1581
hangman,bfs,33,1744
hangman,bfs,34,1917
hangman,bfs,35,2100
hangman,bfs,36,2293
hangman,bfs,37,2500
hangman,bfs,38,2721
hangman,bfs,39,2956
hangman,bfs,40,3205
hangman,bfs,41,3468
hangman,bfs,42,3745
hangman,bfs,43,4036
hangman,bfs,44,4341
hangman,bfs,45,4664
hangman,bfs,46,5005
hangman,bfs,47,5364
hangman,bfs,48,5748
hangman,bfs,49,6161
hangman,bfs,50,6603
hangman,bfs,51,7074
hangman,bfs,52,7574
hangman,bfs,53,8103
hangman,bfs,54,8661
hangman,bfs,55,9248
hangman,bfs,56,9864
hangman,bfs,57,10517
hangman,id,0,1
hangman,id,1,3
hangman,id,2,6
hangman,id,3,10
hangman,id,4,15
hangman,id,5,21
hangman,id,6,28
hangman,id,7,36
hangman,id,8,45
hangman,id,9,55
hangman,id,10,66
hangman,id,11,78
hangman,id,12,91
hangman,id,13,109
hangman,id,14,132
hangman,id,15,160
hangman,id,16,193
hangman,id,17,231
hangman,id,18,274
hangman,id,19,322
hangman,id,20,375
hangman,id,21,433
hangman,id,22,496
hangman,id,23,564
hangman,id,24,637
hangman,id,25,720
hangman,id,26,813
hangman,id,27,916
hangman,id,28,1029
hangman,id,29,1152
hangman,id,30,1285
hangman,id,31,1428
hangman,id,32,1581
hangman,id,33,1744
hangman,id,34,1917
hangman,id,35,2100
hangman,id,36,2293
hangman,id,37,2500
hangman,id,38,2721
hangman,id,39,2956
hangman,id,40,3205
hangman,id,41,3468
hangman,id,42,3745
hangman,id,43,4036
hangman,id,44,4341
hangman,id,45,4664
hangman,id,46,5005
hangman,id,47,5371
hangman,id,48,5762
hangman,id,49,6182
hangman,id,50,6631
hangman,id,51,7074
hangman,id,52,7574
hangman,id,53,8152
hangman,id,54,8717
hangman,id,55,9248
hangman,id,56,9864
hangman,id,57,10594
haunted_house,bfs,0,1
haunted_house,bfs,1,19
haunted_house,bfs,2,343
haunted_house,bfs,3,6175
haunted_house,bfs,4,38575
haunted_house,id,0,1
haunted_house,id,1,19
haunted_house,id,2,343
haunted_house,id,3,6175
haunted_house,id,4,38575
hero,bfs,0,1
hero,bfs,1,10
hero,bfs,2,19
hero,bfs,3,28
hero,bfs,4,37
hero,bfs,5,46
hero,bfs,6,55
hero,bfs,7,64
hero,bfs,8,73
hero,bfs,9,82
hero,bfs,10,91
hero,bfs,11,100
hero,bfs,12,109
hero,bfs,13,118
hero,bfs,14,127
hero,bfs,15,136
hero,bfs,16,145
hero,bfs,17,154
hero,bfs,18,163
hero,bfs,19,172
hero,bfs,20,181
hero,bfs,21,190
hero,bfs,22,199
hero,bfs,23,208
hero,bfs,24,217
hero,bfs,25,226
hero,bfs,26,235
hero,bfs,27,244
hero,bfs,28,253
hero,bfs,29,262
hero,bfs,30,271
hero,bfs,31,280
hero,bfs,32,289
hero,bfs,33,298
hero,bfs,34,307
hero,bfs,35,316
hero,bfs,36,325
hero,bfs,37,334
hero,bfs,38,343
hero,bfs,39,352
hero,bfs,40,361
hero,bfs,41,370
hero,bfs,42,379
hero,bfs,43,388
hero,bfs,44,397
hero,bfs,45,406
hero,bfs,46,415
hero,bfs,47,424
hero,bfs,48,433
hero,bfs,49,442
hero,bfs,50,451
hero,bfs,51,460
hero,bfs,52,469
hero,bfs,53,478
hero,bfs,54,487
hero,bfs,55,496
hero,bfs,56,505
hero,bfs,57,514
hero,bfs,58,523
hero,bfs,59,532
hero,bfs,60,541
hero,bfs,61,550
hero,bfs,62,559
hero,bfs,63,568
hero,bfs,64,577
hero,bfs,65,586
hero,bfs,66,595
hero,bfs,67,604
hero,bfs,68,613
hero,bfs,69,622
hero,bfs,70,631
hero,bfs,71,640
hero,bfs,72,649
hero,bfs,73,658
hero,bfs,74,667
hero,bfs,75,676
hero,bfs,76,685
hero,bfs,77,694
hero,bfs,78,703
hero,bfs,79,712
hero,bfs,80,721
hero,bfs,81,730
hero,bfs,82,739
hero,bfs,83,748
hero,bfs,84,757
hero,bfs,85,766
hero,bfs,86,775
hero,bfs,87,784
hero,bfs,88,793
hero,bfs,89,802
hero,bfs,90,811
hero,bfs,91,820
hero,bfs,92,829
hero,bfs,93,838
hero,bfs,94,847
hero,bfs,95,856
hero,bfs,96,865
hero,bfs,97,874
hero,bfs,98,883
hero,bfs,99,892
hero,bfs,100,901
hero,bfs,101,910
hero,bfs,102,919
hero,bfs,103,928
hero,bfs,104,937
hero,bfs,105,946
hero,bfs,106,955
hero,bfs,107,964
hero,bfs,108,973
hero,bfs,109,982
hero,bfs,110,991
hero,bfs,111,1000
hero,bfs,112,1009
hero,bfs,113,1036
hero,bfs,114,1279
hero,bfs,115,2206
hero,bfs,116,4693
hero,bfs,117,9925
hero,bfs,118,19729
hero,id,0,1
hero,id,1,10
hero,id,2,19
hero,id,3,28
hero,id,4,37
hero,id,5,46
hero,id,6,55
hero,id,7,64
hero,id,8,73
hero,id,9,82
hero,id,10,91
hero,id,11,100
hero,id,12,109
hero,id,13,118
hero,id,14,127
hero,id,15,136
hero,id,16,145
hero,id,17,154
hero,id,18,163
hero,id,19,172
hero,id,20,181
hero,id,21,190
hero,id,22,199
hero,id,23,208
hero,id,24,217
hero,id,25,226
hero,id,26,235
hero,id,27,244
hero,id,28,253
hero,id,29,262
hero,id,30,271
hero,id,31,280
hero,id,32,289
hero,id,33,298
hero,id,34,307
hero,id,35,316
hero,id,36,325
hero,id,37,334
hero,id,38,343
hero,id,39,352
hero,id,40,361
hero,id,41,370
hero,id,42,379
hero,id,43,388
hero,id,44,397
hero,id,45,406
hero,id,46,415
hero,id,47,424
hero,id,48,433
hero,id,49,442
hero,id,50,451
hero,id,51,460
hero,id,52,469
hero,id,53,478
hero,id,54,487
hero,id,55,496
hero,id,56,505
hero,id,57,514
hero,id,58,523
hero,id,59,532
hero,id,60,541
hero,id,61,550
hero,id,62,559
hero,id,63,568
hero,id,64,577
hero,id,65,586
hero,id,66,595
hero,id,67,604
hero,id,68,613
hero,id,69,622
hero,id,70,631
hero,id,71,640
hero,id,72,649
hero,id,73,658
hero,id,74,667
hero,id,75,676
hero,id,76,685
hero,id,77,694
hero,id,78,703
hero,id,79,712
hero,id,80,721
hero,id,81,730
hero,id,82,739
hero,id,83,748
hero,id,84,757
hero,id,85,766
hero,id,86,775
hero,id,87,784
hero,id,88,793
hero,id,89,802
hero,id,90,811
hero,id,91,820
hero,id,92,829
hero,id,93,838
hero,id,94,847
hero,id,95,856
hero,id,96,865
hero,id,97,874
hero,id,98,883
hero,id,99,892
hero,id,100,901
hero,id,101,910
hero,id,102,919
hero,id,103,928
hero,id,104,937
hero,id,105,946
hero,id,106,955
hero,id,107,964
hero,id,108,973
hero,id,109,982
hero,id,110,991
hero,id,111,1000
hero,id,112,1009
hero,id,113,1036
hero,id,114,1279
hero,id,115,2206
hero,id,116,4693
hero,id,117,9925
hero,id,118,19729
human_cannonball,bfs,0,1
human_cannonball,bfs,1,10
human_cannonball,bfs,2,44
human_cannonball,bfs,3,119
human_cannonball,bfs,4,251
human_cannonball,bfs,5,456
human_cannonball,bfs,6,750
human_cannonball,bfs,7,1149
human_cannonball,bfs,8,1669
human_cannonball,bfs,9,2317
human_cannonball,bfs,10,3117
human_cannonball,bfs,11,4277
human_cannonball,bfs,12,5877
human_cannonball,bfs,13,7997
human_cannonball,bfs,14,10717
human_cannonball,id,0,1
human_cannonball,id,1,10
human_cannonball,id,2,44
human_cannonball,id,3,119
human_cannonball,id,4,251
human_cannonball,id,5,456
human_cannonball,id,6,750
human_cannonball,id,7,1149
human_cannonball,id,8,1669
human_cannonball,id,9,2317
human_cannonball,id,10,3117
human_cannonball,id,11,4277
human_cannonball,id,12,5877
human_cannonball,id,13,7997
human_cannonball,id,14,10717
ice_hockey,bfs,0,1
ice_hockey,bfs,1,2
ice_hockey,bfs,2,3
ice_hockey,bfs,3,4
ice_hockey,bfs,4,5
ice_hockey,bfs,5,6
ice_hockey,bfs,6,7
ice_hockey,bfs,7,8
ice_hockey,bfs,8,9
ice_hockey,bfs,9,10
ice_hockey,bfs,10,11
ice_hockey,bfs,11,12
ice_hockey,bfs,12,13
ice_hockey,bfs,13,14
ice_hockey,bfs,14,15
ice_hockey,bfs,15,16
ice_hockey,bfs,16,17
ice_hockey,bfs,17,18
ice_hockey,bfs,18,19
ice_hockey,bfs,19,20
ice_hockey,bfs,20,21
ice_hockey,bfs,21,22
ice_hockey,bfs,22,23
ice_hockey,bfs,23,24
ice_hockey,bfs,24,25
ice_hockey,bfs,25,26
ice_hockey,bfs,26,27
ice_hockey,bfs,27,28
ice_hockey,bfs,28,29
ice_hockey,bfs,29,30
ice_hockey,bfs,30,31
ice_hockey,bfs,31,32
ice_hockey,bfs,32,33
ice_hockey,bfs,33,34
ice_hockey,bfs,34,35
ice_hockey,bfs,35,36
ice_hockey,bfs,36,37
ice_hockey,bfs,37,38
ice_hockey,bfs,38,39
ice_hockey,bfs,39,40
ice_hockey,bfs,40,41
ice_hockey,bfs,41,42
ice_hockey,bfs,42,43
ice_hockey,bfs,43,44
ice_hockey,bfs,44,45
ice_hockey,bfs,45,46
ice_hockey,bfs,46,47
ice_hockey,bfs,47,48
ice_hockey,bfs,48,49
ice_hockey,bfs,49,50
ice_hockey,bfs,50,51
ice_hockey,bfs,51,52
ice_hockey,bfs,52,53
ice_hockey,bfs,53,54
ice_hockey,bfs,54,55
ice_hockey,bfs,55,56
ice_hockey,bfs,56,57
ice_hockey,bfs,57,58
ice_hockey,bfs,58,59
ice_hockey,bfs,59,60
ice_hockey,bfs,60,61
ice_hockey,bfs,61,62
ice_hockey,bfs,62,63
ice_hockey,bfs,63,64
ice_hockey,bfs,64,65
ice_hockey,bfs,65,83
ice_hockey,bfs,66,101
ice_hockey,bfs,67,119
ice_hockey,bfs,68,137
ice_hockey,bfs,69,325
ice_hockey,bfs,70,513
ice_hockey,bfs,71,701
ice_hockey,bfs,72,889
ice_hockey,bfs,73,1669
ice_hockey,bfs,74,2449
ice_hockey,bfs,75,3229
ice_hockey,bfs,76,4009
ice_hockey,bfs,77,7177
ice_hockey,bfs,78,10233
ice_hockey,id,0,1
ice_hockey,id,1,2
ice_hockey,id,2,3
ice_hockey,id,3,4
ice_hockey,id,4,5
ice_hockey,id,5,6
ice_hockey,id,6,7
ice_hockey,id,7,8
ice_hockey,id,8,9
ice_hockey,id,9,10
ice_hockey,id,10,11
ice_hockey,id,11,12
ice_hockey,id,12,13
ice_hockey,id,13,14
ice_hockey,id,14,15
ice_hockey,id,15,16
ice_hockey,id,16,17
ice_hockey,id,17,18
ice_hockey,id,18,19
ice_hockey,id,19,20
ice_hockey,id,20,21
ice_hockey,id,21,22
ice_hockey,id,22,23
ice_hockey,id,23,24
ice_hockey,id,24,25
ice_hockey,id,25,26
ice_hockey,id,26,27
ice_hockey,id,27,28
ice_hockey,id,28,29
ice_hockey,id,29,30
ice_hockey,id,30,31
ice_hockey,id,31,32
ice_hockey,id,32,33
ice_hockey,id,33,34
ice_hockey,id,34,35
ice_hockey,id,35,36
ice_hockey,id,36,37
ice_hockey,id,37,38
ice_hockey,id,38,39
ice_hockey,id,39,40
ice_hockey,id,40,41
ice_hockey,id,41,42
ice_hockey,id,42,43
ice_hockey,id,43,44
ice_hockey,id,44,45
ice_hockey,id,45,46
ice_hockey,id,46,47
ice_hockey,id,47,48
ice_hockey,id,48,49
ice_hockey,id,49,50
ice_hockey,id,50,51
ice_hockey,id,51,52
ice_hockey,id,52,53
ice_hockey,id,53,54
ice_hockey,id,54,55
ice_hockey,id,55,56
ice_hockey,id,56,57
ice_hockey,id,57,58
ice_hockey,id,58,59
ice_hockey,id,59,60
ice_hockey,id,60,61
ice_hockey,id,61,62
ice_hockey,id,62,63
ice_hockey,id,63,64
ice_hockey,id,64,65
ice_hockey,id,65,83
ice_hockey,id,66,101
ice_hockey,id,67,102
ice_hockey,id,68,120
ice_hockey,id,69,138
ice_hockey,id,70,513
ice_hockey,id,71,701
ice_hockey,id,72,889
ice_hockey,id,73,890
ice_hockey,id,74,2449
ice_hockey,id,75,2450
ice_hockey,id,76,4009
ice_hockey,id,77,4010
ice_hockey,id,78,7178
ice_hockey,id,79,13289
jamesbond,bfs,0,1
jamesbond,bfs,1,9
jamesbond,bfs,2,61
jamesbond,bfs,3,153
jamesbond,bfs,4,545
jamesbond,bfs,5,1810
jamesbond,bfs,6,5266
jamesbond,bfs,7,10162
jamesbond,id,0,1
jamesbond,id,1,9
jamesbond,id,2,61
jamesbond,id,3,153
jamesbond,id,4,545
jamesbond,id,5,1810
jamesbond,id,6,5266
jamesbond,id,7,10162
journey_escape,bfs,0,1
journey_escape,bfs,1,11
journey_escape,bfs,2,73
journey_escape,bfs,3,214
journey_escape,bfs,4,452
journey_escape,bfs,5,811
journey_escape,bfs,6,1315
journey_escape,bfs,7,1988
journey_escape,bfs,8,2854
journey_escape,bfs,9,3937
journey_escape,bfs,10,5261
journey_escape,bfs,11,6886
journey_escape,bfs,12,8909
journey_escape,bfs,13,11456
journey_escape,id,0,1
journey_escape,id,1,11
journey_escape,id,2,73
journey_escape,id,3,214
journey_escape,id,4,452
journey_escape,id,5,811
journey_escape,id,6,1315
journey_escape,id,7,1988
journey_escape,id,8,2854
journey_escape,id,9,3937
journey_escape,id,10,5261
journey_escape,id,11,6886
journey_escape,id,12,8909
journey_escape,id,13,11456
kaboom,bfs,0,1
kaboom,bfs,1,4
kaboom,bfs,2,13
kaboom,bfs,3,35
kaboom,bfs,4,72
kaboom,bfs,5,130
kaboom,bfs,6,208
kaboom,bfs,7,311
kaboom,bfs,8,438
kaboom,bfs,9,587
kaboom,bfs,10,757
kaboom,bfs,11,946
kaboom,bfs,12,1157
kaboom,bfs,13,1385
kaboom,bfs,14,1624
kaboom,bfs,15,1867
kaboom,bfs,16,2113
kaboom,bfs,17,2362
kaboom,bfs,18,2611
kaboom,bfs,19,2863
kaboom,bfs,20,3116
kaboom,bfs,21,3370
kaboom,bfs,22,3625
kaboom,bfs,23,3884
kaboom,bfs,24,4145
kaboom,bfs,25,4411
kaboom,bfs,26,4688
kaboom,bfs,27,4980
kaboom,bfs,28,5290
kaboom,bfs,29,5617
kaboom,bfs,30,5966
kaboom,bfs,31,6336
kaboom,bfs,32,6732
kaboom,bfs,33,7149
kaboom,bfs,34,7589
kaboom,bfs,35,8052
kaboom,bfs,36,8533
kaboom,bfs,37,9040
kaboom,bfs,38,9571
kaboom,bfs,39,10124
kaboom,id,0,1
kaboom,id,1,4
kaboom,id,2,13
kaboom,id,3,35
kaboom,id,4,72
kaboom,id,5,130
kaboom,id,6,208
kaboom,id,7,311
kaboom,id,8,438
kaboom,id,9,587
kaboom,id,10,757
kaboom,id,11,946
kaboom,id,12,1157
kaboom,id,13,1385
kaboom,id,14,1624
kaboom,id,15,1867
kaboom,id,16,2113
kaboom,id,17,2362
kaboom,id,18,2611
kaboom,id,19,2863
kaboom,id,20,3116
kaboom,id,21,3370
kaboom,id,22,3625
kaboom,id,23,3884
kaboom,id,24,4145
kaboom,id,25,4411
kaboom,id,26,4688
kaboom,id,27,4980
kaboom,id,28,5290
kaboom,id,29,5617
kaboom,id,30,5966
kaboom,id,31,6336
kaboom,id,32,6732
kaboom,id,33,7149
kaboom,id,34,7589
kaboom,id,35,8052
kaboom,id,36,8533
kaboom,id,37,9040
kaboom,id,38,9571
kaboom,id,39,10124
kangaroo,bfs,0,1
kangaroo,bfs,1,2
kangaroo,bfs,2,3
kangaroo,bfs,3,4
kangaroo,bfs,4,5
kangaroo,bfs,5,6
kangaroo,bfs,6,7
kangaroo,bfs,7,8
kangaroo,bfs,8,9
kangaroo,bfs,9,10
kangaroo,bfs,10,11
kangaroo,bfs,11,12
kangaroo,bfs,12,13
kangaroo,bfs,13,14
kangaroo,bfs,14,15
kangaroo,bfs,15,16
kangaroo,bfs,16,17
kangaroo,bfs,17,18
kangaroo,bfs,18,19
kangaroo,bfs,19,20
kangaroo,bfs,20,21
kangaroo,bfs,21,22
kangaroo,bfs,22,23
kangaroo,bfs,23,24
kangaroo,bfs,24,25
kangaroo,bfs,25,26
kangaroo,bfs,26,27
kangaroo,bfs,27,28
kangaroo,bfs,28,29
kangaroo,bfs,29,30
kangaroo,bfs,30,31
kangaroo,bfs,31,32
kangaroo,bfs,32,33
kangaroo,bfs,33,34
kangaroo,bfs,34,35
kangaroo,bfs,35,36
kangaroo,bfs,36,37
kangaroo,bfs,37,38
kangaroo,bfs,38,39
kangaroo,bfs,39,40
kangaroo,bfs,40,41
kangaroo,bfs,41,42
kangaroo,bfs,42,43
kangaroo,bfs,43,44
kangaroo,bfs,44,45
kangaroo,bfs,45,46
kangaroo,bfs,46,47
kangaroo,bfs,47,48
kangaroo,bfs,48,49
kangaroo,bfs,49,50
kangaroo,bfs,50,51
kangaroo,bfs,51,52
kangaroo,bfs,52,53
kangaroo,bfs,53,54
kangaroo,bfs,54,55
kangaroo,bfs,55,56
kangaroo,bfs,56,57
kangaroo,bfs,57,58
kangaroo,bfs,58,59
kangaroo,bfs,59,60
kangaroo,bfs,60,61
kangaroo,bfs,61,62
kangaroo,bfs,62,63
kangaroo,bfs,63,64
kangaroo,bfs,64,65
kangaroo,bfs,65,66
kangaroo,bfs,66,67
kangaroo,bfs,67,68
kangaroo,bfs,68,69
kangaroo,bfs,69,70
kangaroo,bfs,70,71
kangaroo,bfs,71,72
kangaroo,bfs,72,73
kangaroo,bfs,73,74
kangaroo,bfs,74,75
kangaroo,bfs,75,76
kangaroo,bfs,76,77
kangaroo,bfs,77,78
kangaroo,bfs,78,79
kangaroo,bfs,79,80
kangaroo,bfs,80,81
kangaroo,bfs,81,82
kangaroo,bfs,82,83
kangaroo,bfs,83,84
kangaroo,bfs,84,85
kangaroo,bfs,85,86
kangaroo,bfs,86,87
kangaroo,bfs,87,88
kangaroo,bfs,88,89
kangaroo,bfs,89,90
kangaroo,bfs,90,91
kangaroo,bfs,91,92
kangaroo,bfs,92,93
kangaroo,bfs,93,94
kangaroo,bfs,94,95
kangaroo,bfs,95,96
kangaroo,bfs,96,97
kangaroo,bfs,97,98
kangaroo,bfs,98,99
kangaroo,bfs,99,100
kangaroo,bfs,100,101
kangaroo,bfs,101,102
kangaroo,bfs,102,103
kangaroo,bfs,103,104
kangaroo,bfs,104,105
kangaroo,bfs,105,106
kangaroo,bfs,106,107
kangaroo,bfs,107,108
kangaroo,bfs,108,109
kangaroo,bfs,109,110
kangaroo,bfs,110,111
kangaroo,bfs,111,112
kangaroo,bfs,112,113
kangaroo,bfs,113,114
kangaroo,bfs,114,115
kangaroo,bfs,115,116
kangaroo,bfs,116,117
kangaroo,bfs,117,118
kangaroo,bfs,118,119
kangaroo,bfs,119,120
kangaroo,bfs,120,121
kangaroo,bfs,121,122
kangaroo,bfs,122,123
kangaroo,bfs,123,124
kangaroo,bfs,124,125
kangaroo,bfs,125,126
kangaroo,bfs,126,127
kangaroo,bfs,127,128
kangaroo,bfs,128,129
kangaroo,bfs,129,130
kangaroo,bfs,130,131
kangaroo,bfs,131,132
kangaroo,bfs,132,133
kangaroo,bfs,133,134
kangaroo,bfs,134,135
kangaroo,bfs,135,136
kangaroo,bfs,136,137
kangaroo,bfs,137,138
kangaroo,bfs,138,139
kangaroo,bfs,139,140
kangaroo,bfs,140,141
kangaroo,bfs,141,142
kangaroo,bfs,142,143
kangaroo,bfs,143,144
kangaroo,bfs,144,145
kangaroo,bfs,145,146
kangaroo,bfs,146,147
kangaroo,bfs,147,148
kangaroo,bfs,148,149
kangaroo,bfs,149,150
kangaroo,bfs,150,151
kangaroo,bfs,151,152
kangaroo,bfs,152,153
kangaroo,bfs,153,154
kangaroo,bfs,154,155
kangaroo,bfs,155,156
kangaroo,bfs,156,157
kangaroo,bfs,157,158
kangaroo,bfs,158,159
kangaroo,bfs,159,160
kangaroo,bfs,160,168
kangaroo,bfs,161,186
kangaroo,bfs,162,224
kangaroo,bfs,163,286
kangaroo,bfs,164,380
kangaroo,bfs,165,522
kangaroo,bfs,166,704
kangaroo,bfs,167,940
kangaroo,bfs,168,1252
kangaroo,bfs,169,1624
kangaroo,bfs,170,2060
kangaroo,bfs,171,2600
kangaroo,bfs,172,3216
kangaroo,bfs,173,3908
kangaroo,bfs,174,4732
kangaroo,bfs,175,5648
kangaroo,bfs,176,6660
kangaroo,bfs,177,7832
kangaroo,bfs,178,9112
kangaroo,bfs,179,10500
kangaroo,id,0,1
kangaroo,id,1,2
kangaroo,id,2,3
kangaroo,id,3,4
kangaroo,id,4,5
kangaroo,id,5,6
kangaroo,id,6,7
kangaroo,id,7,8
kangaroo,id,8,9
kangaroo,id,9,10
kangaroo,id,10,11
kangaroo,id,11,12
kangaroo,id,12,13
kangaroo,id,13,14
kangaroo,id,14,15
kangaroo,id,15,16
kangaroo,id,16,17
kangaroo,id,17,18
kangaroo,id,18,19
kangaroo,id,19,20
kangaroo,id,20,21
kangaroo,id,21,22
kangaroo,id,22,23
kangaroo,id,23,24
kangaroo,id,24,25
kangaroo,id,25,26
kangaroo,id,26,27
kangaroo,id,27,28
kangaroo,id,28,29
kangaroo,id,29,30
kangaroo,id,30,31
kangaroo,id,31,32
kangaroo,id,32,33
kangaroo,id,33,34
kangaroo,id,34,35
kangaroo,id,35,36
kangaroo,id,36,37
kangaroo,id,37,38
kangaroo,id,38,39
kangaroo,id,39,40
kangaroo,id,40,41
kangaroo,id,41,42
kangaroo,id,42,43
kangaroo,id,43,44
kangaroo,id,44,45
kangaroo,id,45,46
kangaroo,id,46,47
kangaroo,id,47,48
kangaroo,id,48,49
kangaroo,id,49,50
kangaroo,id,50,51
kangaroo,id,51,52
kangaroo,id,52,53
kangaroo,id,53,54
kangaroo,id,54,55
kangaroo,id,55,56
kangaroo,id,56,57
kangaroo,id,57,58
kangaroo,id,58,59
kangaroo,id,59,60
kangaroo,id,60,61
kangaroo,id,61,62
kangaroo,id,62,63
kangaroo,id,63,64
kangaroo,id,64,65
kangaroo,id,65,66
kangaroo,id,66,67
kangaroo,id,67,68
kangaroo,id,68,69
kangaroo,id,69,70
kangaroo,id,70,71
kangaroo,id,71,72
kangaroo,id,72,73
kangaroo,id,73,74
kangaroo,id,74,75
kangaroo,id,75,76
kangaroo,id,76,77
kangaroo,id,77,78
kangaroo,id,78,79
kangaroo,id,79,80
kangaroo,id,80,81
kangaroo,id,81,82
kangaroo,id,82,83
kangaroo,id,83,84
kangaroo,id,84,85
kangaroo,id,85,86
kangaroo,id,86,87
kangaroo,id,87,88
kangaroo,id,88,89
kangaroo,id,89,90
kangaroo,id,90,91
kangaroo,id,91,92
kangaroo,id,92,93
kangaroo,id,93,94
kangaroo,id,94,95
kangaroo,id,95,96
kangaroo,id,96,97
kangaroo,id,97,98
kangaroo,id,98,99
kangaroo,id,99,100
kangaroo,id,100,101
kangaroo,id,101,102
kangaroo,id,102,103
kangaroo,id,103,104
kangaroo,id,104,105
kangaroo,id,105,106
kangaroo,id,106,107
kangaroo,id,107,108
kangaroo,id,108,109
kangaroo,id,109,110
kangaroo,id,110,111
kangaroo,id,111,112
kangaroo,id,112,113
kangaroo,id,113,114
kangaroo,id,114,115
kangaroo,id,115,116
kangaroo,id,116,117
kangaroo,id,117,118
kangaroo,id,118,119
kangaroo,id,119,120
kangaroo,id,120,121
kangaroo,id,121,122
kangaroo,id,122,123
kangaroo,id,123,124
kangaroo,id,124,125
kangaroo,id,125,126
kangaroo,id,126,127
kangaroo,id,127,128
kangaroo,id,128,129
kangaroo,id,129,130
kangaroo,id,130,131
kangaroo,id,131,132
kangaroo,id,132,133
kangaroo,id,133,134
kangaroo,id,134,135
kangaroo,id,135,136
kangaroo,id,136,137
kangaroo,id,137,138
kangaroo,id,138,139
kangaroo,id,139,140
kangaroo,id,140,141
kangaroo,id,141,142
kangaroo,id,142,143
kangaroo,id,143,144
kangaroo,id,144,145
kangaroo,id,145,146
kangaroo,id,146,147
kangaroo,id,147,148
kangaroo,id,148,149
kangaroo,id,149,150
kangaroo,id,150,151
kangaroo,id,151,152
kangaroo,id,152,153
kangaroo,id,153,154
kangaroo,id,154,155
kangaroo,id,155,156
kangaroo,id,156,157
kangaroo,id,157,158
kangaroo,id,158,159
kangaroo,id,159,160
kangaroo,id,160,168
kangaroo,id,161,186
kangaroo,id,162,224
kangaroo,id,163,286
kangaroo,id,164,380
kangaroo,id,165,522
kangaroo,id,166,704
kangaroo,id,167,940
kangaroo,id,168,1252
kangaroo,id,169,1624
kangaroo,id,170,2060
kangaroo,id,171,2600
kangaroo,id,172,3216
kangaroo,id,173,3908
kangaroo,id,174,4732
kangaroo,id,175,5648
kangaroo,id,176,6660
kangaroo,id,177,7832
kangaroo,id,178,9112
kangaroo,id,179,10500
keystone_kapers,bfs,0,1
keystone_kapers,bfs,1,10
keystone_kapers,bfs,2,48
keystone_kapers,bfs,3,148
keystone_kapers,bfs,4,358
keystone_kapers,bfs,5,717
keystone_kapers,bfs,6,1269
keystone_kapers,bfs,7,2045
keystone_kapers,bfs,8,3083
keystone_kapers,bfs,9,4439
keystone_kapers,bfs,10,6199
keystone_kapers,bfs,11,8349
keystone_kapers,bfs,12,10903
keystone_kapers,id,0,1
keystone_kapers,id,1,10
keystone_kapers,id,2,48
keystone_kapers,id,3,148
keystone_kapers,id,4,358
keystone_kapers,id,5,717
keystone_kapers,id,6,1269
keystone_kapers,id,7,2045
keystone_kapers,id,8,3083
keystone_kapers,id,9,4439
keystone_kapers,id,10,6199
keystone_kapers,id,11,8349
keystone_kapers,id,12,10903
king_kong,bfs,0,1
king_kong,bfs,1,7
king_kong,bfs,2,13
king_kong,bfs,3,19
king_kong,bfs,4,25
king_kong,bfs,5,31
king_kong,bfs,6,37
king_kong,bfs,7,43
king_kong,bfs,8,49
king_kong,bfs,9,55
king_kong,bfs,10,61
king_kong,bfs,11,67
king_kong,bfs,12,73
king_kong,bfs,13,79
king_kong,bfs,14,85
king_kong,bfs,15,91
king_kong,bfs,16,97
king_kong,bfs,17,103
king_kong,bfs,18,109
king_kong,bfs,19,115
king_kong,bfs,20,121
king_kong,bfs,21,127
king_kong,bfs,22,133
king_kong,bfs,23,139
king_kong,bfs,24,145
king_kong,bfs,25,151
king_kong,bfs,26,157
king_kong,bfs,27,163
king_kong,bfs,28,169
king_kong,bfs,29,175
king_kong,bfs,30,181
king_kong,bfs,31,187
king_kong,bfs,32,193
king_kong,bfs,33,199
king_kong,bfs,34,205
king_kong,bfs,35,211
king_kong,bfs,36,217
king_kong,bfs,37,223
king_kong,bfs,38,229
king_kong,bfs,39,235
king_kong,bfs,40,241
king_kong,bfs,41,247
king_kong,bfs,42,253
king_kong,bfs,43,259
king_kong,bfs,44,265
king_kong,bfs,45,271
king_kong,bfs,46,277
king_kong,bfs,47,283
king_kong,bfs,48,289
king_kong,bfs,49,295
king_kong,bfs,50,301
king_kong,bfs,51,307
king_kong,bfs,52,313
king_kong,bfs,53,319
king_kong,bfs,54,325
king_kong,bfs,55,331
king_kong,bfs,56,337
king_kong,bfs,57,343
king_kong,bfs,58,349
king_kong,bfs,59,355
king_kong,bfs,60,361
king_kong,bfs,61,367
king_kong,bfs,62,373
king_kong,bfs,63,379
king_kong,bfs,64,385
king_kong,bfs,65,391
king_kong,bfs,66,397
king_kong,bfs,67,403
king_kong,bfs,68,409
king_kong,bfs,69,415
king_kong,bfs,70,421
king_kong,bfs,71,427
king_kong,bfs,72,433
king_kong,bfs,73,439
king_kong,bfs,74,445
king_kong,bfs,75,451
king_kong,bfs,76,457
king_kong,bfs,77,463
king_kong,bfs,78,469
king_kong,bfs,79,475
king_kong,bfs,80,481
king_kong,bfs,81,487
king_kong,bfs,82,493
king_kong,bfs,83,499
king_kong,bfs,84,505
king_kong,bfs,85,511
king_kong,bfs,86,517
king_kong,bfs,87,523
king_kong,bfs,88,529
king_kong,bfs,89,535
king_kong,bfs,90,541
king_kong,bfs,91,547
king_kong,bfs,92,553
king_kong,bfs,93,559
king_kong,bfs,94,565
king_kong,bfs,95,571
king_kong,bfs,96,577
king_kong,bfs,97,583
king_kong,bfs,98,589
king_kong,bfs,99,595
king_kong,bfs,100,601
king_kong,bfs,101,607
king_kong,bfs,102,613
king_kong,bfs,103,619
king_kong,bfs,104,625
king_kong,bfs,105,631
king_kong,bfs,106,637
king_kong,bfs,107,643
king_kong,bfs,108,649
king_kong,bfs,109,655
king_kong,bfs,110,661
king_kong,bfs,111,667
king_kong,bfs,112,673
king_kong,bfs,113,679
king_kong,bfs,114,685
king_kong,bfs,115,691
king_kong,bfs,116,697
king_kong,bfs,117,703
king_kong,bfs,118,709
king_kong,bfs,119,715
king_kong,bfs,120,721
king_kong,bfs,121,727
king_kong,bfs,122,733
king_kong,bfs,123,739
king_kong,bfs,124,745
king_kong,bfs,125,751
king_kong,bfs,126,757
king_kong,bfs,127,763
king_kong,bfs,128,769
king_kong,bfs,129,775
king_kong,bfs,130,781
king_kong,bfs,131,787
king_kong,bfs,132,793
king_kong,bfs,133,799
king_kong,bfs,134,805
king_kong,bfs,135,811
king_kong,bfs,136,817
king_kong,bfs,137,823
king_kong,bfs,138,829
king_kong,bfs,139,835
king_kong,bfs,140,841
king_kong,bfs,141,847
king_kong,bfs,142,853
king_kong,bfs,143,859
king_kong,bfs,144,865
king_kong,bfs,145,871
king_kong,bfs,146,877
king_kong,bfs,147,883
king_kong,bfs,148,889
king_kong,bfs,149,895
king_kong,bfs,150,901
king_kong,bfs,151,907
king_kong,bfs,152,913
king_kong,bfs,153,919
king_kong,bfs,154,925
king_kong,bfs,155,931
king_kong,bfs,156,937
king_kong,bfs,157,943
king_kong,bfs,158,949
king_kong,bfs,159,955
king_kong,bfs,160,961
king_kong,bfs,161,967
king_kong,bfs,162,973
king_kong,bfs,163,979
king_kong,bfs,164,985
king_kong,bfs,165,991
king_kong,bfs,166,997
king_kong,bfs,167,1003
king_kong,bfs,168,1009
king_kong,bfs,169,1015
king_kong,bfs,170,1021
king_kong,bfs,171,1027
king_kong,bfs,172,1033
king_kong,bfs,173,1039
king_kong,bfs,174,1045
king_kong,bfs,175,1051
king_kong,bfs,176,1057
king_kong,bfs,177,1063
king_kong,bfs,178,1069
king_kong,bfs,179,1075
king_kong,bfs,180,1081
king_kong,bfs,181,1087
king_kong,bfs,182,1093
king_kong,bfs,183,1099
king_kong,bfs,184,1105
king_kong,bfs,185,1111
king_kong,bfs,186,1117
king_kong,bfs,187,1123
king_kong,bfs,188,1129
king_kong,bfs,189,1135
king_kong,bfs,190,1141
king_kong,bfs,191,1147
king_kong,bfs,192,1153
king_kong,bfs,193,1159
king_kong,bfs,194,1165
king_kong,bfs,195,1171
king_kong,bfs,196,1177
king_kong,bfs,197,1183
king_kong,bfs,198,1189
king_kong,bfs,199,1195
king_kong,bfs,200,1201
king_kong,bfs,201,1207
king_kong,bfs,202,1213
king_kong,bfs,203,1219
king_kong,bfs,204,1225
king_kong,bfs,205,1231
king_kong,bfs,206,1237
king_kong,bfs,207,1243
king_kong,bfs,208,1249
king_kong,bfs,209,1255
king_kong,bfs,210,1261
king_kong,bfs,211,1267
king_kong,bfs,212,1273
king_kong,bfs,213,1279
king_kong,bfs,214,1285
king_kong,bfs,215,1291
king_kong,bfs,216,1297
king_kong,bfs,217,1303
king_kong,bfs,218,1309
king_kong,bfs,219,1315
king_kong,bfs,220,1321
king_kong,bfs,221,1327
king_kong,bfs,222,1333
king_kong,bfs,223,1339
king_kong,bfs,224,1345
king_kong,bfs,225,1351
king_kong,bfs,226,1357
king_kong,bfs,227,1363
king_kong,bfs,228,1369
king_kong,bfs,229,1375
king_kong,bfs,230,1381
king_kong,bfs,231,1387
king_kong,bfs,232,1393
king_kong,bfs,233,1399
king_kong,bfs,234,1405
king_kong,bfs,235,1411
king_kong,bfs,236,1417
king_kong,bfs,237,1423
king_kong,bfs,238,1429
king_kong,bfs,239,1435
king_kong,bfs,240,1441
king_kong,bfs,241,1447
king_kong,bfs,242,1453
king_kong,bfs,243,1459
king_kong,bfs,244,1465
king_kong,bfs,245,1471
king_kong,bfs,246,1477
king_kong,bfs,247,1483
king_kong,bfs,248,1489
king_kong,bfs,249,1495
king_kong,bfs,250,1501
king_kong,bfs,251,1507
king_kong,bfs,252,1513
king_kong,bfs,253,1519
king_kong,bfs,254,1525
king_kong,bfs,255,1531
king_kong,bfs,256,1537
king_kong,bfs,257,1543
king_kong,bfs,258,1549
king_kong,bfs,259,1555
king_kong,bfs,260,1561
king_kong,bfs,261,1567
king_kong,bfs,262,1573
king_kong,bfs,263,1579
king_kong,bfs,264,1585
king_kong,bfs,265,1591
king_kong,bfs,266,1597
king_kong,bfs,267,1603
king_kong,bfs,268,1609
king_kong,bfs,269,1615
king_kong,bfs,270,1621
king_kong,bfs,271,1627
king_kong,bfs,272,1633
king_kong,bfs,273,1639
king_kong,bfs,274,1645
king_kong,bfs,275,1651
king_kong,bfs,276,1657
king_kong,bfs,277,1663
king_kong,bfs,278,1669
king_kong,bfs,279,1675
king_kong,bfs,280,1681
king_kong,bfs,281,1687
king_kong,bfs,282,1693
king_kong,bfs,283,1699
king_kong,bfs,284,1705
king_kong,bfs,285,1711
king_kong,bfs,286,1717
king_kong,bfs,287,1723
king_kong,bfs,288,1729
king_kong,bfs,289,1735
king_kong,bfs,290,1741
king_kong,bfs,291,1747
king_kong,bfs,292,1753
king_kong,bfs,293,1759
king_kong,bfs,294,1765
king_kong,bfs,295,1771
king_kong,bfs,296,1777
king_kong,bfs,297,1783
king_kong,bfs,298,1789
king_kong,bfs,299,1795
king_kong,bfs,300,1801
king_kong,bfs,301,1807
king_kong,bfs,302,1813
king_kong,bfs,303,1819
king_kong,bfs,304,1825
king_kong,bfs,305,1831
king_kong,bfs,306,1837
king_kong,bfs,307,1843
king_kong,bfs,308,1849
king_kong,bfs,309,1855
king_kong,bfs,310,1861
king_kong,bfs,311,1867
king_kong,bfs,312,1873
king_kong,bfs,313,1879
king_kong,bfs,314,1885
king_kong,bfs,315,1891
king_kong,bfs,316,1897
king_kong,bfs,317,1903
king_kong,bfs,318,1909
king_kong,bfs,319,1915
king_kong,bfs,320,1921
king_kong,bfs,321,1927
king_kong,bfs,322,1933
king_kong,bfs,323,1939
king_kong,bfs,324,1945
king_kong,bfs,325,1951
king_kong,bfs,326,1957
king_kong,bfs,327,1963
king_kong,bfs,328,1969
king_kong,bfs,329,1975
king_kong,bfs,330,1981
king_kong,bfs,331,1987
king_kong,bfs,332,1993
king_kong,bfs,333,1999
king_kong,bfs,334,2005
king_kong,bfs,335,2011
king_kong,bfs,336,2017
king_kong,bfs,337,2023
king_kong,bfs,338,2029
king_kong,bfs,339,2035
king_kong,bfs,340,2041
king_kong,bfs,341,2047
king_kong,bfs,342,2053
king_kong,bfs,343,2059
king_kong,bfs,344,2065
king_kong,bfs,345,2071
king_kong,bfs,346,2077
king_kong,bfs,347,2083
king_kong,bfs,348,2089
king_kong,bfs,349,2095
king_kong,bfs,350,2101
king_kong,bfs,351,2107
king_kong,bfs,352,2113
king_kong,bfs,353,2119
king_kong,bfs,354,2125
king_kong,bfs,355,2131
king_kong,bfs,356,2137
king_kong,bfs,357,2143
king_kong,bfs,358,2149
king_kong,bfs,359,2155
king_kong,bfs,360,2161
king_kong,bfs,361,2167
king_kong,bfs,362,2173
king_kong,bfs,363,2179
king_kong,bfs,364,2185
king_kong,bfs,365,2191
king_kong,bfs,366,2197
king_kong,bfs,367,2203
king_kong,bfs,368,2209
king_kong,bfs,369,2215
king_kong,bfs,370,2221
king_kong,bfs,371,2227
king_kong,bfs,372,2233
king_kong,bfs,373,2239
king_kong,bfs,374,2245
king_kong,bfs,375,2251
king_kong,bfs,376,2257
king_kong,bfs,377,2263
king_kong,bfs,378,2269
king_kong,bfs,379,2275
king_kong,bfs,380,2281
king_kong,bfs,381,2287
king_kong,bfs,382,2293
king_kong,bfs,383,2299
king_kong,bfs,384,2305
king_kong,bfs,385,2311
king_kong,bfs,386,2317
king_kong,bfs,387,2323
king_kong,bfs,388,2329
king_kong,bfs,389,2335
king_kong,bfs,390,2341
king_kong,bfs,391,2347
king_kong,bfs,392,2353
king_kong,bfs,393,2359
king_kong,bfs,394,2365
king_kong,bfs,395,2371
king_kong,bfs,396,2377
king_kong,bfs,397,2383
king_kong,bfs,398,2389
king_kong,bfs,399,2395
king_kong,bfs,400,2401
king_kong,bfs,401,2407
king_kong,bfs,402,2413
king_kong,bfs,403,2419
king_kong,bfs,404,2425
king_kong,bfs,405,2431
king_kong,bfs,406,2437
king_kong,bfs,407,2443
king_kong,bfs,408,2449
king_kong,bfs,409,2455
king_kong,bfs,410,2461
king_kong,bfs,411,2467
king_kong,bfs,412,2473
king_kong,bfs,413,2479
king_kong,bfs,414,2485
king_kong,bfs,415,2491
king_kong,bfs,416,2497
king_kong,bfs,417,2503
king_kong,bfs,418,2509
king_kong,bfs,419,2515
king_kong,bfs,420,2521
king_kong,bfs,421,2527
king_kong,bfs,422,2533
king_kong,bfs,423,2539
king_kong,bfs,424,2545
king_kong,bfs,425,2551
king_kong,bfs,426,2557
king_kong,bfs,427,2563
king_kong,bfs,428,2569
king_kong,bfs,429,2575
king_kong,bfs,430,2581
king_kong,bfs,431,2587
king_kong,bfs,432,2593
king_kong,bfs,433,2599
king_kong,bfs,434,2605
king_kong,bfs,435,2611
king_kong,bfs,436,2617
king_kong,bfs,437,2623
king_kong,bfs,438,2629
king_kong,bfs,439,2635
king_kong,bfs,440,2641
king_kong,bfs,441,2647
king_kong,bfs,442,2653
king_kong,bfs,443,2659
king_kong,bfs,444,2665
king_kong,bfs,445,2671
king_kong,bfs,446,2677
king_kong,bfs,447,2683
king_kong,bfs,448,2689
king_kong,bfs,449,2695
king_kong,bfs,450,2701
king_kong,bfs,451,2707
king_kong,bfs,452,2713
king_kong,bfs,453,2719
king_kong,bfs,454,2725
king_kong,bfs,455,2731
king_kong,bfs,456,2737
king_kong,bfs,457,2743
king_kong,bfs,458,2749
king_kong,bfs,459,2755
king_kong,bfs,460,2761
king_kong,bfs,461,2767
king_kong,bfs,462,2773
king_kong,bfs,463,2779
king_kong,bfs,464,2785
king_kong,bfs,465,2791
king_kong,bfs,466,2797
king_kong,bfs,467,2803
king_kong,bfs,468,2809
king_kong,bfs,469,2815
king_kong,bfs,470,2821
king_kong,bfs,471,2827
king_kong,bfs,472,2833
king_kong,bfs,473,2839
king_kong,bfs,474,2845
king_kong,bfs,475,2851
king_kong,bfs,476,2857
king_kong,bfs,477,2863
king_kong,bfs,478,2869
king_kong,bfs,479,2875
king_kong,bfs,480,2881
king_kong,bfs,481,2887
king_kong,bfs,482,2893
king_kong,bfs,483,2899
king_kong,bfs,484,2905
king_kong,bfs,485,2911
king_kong,bfs,486,2917
king_kong,bfs,487,2923
king_kong,bfs,488,2929
king_kong,bfs,489,2935
king_kong,bfs,490,2941
king_kong,bfs,491,2947
king_kong,bfs,492,2953
king_kong,bfs,493,2959
king_kong,bfs,494,2965
king_kong,bfs,495,2971
king_kong,bfs,496,2977
king_kong,bfs,497,2983
king_kong,bfs,498,2989
king_kong,bfs,499,2995
king_kong,bfs,500,3001
king_kong,bfs,501,3007
king_kong,bfs,502,3013
king_kong,bfs,503,3019
king_kong,bfs,504,3025
king_kong,bfs,505,3031
king_kong,bfs,506,3037
king_kong,bfs,507,3043
king_kong,bfs,508,3049
king_kong,bfs,509,3055
king_kong,bfs,510,3061
king_kong,bfs,511,3067
king_kong,bfs,512,3073
king_kong,bfs,513,3079
king_kong,bfs,514,3085
king_kong,bfs,515,3091
king_kong,bfs,516,3097
king_kong,bfs,517,3103
king_kong,bfs,518,3109
king_kong,bfs,519,3115
king_kong,bfs,520,3121
king_kong,bfs,521,3127
king_kong,bfs,522,3133
king_kong,bfs,523,3139
king_kong,bfs,524,3145
king_kong,bfs,525,3151
king_kong,bfs,526,3157
king_kong,bfs,527,3163
king_kong,bfs,528,3169
king_kong,bfs,529,3175
king_kong,bfs,530,3181
king_kong,bfs,531,3187
king_kong,bfs,532,3193
king_kong,bfs,533,3199
king_kong,bfs,534,3205
king_kong,bfs,535,3211
king_kong,bfs,536,3217
king_kong,bfs,537,3223
king_kong,bfs,538,3229
king_kong,bfs,539,3235
king_kong,bfs,540,3241
king_kong,bfs,541,3247
king_kong,bfs,542,3253
king_kong,bfs,543,3259
king_kong,bfs,544,3265
king_kong,bfs,545,3271
king_kong,bfs,546,3277
king_kong,bfs,547,3283
king_kong,bfs,548,3289
king_kong,bfs,549,3295
king_kong,bfs,550,3301
king_kong,bfs,551,3307
king_kong,bfs,552,3313
king_kong,bfs,553,3319
king_kong,bfs,554,3325
king_kong,bfs,555,3331
king_kong,bfs,556,3337
king_kong,bfs,557,3343
king_kong,bfs,558,3349
king_kong,bfs,559,3355
king_kong,bfs,560,3361
king_kong,bfs,561,3367
king_kong,bfs,562,3373
king_kong,bfs,563,3379
king_kong,bfs,564,3385
king_kong,bfs,565,3391
king_kong,bfs,566,3397
king_kong,bfs,567,3403
king_kong,bfs,568,3409
king_kong,bfs,569,3415
king_kong,bfs,570,3421
king_kong,bfs,571,3427
king_kong,bfs,572,3433
king_kong,bfs,573,3439
king_kong,bfs,574,3445
king_kong,bfs,575,3451
king_kong,bfs,576,3457
king_kong,bfs,577,3463
king_kong,bfs,578,3499
king_kong,bfs,579,3529
king_kong,bfs,580,3559
king_kong,bfs,581,3589
king_kong,bfs,582,3685
king_kong,bfs,583,3781
king_kong,bfs,584,3877
king_kong,bfs,585,3973
king_kong,bfs,586,4321
king_kong,bfs,587,4567
king_kong,bfs,588,4813
king_kong,bfs,589,5059
king_kong,bfs,590,5677
king_kong,bfs,591,6271
king_kong,bfs,592,6865
king_kong,bfs,593,7423
king_kong,bfs,594,9043
king_kong,bfs,595,10189
king_kong,id,0,1
king_kong,id,1,7
king_kong,id,2,13
king_kong,id,3,19
king_kong,id,4,25
king_kong,id,5,31
king_kong,id,6,37
king_kong,id,7,43
king_kong,id,8,49
king_kong,id,9,55
king_kong,id,10,61
king_kong,id,11,67
king_kong,id,12,73
king_kong,id,13,79
king_kong,id,14,85
king_kong,id,15,91
king_kong,id,16,97
king_kong,id,17,103
king_kong,id,18,109
king_kong,id,19,115
king_kong,id,20,121
king_kong,id,21,127
king_kong,id,22,133
king_kong,id,23,139
king_kong,id,24,145
king_kong,id,25,151
king_kong,id,26,157
king_kong,id,27,163
king_kong,id,28,169
king_kong,id,29,175
king_kong,id,30,181
king_kong,id,31,187
king_kong,id,32,193
king_kong,id,33,199
king_kong,id,34,205
king_kong,id,35,211
king_kong,id,36,217
king_kong,id,37,223
king_kong,id,38,229
king_kong,id,39,235
king_kong,id,40,241
king_kong,id,41,247
king_kong,id,42,253
king_kong,id,43,259
king_kong,id,44,265
king_kong,id,45,271
king_kong,id,46,277
king_kong,id,47,283
king_kong,id,48,289
king_kong,id,49,295
king_kong,id,50,301
king_kong,id,51,307
king_kong,id,52,313
king_kong,id,53,319
king_kong,id,54,325
king_kong,id,55,331
king_kong,id,56,337
king_kong,id,57,343
king_kong,id,58,349
king_kong,id,59,355
king_kong,id,60,361
king_kong,id,61,367
king_kong,id,62,373
king_kong,id,63,379
king_kong,id,64,385
king_kong,id,65,391
king_kong,id,66,397
king_kong,id,67,403
king_kong,id,68,409
king_kong,id,69,415
king_kong,id,70,421
king_kong,id,71,427
king_kong,id,72,433
king_kong,id,73,439
king_kong,id,74,445
king_kong,id,75,451
king_kong,id,76,457
king_kong,id,77,463
king_kong,id,78,469
king_kong,id,79,475
king_kong,id,80,481
king_kong,id,81,487
king_kong,id,82,493
king_kong,id,83,499
king_kong,id,84,505
king_kong,id,85,511
king_kong,id,86,517
king_kong,id,87,523
king_kong,id,88,529
king_kong,id,89,535
king_kong,id,90,541
king_kong,id,91,547
king_kong,id,92,553
king_kong,id,93,559
king_kong,id,94,565
king_kong,id,95,571
king_kong,id,96,577
king_kong,id,97,583
king_kong,id,98,589
king_kong,id,99,595
king_kong,id,100,601
king_kong,id,101,607
king_kong,id,102,613
king_kong,id,103,619
king_kong,id,104,625
king_kong,id,105,631
king_kong,id,106,637
king_kong,id,107,643
king_kong,id,108,649
king_kong,id,109,655
king_kong,id,110,661
king_kong,id,111,667
king_kong,id,112,673
king_kong,id,113,679
king_kong,id,114,685
king_kong,id,115,691
king_kong,id,116,697
king_kong,id,117,703
king_kong,id,118,709
king_kong,id,119,715
king_kong,id,120,721
king_kong,id,121,727
king_kong,id,122,733
king_kong,id,123,739
king_kong,id,124,745
king_kong,id,125,751
king_kong,id,126,757
king_kong,id,127,763
king_kong,id,128,769
king_kong,id,129,775
king_kong,id,130,781
king_kong,id,131,787
king_kong,id,132,793
king_kong,id,133,799
king_kong,id,134,805
king_kong,id,135,811
king_kong,id,136,817
king_kong,id,137,823
king_kong,id,138,829
king_kong,id,139,835
king_kong,id,140,841
king_kong,id,141,847
king_kong,id,142,853
king_kong,id,143,859
king_kong,id,144,865
king_kong,id,145,871
king_kong,id,146,877
king_kong,id,147,883
king_kong,id,148,889
king_kong,id,149,895
king_kong,id,150,901
king_kong,id,151,907
king_kong,id,152,913
king_kong,id,153,919
king_kong,id,154,925
king_kong,id,155,931
king_kong,id,156,937
king_kong,id,157,943
king_kong,id,158,949
king_kong,id,159,955
king_kong,id,160,961
king_kong,id,161,967
king_kong,id,162,973
king_kong,id,163,979
king_kong,id,164,985
king_kong,id,165,991
king_kong,id,166,997
king_kong,id,167,1003
king_kong,id,168,1009
king_kong,id,169,1015
king_kong,id,170,1021
king_kong,id,171,1027
king_kong,id,172,1033
king_kong,id,173,1039
king_kong,id,174,1045
king_kong,id,175,1051
king_kong,id,176,1057
king_kong,id,177,1063
king_kong,id,178,1069
king_kong,id,179,1075
king_kong,id,180,1081
king_kong,id,181,1087
king_kong,id,182,1093
king_kong,id,183,1099
king_kong,id,184,1105
king_kong,id,185,1111
king_kong,id,186,1117
king_kong,id,187,1123
king_kong,id,188,1129
king_kong,id,189,1135
king_kong,id,190,1141
king_kong,id,191,1147
king_kong,id,192,1153
king_kong,id,193,1159
king_kong,id,194,1165
king_kong,id,195,1171
king_kong,id,196,1177
king_kong,id,197,1183
king_kong,id,198,1189
king_kong,id,199,1195
king_kong,id,200,1201
king_kong,id,201,1207
king_kong,id,202,1213
king_kong,id,203,1219
king_kong,id,204,1225
king_kong,id,205,1231
king_kong,id,206,1237
king_kong,id,207,1243
king_kong,id,208,1249
king_kong,id,209,1255
king_kong,id,210,1261
king_kong,id,211,1267
king_kong,id,212,1273
king_kong,id,213,1279
king_kong,id,214,1285
king_kong,id,215,1291
king_kong,id,216,1297
king_kong,id,217,1303
king_kong,id,218,1309
king_kong,id,219,1315
king_kong,id,220,1321
king_kong,id,221,1327
king_kong,id,222,1333
king_kong,id,223,1339
king_kong,id,224,1345
king_kong,id,225,1351
king_kong,id,226,1357
king_kong,id,227,1363
king_kong,id,228,1369
king_kong,id,229,1375
king_kong,id,230,1381
king_kong,id,231,1387
king_kong,id,232,1393
king_kong,id,233,1399
king_kong,id,234,1405
king_kong,id,235,1411
king_kong,id,236,1417
king_kong,id,237,1423
king_kong,id,238,1429
king_kong,id,239,1435
king_kong,id,240,1441
king_kong,id,241,1447
king_kong,id,242,1453
king_kong,id,243,1459
king_kong,id,244,1465
king_kong,id,245,1471
king_kong,id,246,1477
king_kong,id,247,1483
king_kong,id,248,1489
king_kong,id,249,1495
king_kong,id,250,1501
king_kong,id,251,1507
king_kong,id,252,1513
king_kong,id,253,1519
king_kong,id,254,1525
king_kong,id,255,1531
king_kong,id,256,1537
king_kong,id,257,1543
king_kong,id,258,1549
king_kong,id,259,1555
king_kong,id,260,1561
king_kong,id,261,1567
king_kong,id,262,1573
king_kong,id,263,1579
king_kong,id,264,1585
king_kong,id,265,1591
king_kong,id,266,1597
king_kong,id,267,1603
king_kong,id,268,1609
king_kong,id,269,1615
king_kong,id,270,1621
king_kong,id,271,1627
king_kong,id,272,1633
king_kong,id,273,1639
king_kong,id,274,1645
king_kong,id,275,1651
king_kong,id,276,1657
king_kong,id,277,1663
king_kong,id,278,1669
king_kong,id,279,1675
king_kong,id,280,1681
king_kong,id,281,1687
king_kong,id,282,1693
king_kong,id,283,1699
king_kong,id,284,1705
king_kong,id,285,1711
king_kong,id,286,1717
king_kong,id,287,1723
king_kong,id,288,1729
king_kong,id,289,1735
king_kong,id,290,1741
king_kong,id,291,1747
king_kong,id,292,1753
king_kong,id,293,1759
king_kong,id,294,1765
king_kong,id,295,1771
king_kong,id,296,1777
king_kong,id,297,1783
king_kong,id,298,1789
king_kong,id,299,1795
king_kong,id,300,1801
king_kong,id,301,1807
king_kong,id,302,1813
king_kong,id,303,1819
king_kong,id,304,1825
king_kong,id,305,1831
king_kong,id,306,1837
king_kong,id,307,1843
king_kong,id,308,1849
king_kong,id,309,1855
king_kong,id,310,1861
king_kong,id,311,1867
king_kong,id,312,1873
king_kong,id,313,1879
king_kong,id,314,1885
king_kong,id,315,1891
king_kong,id,316,1897
king_kong,id,317,1903
king_kong,id,318,1909
king_kong,id,319,1915
king_kong,id,320,1921
king_kong,id,321,1927
king_kong,id,322,1933
king_kong,id,323,1939
king_kong,id,324,1945
king_kong,id,325,1951
king_kong,id,326,1957
king_kong,id,327,1963
king_kong,id,328,1969
king_kong,id,329,1975
king_kong,id,330,1981
king_kong,id,331,1987
king_kong,id,332,1993
king_kong,id,333,1999
king_kong,id,334,2005
king_kong,id,335,2011
king_kong,id,336,2017
king_kong,id,337,2023
king_kong,id,338,2029
king_kong,id,339,2035
king_kong,id,340,2041
king_kong,id,341,2047
king_kong,id,342,2053
king_kong,id,343,2059
king_kong,id,344,2065
king_kong,id,345,2071
king_kong,id,346,2077
king_kong,id,347,2083
king_kong,id,348,2089
king_kong,id,349,2095
king_kong,id,350,2101
king_kong,id,351,2107
king_kong,id,352,2113
king_kong,id,353,2119
king_kong,id,354,2125
king_kong,id,355,2131
king_kong,id,356,2137
king_kong,id,357,2143
king_kong,id,358,2149
king_kong,id,359,2155
king_kong,id,360,2161
king_kong,id,361,2167
king_kong,id,362,2173
king_kong,id,363,2179
king_kong,id,364,2185
king_kong,id,365,2191
king_kong,id,366,2197
king_kong,id,367,2203
king_kong,id,368,2209
king_kong,id,369,2215
king_kong,id,370,2221
king_kong,id,371,2227
king_kong,id,372,2233
king_kong,id,373,2239
king_kong,id,374,2245
king_kong,id,375,2251
king_kong,id,376,2257
king_kong,id,377,2263
king_kong,id,378,2269
king_kong,id,379,2275
king_kong,id,380,2281
king_kong,id,381,2287
king_kong,id,382,2293
king_kong,id,383,2299
king_kong,id,384,2305
king_kong,id,385,2311
king_kong,id,386,2317
king_kong,id,387,2323
king_kong,id,388,2329
king_kong,id,389,2335
king_kong,id,390,2341
king_kong,id,391,2347
king_kong,id,392,2353
king_kong,id,393,2359
king_kong,id,394,2365
king_kong,id,395,2371
king_kong,id,396,2377
king_kong,id,397,2383
king_kong,id,398,2389
king_kong,id,399,2395
king_kong,id,400,2401
king_kong,id,401,2407
king_kong,id,402,2413
king_kong,id,403,2419
king_kong,id,404,2425
king_kong,id,405,2431
king_kong,id,406,2437
king_kong,id,407,2443
king_kong,id,408,2449
king_kong,id,409,2455
king_kong,id,410,2461
king_kong,id,411,2467
king_kong,id,412,2473
king_kong,id,413,2479
king_kong,id,414,2485
king_kong,id,415,2491
king_kong,id,416,2497
king_kong,id,417,2503
king_kong,id,418,2509
king_kong,id,419,2515
king_kong,id,420,2521
king_kong,id,421,2527
king_kong,id,422,2533
king_kong,id,423,2539
king_kong,id,424,2545
king_kong,id,425,2551
king_kong,id,426,2557
king_kong,id,427,2563
king_kong,id,428,2569
king_kong,id,429,2575
king_kong,id,430,2581
king_kong,id,431,2587
king_kong,id,432,2593
king_kong,id,433,2599
king_kong,id,434,2605
king_kong,id,435,2611
king_kong,id,436,2617
king_kong,id,437,2623
king_kong,id,438,2629
king_kong,id,439,2635
king_kong,id,440,2641
king_kong,id,441,2647
king_kong,id,442,2653
king_kong,id,443,2659
king_kong,id,444,2665
king_kong,id,445,2671
king_kong,id,446,2677
king_kong,id,447,2683
king_kong,id,448,2689
king_kong,id,449,2695
king_kong,id,450,2701
king_kong,id,451,2707
king_kong,id,452,2713
king_kong,id,453,2719
king_kong,id,454,2725
king_kong,id,455,2731
king_kong,id,456,2737
king_kong,id,457,2743
king_kong,id,458,2749
king_kong,id,459,2755
king_kong,id,460,2761
king_kong,id,461,2767
king_kong,id,462,2773
king_kong,id,463,2779
king_kong,id,464,2785
king_kong,id,465,2791
king_kong,id,466,2797
king_kong,id,467,2803
king_kong,id,468,2809
king_kong,id,469,2815
king_kong,id,470,2821
king_kong,id,471,2827
king_kong,id,472,2833
king_kong,id,473,2839
king_kong,id,474,2845
king_kong,id,475,2851
king_kong,id,476,2857
king_kong,id,477,2863
king_kong,id,478,2869
king_kong,id,479,2875
king_kong,id,480,2881
king_kong,id,481,2887
king_kong,id,482,2893
king_kong,id,483,2899
king_kong,id,484,2905
king_kong,id,485,2911
king_kong,id,486,2917
king_kong,id,487,2923
king_kong,id,488,2929
king_kong,id,489,2935
king_kong,id,490,2941
king_kong,id,491,2947
king_kong,id,492,2953
king_kong,id,493,2959
king_kong,id,494,2965
king_kong,id,495,2971
king_kong,id,496,2977
king_kong,id,497,2983
king_kong,id,498,2989
king_kong,id,499,2995
king_kong,id,500,3001
king_kong,id,501,3007
king_kong,id,502,3013
king_kong,id,503,3019
king_kong,id,504,3025
king_kong,id,505,3031
king_kong,id,506,3037
king_kong,id,507,3043
king_kong,id,508,3049
king_kong,id,509,3055
king_kong,id,510,3061
king_kong,id,511,3067
king_kong,id,512,3073
king_kong,id,513,3079
king_kong,id,514,3085
king_kong,id,515,3091
king_kong,id,516,3097
king_kong,id,517,3103
king_kong,id,518,3109
king_kong,id,519,3115
king_kong,id,520,3121
king_kong,id,521,3127
king_kong,id,522,3133
king_kong,id,523,3139
king_kong,id,524,3145
king_kong,id,525,3151
king_kong,id,526,3157
king_kong,id,527,3163
king_kong,id,528,3169
king_kong,id,529,3175
king_kong,id,530,3181
king_kong,id,531,3187
king_kong,id,532,3193
king_kong,id,533,3199
king_kong,id,534,3205
king_kong,id,535,3211
king_kong,id,536,3217
king_kong,id,537,3223
king_kong,id,538,3229
king_kong,id,539,3235
king_kong,id,540,3241
king_kong,id,541,3247
king_kong,id,542,3253
king_kong,id,543,3259
king_kong,id,544,3265
king_kong,id,545,3271
king_kong,id,546,3277
king_kong,id,547,3283
king_kong,id,548,3289
king_kong,id,549,3295
king_kong,id,550,3301
king_kong,id,551,3307
king_kong,id,552,3313
king_kong,id,553,3319
king_kong,id,554,3325
king_kong,id,555,3331
king_kong,id,556,3337
king_kong,id,557,3343
king_kong,id,558,3349
king_kong,id,559,3355
king_kong,id,560,3361
king_kong,id,561,3367
king_kong,id,562,3373
king_kong,id,563,3379
king_kong,id,564,3385
king_kong,id,565,3391
king_kong,id,566,3397
king_kong,id,567,3403
king_kong,id,568,3409
king_kong,id,569,3415
king_kong,id,570,3421
king_kong,id,571,3427
king_kong,id,572,3433
king_kong,id,573,3439
king_kong,id,574,3445
king_kong,id,575,3451
king_kong,id,576,3457
king_kong,id,577,3463
king_kong,id,578,3499
king_kong,id,579,3529
king_kong,id,580,3559
king_kong,id,581,3589
king_kong,id,582,3685
king_kong,id,583,3781
king_kong,id,584,3877
king_kong,id,585,3973
king_kong,id,586,4321
king_kong,id,587,4567
king_kong,id,588,4813
king_kong,id,589,5059
king_kong,id,590,5677
king_kong,id,591,6271
king_kong,id,592,6865
king_kong,id,593,7423
king_kong,id,594,9043
king_kong,id,595,10189
koolaid,bfs,0,1
koolaid,bfs,1,2
koolaid,bfs,2,3
koolaid,bfs,3,4
koolaid,bfs,4,5
koolaid,bfs,5,6
koolaid,bfs,6,7
koolaid,bfs,7,8
koolaid,bfs,8,9
koolaid,bfs,9,10
koolaid,bfs,10,11
koolaid,bfs,11,12
koolaid,bfs,12,13
koolaid,bfs,13,14
koolaid,bfs,14,15
koolaid,bfs,15,16
koolaid,bfs,16,17
koolaid,bfs,17,18
koolaid,bfs,18,19
koolaid,bfs,19,20
koolaid,bfs,20,21
koolaid,bfs,21,22
koolaid,bfs,22,23
koolaid,bfs,23,24
koolaid,bfs,24,25
koolaid,bfs,25,26
koolaid,bfs,26,27
koolaid,bfs,27,28
koolaid,bfs,28,29
koolaid,bfs,29,30
koolaid,bfs,30,31
koolaid,bfs,31,32
koolaid,bfs,32,33
koolaid,bfs,33,34
koolaid,bfs,34,35
koolaid,bfs,35,36
koolaid,bfs,36,37
koolaid,bfs,37,38
koolaid,bfs,38,39
koolaid,bfs,39,40
koolaid,bfs,40,41
koolaid,bfs,41,42
koolaid,bfs,42,43
koolaid,bfs,43,44
koolaid,bfs,44,45
koolaid,bfs,45,46
koolaid,bfs,46,47
koolaid,bfs,47,48
koolaid,bfs,48,49
koolaid,bfs,49,50
koolaid,bfs,50,51
koolaid,bfs,51,52
koolaid,bfs,52,53
koolaid,bfs,53,54
koolaid,bfs,54,55
koolaid,bfs,55,56
koolaid,bfs,56,57
koolaid,bfs,57,58
koolaid,bfs,58,59
koolaid,bfs,59,60
koolaid,bfs,60,61
koolaid,bfs,61,62
koolaid,bfs,62,63
koolaid,bfs,63,64
koolaid,bfs,64,65
koolaid,bfs,65,66
koolaid,bfs,66,67
koolaid,bfs,67,68
koolaid,bfs,68,69
koolaid,bfs,69,70
koolaid,bfs,70,71
koolaid,bfs,71,72
koolaid,bfs,72,73
koolaid,bfs,73,74
koolaid,bfs,74,75
koolaid,bfs,75,76
koolaid,bfs,76,77
koolaid,bfs,77,78
koolaid,bfs,78,79
koolaid,bfs,79,80
koolaid,bfs,80,81
koolaid,bfs,81,82
koolaid,bfs,82,83
koolaid,bfs,83,84
koolaid,bfs,84,85
koolaid,bfs,85,86
koolaid,bfs,86,87
koolaid,bfs,87,88
koolaid,bfs,88,89
koolaid,bfs,89,90
koolaid,bfs,90,91
koolaid,bfs,91,92
koolaid,bfs,92,93
koolaid,bfs,93,94
koolaid,bfs,94,95
koolaid,bfs,95,96
koolaid,bfs,96,97
koolaid,bfs,97,98
koolaid,bfs,98,99
koolaid,bfs,99,100
koolaid,bfs,100,101
koolaid,bfs,101,102
koolaid,bfs,102,103
koolaid,bfs,103,104
koolaid,bfs,104,105
koolaid,bfs,105,106
koolaid,bfs,106,107
koolaid,bfs,107,108
koolaid,bfs,108,109
koolaid,bfs,109,110
koolaid,bfs,110,111
koolaid,bfs,111,112
koolaid,bfs,112,113
koolaid,bfs,113,114
koolaid,bfs,114,115
koolaid,bfs,115,116
koolaid,bfs,116,117
koolaid,bfs,117,118
koolaid,bfs,118,119
koolaid,bfs,119,120
koolaid,bfs,120,121
koolaid,bfs,121,122
koolaid,bfs,122,123
koolaid,bfs,123,124
koolaid,bfs,124,125
koolaid,bfs,125,126
koolaid,bfs,126,127
koolaid,bfs,127,128
koolaid,bfs,128,129
koolaid,bfs,129,130
koolaid,bfs,130,131
koolaid,bfs,131,132
koolaid,bfs,132,133
koolaid,bfs,133,134
koolaid,bfs,134,135
koolaid,bfs,135,136
koolaid,bfs,136,137
koolaid,bfs,137,138
koolaid,bfs,138,139
koolaid,bfs,139,140
koolaid,bfs,140,141
koolaid,bfs,141,142
koolaid,bfs,142,143
koolaid,bfs,143,144
koolaid,bfs,144,145
koolaid,bfs,145,146
koolaid,bfs,146,147
koolaid,bfs,147,148
koolaid,bfs,148,149
koolaid,bfs,149,150
koolaid,bfs,150,151
koolaid,bfs,151,152
koolaid,bfs,152,153
koolaid,bfs,153,154
koolaid,bfs,154,155
koolaid,bfs,155,156
koolaid,bfs,156,157
koolaid,bfs,157,158
koolaid,bfs,158,159
koolaid,bfs,159,160
koolaid,bfs,160,161
koolaid,bfs,161,162
koolaid,bfs,162,163
koolaid,bfs,163,164
koolaid,bfs,164,165
koolaid,bfs,165,166
koolaid,bfs,166,167
koolaid,bfs,167,168
koolaid,bfs,168,169
koolaid,bfs,169,170
koolaid,bfs,170,171
koolaid,bfs,171,172
koolaid,bfs,172,173
koolaid,bfs,173,174
koolaid,bfs,174,175
koolaid,bfs,175,176
koolaid,bfs,176,177
koolaid,bfs,177,178
koolaid,bfs,178,179
koolaid,bfs,179,180
koolaid,bfs,180,181
koolaid,bfs,181,182
koolaid,bfs,182,183
koolaid,bfs,183,184
koolaid,bfs,184,185
koolaid,bfs,185,186
koolaid,bfs,186,187
koolaid,bfs,187,188
koolaid,bfs,188,189
koolaid,bfs,189,190
koolaid,bfs,190,191
koolaid,bfs,191,192
koolaid,bfs,192,193
koolaid,bfs,193,194
koolaid,bfs,194,195
koolaid,bfs,195,196
koolaid,bfs,196,197
koolaid,bfs,197,198
koolaid,bfs,198,199
koolaid,bfs,199,200
koolaid,bfs,200,201
koolaid,bfs,201,202
koolaid,bfs,202,203
koolaid,bfs,203,204
koolaid,bfs,204,205
koolaid,bfs,205,206
koolaid,bfs,206,207
koolaid,bfs,207,208
koolaid,bfs,208,209
koolaid,bfs,209,210
koolaid,bfs,210,211
koolaid,bfs,211,212
koolaid,bfs,212,213
koolaid,bfs,213,214
koolaid,bfs,214,215
koolaid,bfs,215,216
koolaid,bfs,216,217
koolaid,bfs,217,218
koolaid,bfs,218,219
koolaid,bfs,219,220
koolaid,bfs,220,221
koolaid,bfs,221,222
koolaid,bfs,222,223
koolaid,bfs,223,224
koolaid,bfs,224,225
koolaid,bfs,225,226
koolaid,bfs,226,227
koolaid,bfs,227,228
koolaid,bfs,228,229
koolaid,bfs,229,230
koolaid,bfs,230,231
koolaid,bfs,231,232
koolaid,bfs,232,233
koolaid,bfs,233,234
koolaid,bfs,234,235
koolaid,bfs,235,236
koolaid,bfs,236,237
koolaid,bfs,237,238
koolaid,bfs,238,239
koolaid,bfs,239,240
koolaid,bfs,240,241
koolaid,bfs,241,242
koolaid,bfs,242,243
koolaid,bfs,243,244
koolaid,bfs,244,245
koolaid,bfs,245,246
koolaid,bfs,246,247
koolaid,bfs,247,248
koolaid,bfs,248,257
koolaid,bfs,249,338
koolaid,bfs,250,419
koolaid,bfs,251,500
koolaid,bfs,252,581
koolaid,bfs,253,662
koolaid,bfs,254,743
koolaid,bfs,255,824
koolaid,bfs,256,905
koolaid,bfs,257,986
koolaid,bfs,258,1067
koolaid,bfs,259,1148
koolaid,bfs,260,1229
koolaid,bfs,261,1310
koolaid,bfs,262,1391
koolaid,bfs,263,1472
koolaid,bfs,264,1553
koolaid,bfs,265,1634
koolaid,bfs,266,1715
koolaid,bfs,267,1796
koolaid,bfs,268,1877
koolaid,bfs,269,1958
koolaid,bfs,270,2039
koolaid,bfs,271,2120
koolaid,bfs,272,2201
koolaid,bfs,273,2282
koolaid,bfs,274,2363
koolaid,bfs,275,2444
koolaid,bfs,276,2525
koolaid,bfs,277,2606
koolaid,bfs,278,2687
koolaid,bfs,279,2768
koolaid,bfs,280,2849
koolaid,bfs,281,2930
koolaid,bfs,282,3011
koolaid,bfs,283,3092
koolaid,bfs,284,3173
koolaid,bfs,285,3254
koolaid,bfs,286,3335
koolaid,bfs,287,3416
koolaid,bfs,288,3497
koolaid,bfs,289,3578
koolaid,bfs,290,3659
koolaid,bfs,291,3740
koolaid,bfs,292,3803
koolaid,bfs,293,3866
koolaid,bfs,294,3929
koolaid,bfs,295,3992
koolaid,bfs,296,4055
koolaid,bfs,297,4118
koolaid,bfs,298,4181
koolaid,bfs,299,4244
koolaid,bfs,300,4307
koolaid,bfs,301,4370
koolaid,bfs,302,4433
koolaid,bfs,303,4496
koolaid,bfs,304,4559
koolaid,bfs,305,4622
koolaid,bfs,306,4685
koolaid,bfs,307,4748
koolaid,bfs,308,4811
koolaid,bfs,309,4874
koolaid,bfs,310,4937
koolaid,bfs,311,5000
koolaid,bfs,312,5063
koolaid,bfs,313,5126
koolaid,bfs,314,5189
koolaid,bfs,315,5252
koolaid,bfs,316,5315
koolaid,bfs,317,5378
koolaid,bfs,318,5441
koolaid,bfs,319,5504
koolaid,bfs,320,5567
koolaid,bfs,321,5630
koolaid,bfs,322,5693
koolaid,bfs,323,5756
koolaid,bfs,324,5819
koolaid,bfs,325,5882
koolaid,bfs,326,5945
koolaid,bfs,327,6008
koolaid,bfs,328,6071
koolaid,bfs,329,6134
koolaid,bfs,330,6197
koolaid,bfs,331,6260
koolaid,bfs,332,6323
koolaid,bfs,333,6386
koolaid,bfs,334,6449
koolaid,bfs,335,6512
koolaid,bfs,336,6575
koolaid,bfs,337,6638
koolaid,bfs,338,6701
koolaid,bfs,339,6764
koolaid,bfs,340,6827
koolaid,bfs,341,6890
koolaid,bfs,342,6953
koolaid,bfs,343,7016
koolaid,bfs,344,7079
koolaid,bfs,345,7142
koolaid,bfs,346,7205
koolaid,bfs,347,7268
koolaid,bfs,348,7331
koolaid,bfs,349,7394
koolaid,bfs,350,7457
koolaid,bfs,351,7520
koolaid,bfs,352,7583
koolaid,bfs,353,7646
koolaid,bfs,354,7709
koolaid,bfs,355,7772
koolaid,bfs,356,7835
koolaid,bfs,357,7898
koolaid,bfs,358,7961
koolaid,bfs,359,8024
koolaid,bfs,360,8087
koolaid,bfs,361,8150
koolaid,bfs,362,8213
koolaid,bfs,363,8276
koolaid,bfs,364,8339
koolaid,bfs,365,8402
koolaid,bfs,366,8465
koolaid,bfs,367,8528
koolaid,bfs,368,8591
koolaid,bfs,369,8654
koolaid,bfs,370,8717
koolaid,bfs,371,8780
koolaid,bfs,372,8843
koolaid,bfs,373,8906
koolaid,bfs,374,8969
koolaid,bfs,375,9032
koolaid,bfs,376,9095
koolaid,bfs,377,9158
koolaid,bfs,378,9221
koolaid,bfs,379,9284
koolaid,bfs,380,9347
koolaid,bfs,381,9410
koolaid,bfs,382,9473
koolaid,bfs,383,9536
koolaid,bfs,384,9599
koolaid,bfs,385,9662
koolaid,bfs,386,9725
koolaid,bfs,387,9788
koolaid,bfs,388,9851
koolaid,bfs,389,9914
koolaid,bfs,390,9977
koolaid,bfs,391,10040
koolaid,id,0,1
koolaid,id,1,2
koolaid,id,2,3
koolaid,id,3,4
koolaid,id,4,5
koolaid,id,5,6
koolaid,id,6,7
koolaid,id,7,8
koolaid,id,8,9
koolaid,id,9,10
koolaid,id,10,11
koolaid,id,11,12
koolaid,id,12,13
koolaid,id,13,14
koolaid,id,14,15
koolaid,id,15,16
koolaid,id,16,17
koolaid,id,17,18
koolaid,id,18,19
koolaid,id,19,20
koolaid,id,20,21
koolaid,id,21,22
koolaid,id,22,23
koolaid,id,23,24
koolaid,id,24,25
koolaid,id,25,26
koolaid,id,26,27
koolaid,id,27,28
koolaid,id,28,29
koolaid,id,29,30
koolaid,id,30,31
koolaid,id,31,32
koolaid,id,32,33
koolaid,id,33,34
koolaid,id,34,35
koolaid,id,35,36
koolaid,id,36,37
koolaid,id,37,38
koolaid,id,38,39
koolaid,id,39,40
koolaid,id,40,41
koolaid,id,41,42
koolaid,id,42,43
koolaid,id,43,44
koolaid,id,44,45
koolaid,id,45,46
koolaid,id,46,47
koolaid,id,47,48
koolaid,id,48,49
koolaid,id,49,50
koolaid,id,50,51
koolaid,id,51,52
koolaid,id,52,53
koolaid,id,53,54
koolaid,id,54,55
koolaid,id,55,56
koolaid,id,56,57
koolaid,id,57,58
koolaid,id,58,59
koolaid,id,59,60
koolaid,id,60,61
koolaid,id,61,62
koolaid,id,62,63
koolaid,id,63,64
koolaid,id,64,65
koolaid,id,65,66
koolaid,id,66,67
koolaid,id,67,68
koolaid,id,68,69
koolaid,id,69,70
koolaid,id,70,71
koolaid,id,71,72
koolaid,id,72,73
koolaid,id,73,74
koolaid,id,74,75
koolaid,id,75,76
koolaid,id,76,77
koolaid,id,77,78
koolaid,id,78,79
koolaid,id,79,80
koolaid,id,80,81
koolaid,id,81,82
koolaid,id,82,83
koolaid,id,83,84
koolaid,id,84,85
koolaid,id,85,86
koolaid,id,86,87
koolaid,id,87,88
koolaid,id,88,89
koolaid,id,89,90
koolaid,id,90,91
koolaid,id,91,92
koolaid,id,92,93
koolaid,id,93,94
koolaid,id,94,95
koolaid,id,95,96
koolaid,id,96,97
koolaid,id,97,98
koolaid,id,98,99
koolaid,id,99,100
koolaid,id,100,101
koolaid,id,101,102
koolaid,id,102,103
koolaid,id,103,104
koolaid,id,104,105
koolaid,id,105,106
koolaid,id,106,107
koolaid,id,107,108
koolaid,id,108,109
koolaid,id,109,110
koolaid,id,110,111
koolaid,id,111,112
koolaid,id,112,113
koolaid,id,113,114
koolaid,id,114,115
koolaid,id,115,116
koolaid,id,116,117
koolaid,id,117,118
koolaid,id,118,119
koolaid,id,119,120
koolaid,id,120,121
koolaid,id,121,122
koolaid,id,122,123
koolaid,id,123,124
koolaid,id,124,125
koolaid,id,125,126
koolaid,id,126,127
koolaid,id,127,128
koolaid,id,128,129
koolaid,id,129,130
koolaid,id,130,131
koolaid,id,131,132
koolaid,id,132,133
koolaid,id,133,134
koolaid,id,134,135
koolaid,id,135,136
koolaid,id,136,137
koolaid,id,137,138
koolaid,id,138,139
koolaid,id,139,140
koolaid,id,140,141
koolaid,id,141,142
koolaid,id,142,143
koolaid,id,143,144
koolaid,id,144,145
koolaid,id,145,146
koolaid,id,146,147
koolaid,id,147,148
koolaid,id,148,149
koolaid,id,149,150
koolaid,id,150,151
koolaid,id,151,152
koolaid,id,152,153
koolaid,id,153,154
koolaid,id,154,155
koolaid,id,155,156
koolaid,id,156,157
koolaid,id,157,158
koolaid,id,158,159
koolaid,id,159,160
koolaid,id,160,161
koolaid,id,161,162
koolaid,id,162,163
koolaid,id,163,164
koolaid,id,164,165
koolaid,id,165,166
koolaid,id,166,167
koolaid,id,167,168
koolaid,id,168,169
koolaid,id,169,170
koolaid,id,170,171
koolaid,id,171,172
koolaid,id,172,173
koolaid,id,173,174
koolaid,id,174,175
koolaid,id,175,176
koolaid,id,176,177
koolaid,id,177,178
koolaid,id,178,179
koolaid,id,179,180
koolaid,id,180,181
koolaid,id,181,182
koolaid,id,182,183
koolaid,id,183,184
koolaid,id,184,185
koolaid,id,185,186
koolaid,id,186,187
koolaid,id,187,188
koolaid,id,188,189
koolaid,id,189,190
koolaid,id,190,191
koolaid,id,191,192
koolaid,id,192,193
koolaid,id,193,194
koolaid,id,194,195
koolaid,id,195,196
koolaid,id,196,197
koolaid,id,197,198
koolaid,id,198,199
koolaid,id,199,200
koolaid,id,200,201
koolaid,id,201,202
koolaid,id,202,203
koolaid,id,203,204
koolaid,id,204,205
koolaid,id,205,206
koolaid,id,206,207
koolaid,id,207,208
koolaid,id,208,209
koolaid,id,209,210
koolaid,id,210,211
koolaid,id,211,212
koolaid,id,212,213
koolaid,id,213,214
koolaid,id,214,215
koolaid,id,215,216
koolaid,id,216,217
koolaid,id,217,218
koolaid,id,218,219
koolaid,id,219,220
koolaid,id,220,221
koolaid,id,221,222
koolaid,id,222,223
koolaid,id,223,224
koolaid,id,224,225
koolaid,id,225,226
koolaid,id,226,227
koolaid,id,227,228
koolaid,id,228,229
koolaid,id,229,230
koolaid,id,230,231
koolaid,id,231,232
koolaid,id,232,233
koolaid,id,233,234
koolaid,id,234,235
koolaid,id,235,236
koolaid,id,236,237
koolaid,id,237,238
koolaid,id,238,239
koolaid,id,239,240
koolaid,id,240,241
koolaid,id,241,242
koolaid,id,242,243
koolaid,id,243,244
koolaid,id,244,245
koolaid,id,245,246
koolaid,id,246,247
koolaid,id,247,248
koolaid,id,248,257
koolaid,id,249,338
koolaid,id,250,419
koolaid,id,251,500
koolaid,id,252,581
koolaid,id,253,662
koolaid,id,254,743
koolaid,id,255,824
koolaid,id,256,905
koolaid,id,257,986
koolaid,id,258,1067
koolaid,id,259,1148
koolaid,id,260,1229
koolaid,id,261,1310
koolaid,id,262,1391
koolaid,id,263,1472
koolaid,id,264,1553
koolaid,id,265,1634
koolaid,id,266,1715
koolaid,id,267,1796
koolaid,id,268,1877
koolaid,id,269,1958
koolaid,id,270,2039
koolaid,id,271,2120
koolaid,id,272,2201
koolaid,id,273,2282
koolaid,id,274,2363
koolaid,id,275,2444
koolaid,id,276,2525
koolaid,id,277,2606
koolaid,id,278,2687
koolaid,id,279,2768
koolaid,id,280,2849
koolaid,id,281,2930
koolaid,id,282,3011
koolaid,id,283,3092
koolaid,id,284,3173
koolaid,id,285,3254
koolaid,id,286,3335
koolaid,id,287,3416
koolaid,id,288,3497
koolaid,id,289,3578
koolaid,id,290,3659
koolaid,id,291,3740
koolaid,id,292,3803
koolaid,id,293,3866
koolaid,id,294,3929
koolaid,id,295,3992
koolaid,id,296,4055
koolaid,id,297,4118
koolaid,id,298,4181
koolaid,id,299,4244
koolaid,id,300,4307
koolaid,id,301,4370
koolaid,id,302,4433
koolaid,id,303,4496
koolaid,id,304,4559
koolaid,id,305,4622
koolaid,id,306,4685
koolaid,id,307,4748
koolaid,id,308,4811
koolaid,id,309,4874
koolaid,id,310,4937
koolaid,id,311,5000
koolaid,id,312,5063
koolaid,id,313,5126
koolaid,id,314,5189
koolaid,id,315,5252
koolaid,id,316,5315
koolaid,id,317,5378
koolaid,id,318,5441
koolaid,id,319,5504
koolaid,id,320,5567
koolaid,id,321,5630
koolaid,id,322,5693
koolaid,id,323,5756
koolaid,id,324,5819
koolaid,id,325,5882
koolaid,id,326,5945
koolaid,id,327,6008
koolaid,id,328,6071
koolaid,id,329,6134
koolaid,id,330,6197
koolaid,id,331,6260
koolaid,id,332,6323
koolaid,id,333,6386
koolaid,id,334,6449
koolaid,id,335,6512
koolaid,id,336,6575
koolaid,id,337,6638
koolaid,id,338,6701
koolaid,id,339,6764
koolaid,id,340,6827
koolaid,id,341,6890
koolaid,id,342,6953
koolaid,id,343,7016
koolaid,id,344,7079
koolaid,id,345,7142
koolaid,id,346,7205
koolaid,id,347,7268
koolaid,id,348,7331
koolaid,id,349,7394
koolaid,id,350,7457
koolaid,id,351,7520
koolaid,id,352,7583
koolaid,id,353,7646
koolaid,id,354,7709
koolaid,id,355,7772
koolaid,id,356,7835
koolaid,id,357,7898
koolaid,id,358,7961
koolaid,id,359,8024
koolaid,id,360,8087
koolaid,id,361,8150
koolaid,id,362,8213
koolaid,id,363,8276
koolaid,id,364,8339
koolaid,id,365,8402
koolaid,id,366,8465
koolaid,id,367,8528
koolaid,id,368,8591
koolaid,id,369,8654
koolaid,id,370,8717
koolaid,id,371,8780
koolaid,id,372,8843
koolaid,id,373,8906
koolaid,id,374,8969
koolaid,id,375,9032
koolaid,id,376,9095
koolaid,id,377,9158
koolaid,id,378,9221
koolaid,id,379,9284
koolaid,id,380,9347
koolaid,id,381,9410
koolaid,id,382,9473
koolaid,id,383,9536
koolaid,id,384,9599
koolaid,id,385,9662
koolaid,id,386,9725
koolaid,id,387,9788
koolaid,id,388,9851
koolaid,id,389,9914
koolaid,id,390,9977
koolaid,id,391,10040
krull,bfs,0,1
krull,bfs,1,3
krull,bfs,2,7
krull,bfs,3,13
krull,bfs,4,21
krull,bfs,5,32
krull,bfs,6,48
krull,bfs,7,71
krull,bfs,8,103
krull,bfs,9,147
krull,bfs,10,209
krull,bfs,11,297
krull,bfs,12,417
krull,bfs,13,575
krull,bfs,14,781
krull,bfs,15,1039
krull,bfs,16,1350
krull,bfs,17,1711
krull,bfs,18,2122
krull,bfs,19,2590
krull,bfs,20,3118
krull,bfs,21,3714
krull,bfs,22,4381
krull,bfs,23,5121
krull,bfs,24,5956
krull,bfs,25,6906
krull,bfs,26,7980
krull,bfs,27,9185
krull,bfs,28,10533
krull,id,0,1
krull,id,1,3
krull,id,2,7
krull,id,3,13
krull,id,4,21
krull,id,5,32
krull,id,6,48
krull,id,7,78
krull,id,8,103
krull,id,9,147
krull,id,10,231
krull,id,11,297
krull,id,12,417
krull,id,13,608
krull,id,14,781
krull,id,15,1067
krull,id,16,1350
krull,id,17,1725
krull,id,18,2122
krull,id,19,2597
krull,id,20,3128
krull,id,21,3727
krull,id,22,4381
krull,id,23,5121
krull,id,24,5956
krull,id,25,6906
krull,id,26,8016
krull,id,27,9185
krull,id,28,10533
kung_fu_master,bfs,0,1
kung_fu_master,bfs,1,2
kung_fu_master,bfs,2,3
kung_fu_master,bfs,3,4
kung_fu_master,bfs,4,5
kung_fu_master,bfs,5,6
kung_fu_master,bfs,6,7
kung_fu_master,bfs,7,8
kung_fu_master,bfs,8,9
kung_fu_master,bfs,9,10
kung_fu_master,bfs,10,11
kung_fu_master,bfs,11,12
kung_fu_master,bfs,12,13
kung_fu_master,bfs,13,14
kung_fu_master,bfs,14,15
kung_fu_master,bfs,15,16
kung_fu_master,bfs,16,17
kung_fu_master,bfs,17,18
kung_fu_master,bfs,18,19
kung_fu_master,bfs,19,20
kung_fu_master,bfs,20,21
kung_fu_master,bfs,21,22
kung_fu_master,bfs,22,23
kung_fu_master,bfs,23,24
kung_fu_master,bfs,24,25
kung_fu_master,bfs,25,26
kung_fu_master,bfs,26,27
kung_fu_master,bfs,27,28
kung_fu_master,bfs,28,29
kung_fu_master,bfs,29,30
kung_fu_master,bfs,30,31
kung_fu_master,bfs,31,32
kung_fu_master,bfs,32,33
kung_fu_master,bfs,33,34
kung_fu_master,bfs,34,35
kung_fu_master,bfs,35,36
kung_fu_master,bfs,36,37
kung_fu_master,bfs,37,38
kung_fu_master,bfs,38,39
kung_fu_master,bfs,39,40
kung_fu_master,bfs,40,41
kung_fu_master,bfs,41,42
kung_fu_master,bfs,42,43
kung_fu_master,bfs,43,44
kung_fu_master,bfs,44,45
kung_fu_master,bfs,45,46
kung_fu_master,bfs,46,47
kung_fu_master,bfs,47,48
kung_fu_master,bfs,48,49
kung_fu_master,bfs,49,50
kung_fu_master,bfs,50,51
kung_fu_master,bfs,51,52
kung_fu_master,bfs,52,53
kung_fu_master,bfs,53,54
kung_fu_master,bfs,54,55
kung_fu_master,bfs,55,56
kung_fu_master,bfs,56,57
kung_fu_master,bfs,57,58
kung_fu_master,bfs,58,59
kung_fu_master,bfs,59,60
kung_fu_master,bfs,60,61
kung_fu_master,bfs,61,62
kung_fu_master,bfs,62,63
kung_fu_master,bfs,63,64
kung_fu_master,bfs,64,65
kung_fu_master,bfs,65,66
kung_fu_master,bfs,66,67
kung_fu_master,bfs,67,68
kung_fu_master,bfs,68,69
kung_fu_master,bfs,69,70
kung_fu_master,bfs,70,71
kung_fu_master,bfs,71,72
kung_fu_master,bfs,72,73
kung_fu_master,bfs,73,74
kung_fu_master,bfs,74,75
kung_fu_master,bfs,75,76
kung_fu_master,bfs,76,77
kung_fu_master,bfs,77,78
kung_fu_master,bfs,78,79
kung_fu_master,bfs,79,80
kung_fu_master,bfs,80,81
kung_fu_master,bfs,81,82
kung_fu_master,bfs,82,83
kung_fu_master,bfs,83,84
kung_fu_master,bfs,84,85
kung_fu_master,bfs,85,86
kung_fu_master,bfs,86,87
kung_fu_master,bfs,87,88
kung_fu_master,bfs,88,89
kung_fu_master,bfs,89,90
kung_fu_master,bfs,90,91
kung_fu_master,bfs,91,92
kung_fu_master,bfs,92,93
kung_fu_master,bfs,93,94
kung_fu_master,bfs,94,95
kung_fu_master,bfs,95,96
kung_fu_master,bfs,96,97
kung_fu_master,bfs,97,98
kung_fu_master,bfs,98,99
kung_fu_master,bfs,99,100
kung_fu_master,bfs,100,101
kung_fu_master,bfs,101,102
kung_fu_master,bfs,102,103
kung_fu_master,bfs,103,104
kung_fu_master,bfs,104,105
kung_fu_master,bfs,105,106
kung_fu_master,bfs,106,107
kung_fu_master,bfs,107,108
kung_fu_master,bfs,108,109
kung_fu_master,bfs,109,110
kung_fu_master,bfs,110,111
kung_fu_master,bfs,111,112
kung_fu_master,bfs,112,113
kung_fu_master,bfs,113,114
kung_fu_master,bfs,114,115
kung_fu_master,bfs,115,116
kung_fu_master,bfs,116,117
kung_fu_master,bfs,117,118
kung_fu_master,bfs,118,119
kung_fu_master,bfs,119,120
kung_fu_master,bfs,120,121
kung_fu_master,bfs,121,122
kung_fu_master,bfs,122,123
kung_fu_master,bfs,123,124
kung_fu_master,bfs,124,125
kung_fu_master,bfs,125,126
kung_fu_master,bfs,126,127
kung_fu_master,bfs,127,128
kung_fu_master,bfs,128,129
kung_fu_master,bfs,129,130
kung_fu_master,bfs,130,131
kung_fu_master,bfs,131,132
kung_fu_master,bfs,132,133
kung_fu_master,bfs,133,134
kung_fu_master,bfs,134,135
kung_fu_master,bfs,135,136
kung_fu_master,bfs,136,137
kung_fu_master,bfs,137,138
kung_fu_master,bfs,138,139
kung_fu_master,bfs,139,140
kung_fu_master,bfs,140,141
kung_fu_master,bfs,141,142
kung_fu_master,bfs,142,143
kung_fu_master,bfs,143,144
kung_fu_master,bfs,144,145
kung_fu_master,bfs,145,146
kung_fu_master,bfs,146,147
kung_fu_master,bfs,147,148
kung_fu_master,bfs,148,149
kung_fu_master,bfs,149,150
kung_fu_master,bfs,150,151
kung_fu_master,bfs,151,152
kung_fu_master,bfs,152,153
kung_fu_master,bfs,153,154
kung_fu_master,bfs,154,155
kung_fu_master,bfs,155,156
kung_fu_master,bfs,156,157
kung_fu_master,bfs,157,158
kung_fu_master,bfs,158,159
kung_fu_master,bfs,159,160
kung_fu_master,bfs,160,161
kung_fu_master,bfs,161,162
kung_fu_master,bfs,162,163
kung_fu_master,bfs,163,164
kung_fu_master,bfs,164,165
kung_fu_master,bfs,165,166
kung_fu_master,bfs,166,167
kung_fu_master,bfs,167,168
kung_fu_master,bfs,168,169
kung_fu_master,bfs,169,170
kung_fu_master,bfs,170,171
kung_fu_master,bfs,171,172
kung_fu_master,bfs,172,173
kung_fu_master,bfs,173,174
kung_fu_master,bfs,174,175
kung_fu_master,bfs,175,176
kung_fu_master,bfs,176,177
kung_fu_master,bfs,177,178
kung_fu_master,bfs,178,179
kung_fu_master,bfs,179,180
kung_fu_master,bfs,180,181
kung_fu_master,bfs,181,182
kung_fu_master,bfs,182,183
kung_fu_master,bfs,183,184
kung_fu_master,bfs,184,185
kung_fu_master,bfs,185,186
kung_fu_master,bfs,186,187
kung_fu_master,bfs,187,188
kung_fu_master,bfs,188,189
kung_fu_master,bfs,189,190
kung_fu_master,bfs,190,191
kung_fu_master,bfs,191,192
kung_fu_master,bfs,192,193
kung_fu_master,bfs,193,194
kung_fu_master,bfs,194,195
kung_fu_master,bfs,195,196
kung_fu_master,bfs,196,197
kung_fu_master,bfs,197,198
kung_fu_master,bfs,198,199
kung_fu_master,bfs,199,200
kung_fu_master,bfs,200,201
kung_fu_master,bfs,201,202
kung_fu_master,bfs,202,203
kung_fu_master,bfs,203,204
kung_fu_master,bfs,204,205
kung_fu_master,bfs,205,206
kung_fu_master,bfs,206,207
kung_fu_master,bfs,207,208
kung_fu_master,bfs,208,209
kung_fu_master,bfs,209,210
kung_fu_master,bfs,210,211
kung_fu_master,bfs,211,212
kung_fu_master,bfs,212,213
kung_fu_master,bfs,213,214
kung_fu_master,bfs,214,215
kung_fu_master,bfs,215,216
kung_fu_master,bfs,216,217
kung_fu_master,bfs,217,218
kung_fu_master,bfs,218,219
kung_fu_master,bfs,219,220
kung_fu_master,bfs,220,221
kung_fu_master,bfs,221,222
kung_fu_master,bfs,222,223
kung_fu_master,bfs,223,224
kung_fu_master,bfs,224,225
kung_fu_master,bfs,225,226
kung_fu_master,bfs,226,227
kung_fu_master,bfs,227,228
kung_fu_master,bfs,228,229
kung_fu_master,bfs,229,230
kung_fu_master,bfs,230,231
kung_fu_master,bfs,231,232
kung_fu_master,bfs,232,233
kung_fu_master,bfs,233,234
kung_fu_master,bfs,234,235
kung_fu_master,bfs,235,236
kung_fu_master,bfs,236,237
kung_fu_master,bfs,237,238
kung_fu_master,bfs,238,239
kung_fu_master,bfs,239,240
kung_fu_master,bfs,240,241
kung_fu_master,bfs,241,242
kung_fu_master,bfs,242,243
kung_fu_master,bfs,243,244
kung_fu_master,bfs,244,245
kung_fu_master,bfs,245,246
kung_fu_master,bfs,246,247
kung_fu_master,bfs,247,248
kung_fu_master,bfs,248,249
kung_fu_master,bfs,249,250
kung_fu_master,bfs,250,251
kung_fu_master,bfs,251,252
kung_fu_master,bfs,252,253
kung_fu_master,bfs,253,254
kung_fu_master,bfs,254,255
kung_fu_master,bfs,255,256
kung_fu_master,bfs,256,257
kung_fu_master,bfs,257,258
kung_fu_master,bfs,258,259
kung_fu_master,bfs,259,260
kung_fu_master,bfs,260,261
kung_fu_master,bfs,261,262
kung_fu_master,bfs,262,263
kung_fu_master,bfs,263,264
kung_fu_master,bfs,264,265
kung_fu_master,bfs,265,266
kung_fu_master,bfs,266,267
kung_fu_master,bfs,267,268
kung_fu_master,bfs,268,269
kung_fu_master,bfs,269,270
kung_fu_master,bfs,270,271
kung_fu_master,bfs,271,272
kung_fu_master,bfs,272,273
kung_fu_master,bfs,273,274
kung_fu_master,bfs,274,275
kung_fu_master,bfs,275,276
kung_fu_master,bfs,276,277
kung_fu_master,bfs,277,278
kung_fu_master,bfs,278,279
kung_fu_master,bfs,279,280
kung_fu_master,bfs,280,281
kung_fu_master,bfs,281,282
kung_fu_master,bfs,282,283
kung_fu_master,bfs,283,284
kung_fu_master,bfs,284,285
kung_fu_master,bfs,285,286
kung_fu_master,bfs,286,287
kung_fu_master,bfs,287,288
kung_fu_master,bfs,288,289
kung_fu_master,bfs,289,290
kung_fu_master,bfs,290,291
kung_fu_master,bfs,291,292
kung_fu_master,bfs,292,293
kung_fu_master,bfs,293,294
kung_fu_master,bfs,294,295
kung_fu_master,bfs,295,296
kung_fu_master,bfs,296,297
kung_fu_master,bfs,297,298
kung_fu_master,bfs,298,299
kung_fu_master,bfs,299,300
kung_fu_master,bfs,300,301
kung_fu_master,bfs,301,302
kung_fu_master,bfs,302,303
kung_fu_master,bfs,303,304
kung_fu_master,bfs,304,305
kung_fu_master,bfs,305,306
kung_fu_master,bfs,306,307
kung_fu_master,bfs,307,308
kung_fu_master,bfs,308,309
kung_fu_master,bfs,309,310
kung_fu_master,bfs,310,311
kung_fu_master,bfs,311,312
kung_fu_master,bfs,312,313
kung_fu_master,bfs,313,314
kung_fu_master,bfs,314,315
kung_fu_master,bfs,315,316
kung_fu_master,bfs,316,317
kung_fu_master,bfs,317,318
kung_fu_master,bfs,318,319
kung_fu_master,bfs,319,320
kung_fu_master,bfs,320,321
kung_fu_master,bfs,321,322
kung_fu_master,bfs,322,323
kung_fu_master,bfs,323,324
kung_fu_master,bfs,324,325
kung_fu_master,bfs,325,326
kung_fu_master,bfs,326,327
kung_fu_master,bfs,327,328
kung_fu_master,bfs,328,329
kung_fu_master,bfs,329,330
kung_fu_master,bfs,330,331
kung_fu_master,bfs,331,332
kung_fu_master,bfs,332,333
kung_fu_master,bfs,333,334
kung_fu_master,bfs,334,335
kung_fu_master,bfs,335,336
kung_fu_master,bfs,336,337
kung_fu_master,bfs,337,338
kung_fu_master,bfs,338,339
kung_fu_master,bfs,339,340
kung_fu_master,bfs,340,341
kung_fu_master,bfs,341,342
kung_fu_master,bfs,342,343
kung_fu_master,bfs,343,344
kung_fu_master,bfs,344,345
kung_fu_master,bfs,345,346
kung_fu_master,bfs,346,347
kung_fu_master,bfs,347,348
kung_fu_master,bfs,348,349
kung_fu_master,bfs,349,350
kung_fu_master,bfs,350,351
kung_fu_master,bfs,351,352
kung_fu_master,bfs,352,353
kung_fu_master,bfs,353,354
kung_fu_master,bfs,354,355
kung_fu_master,bfs,355,356
kung_fu_master,bfs,356,357
kung_fu_master,bfs,357,358
kung_fu_master,bfs,358,359
kung_fu_master,bfs,359,360
kung_fu_master,bfs,360,361
kung_fu_master,bfs,361,362
kung_fu_master,bfs,362,375
kung_fu_master,bfs,363,435
kung_fu_master,bfs,364,618
kung_fu_master,bfs,365,1119
kung_fu_master,bfs,366,2408
kung_fu_master,bfs,367,5516
kung_fu_master,bfs,368,12533
kung_fu_master,id,0,1
kung_fu_master,id,1,2
kung_fu_master,id,2,3
kung_fu_master,id,3,4
kung_fu_master,id,4,5
kung_fu_master,id,5,6
kung_fu_master,id,6,7
kung_fu_master,id,7,8
kung_fu_master,id,8,9
kung_fu_master,id,9,10
kung_fu_master,id,10,11
kung_fu_master,id,11,12
kung_fu_master,id,12,13
kung_fu_master,id,13,14
kung_fu_master,id,14,15
kung_fu_master,id,15,16
kung_fu_master,id,16,17
kung_fu_master,id,17,18
kung_fu_master,id,18,19
kung_fu_master,id,19,20
kung_fu_master,id,20,21
kung_fu_master,id,21,22
kung_fu_master,id,22,23
kung_fu_master,id,23,24
kung_fu_master,id,24,25
kung_fu_master,id,25,26
kung_fu_master,id,26,27
kung_fu_master,id,27,28
kung_fu_master,id,28,29
kung_fu_master,id,29,30
kung_fu_master,id,30,31
kung_fu_master,id,31,32
kung_fu_master,id,32,33
kung_fu_master,id,33,34
kung_fu_master,id,34,35
kung_fu_master,id,35,36
kung_fu_master,id,36,37
kung_fu_master,id,37,38
kung_fu_master,id,38,39
kung_fu_master,id,39,40
kung_fu_master,id,40,41
kung_fu_master,id,41,42
kung_fu_master,id,42,43
kung_fu_master,id,43,44
kung_fu_master,id,44,45
kung_fu_master,id,45,46
kung_fu_master,id,46,47
kung_fu_master,id,47,48
kung_fu_master,id,48,49
kung_fu_master,id,49,50
kung_fu_master,id,50,51
kung_fu_master,id,51,52
kung_fu_master,id,52,53
kung_fu_master,id,53,54
kung_fu_master,id,54,55
kung_fu_master,id,55,56
kung_fu_master,id,56,57
kung_fu_master,id,57,58
kung_fu_master,id,58,59
kung_fu_master,id,59,60
kung_fu_master,id,60,61
kung_fu_master,id,61,62
kung_fu_master,id,62,63
kung_fu_master,id,63,64
kung_fu_master,id,64,65
kung_fu_master,id,65,66
kung_fu_master,id,66,67
kung_fu_master,id,67,68
kung_fu_master,id,68,69
kung_fu_master,id,69,70
kung_fu_master,id,70,71
kung_fu_master,id,71,72
kung_fu_master,id,72,73
kung_fu_master,id,73,74
kung_fu_master,id,74,75
kung_fu_master,id,75,76
kung_fu_master,id,76,77
kung_fu_master,id,77,78
kung_fu_master,id,78,79
kung_fu_master,id,79,80
kung_fu_master,id,80,81
kung_fu_master,id,81,82
kung_fu_master,id,82,83
kung_fu_master,id,83,84
kung_fu_master,id,84,85
kung_fu_master,id,85,86
kung_fu_master,id,86,87
kung_fu_master,id,87,88
kung_fu_master,id,88,89
kung_fu_master,id,89,90
kung_fu_master,id,90,91
kung_fu_master,id,91,92
kung_fu_master,id,92,93
kung_fu_master,id,93,94
kung_fu_master,id,94,95
kung_fu_master,id,95,96
kung_fu_master,id,96,97
kung_fu_master,id,97,98
kung_fu_master,id,98,99
kung_fu_master,id,99,100
kung_fu_master,id,100,101
kung_fu_master,id,101,102
kung_fu_master,id,102,103
kung_fu_master,id,103,104
kung_fu_master,id,104,105
kung_fu_master,id,105,106
kung_fu_master,id,106,107
kung_fu_master,id,107,108
kung_fu_master,id,108,109
kung_fu_master,id,109,110
kung_fu_master,id,110,111
kung_fu_master,id,111,112
kung_fu_master,id,112,113
kung_fu_master,id,113,114
kung_fu_master,id,114,115
kung_fu_master,id,115,116
kung_fu_master,id,116,117
kung_fu_master,id,117,118
kung_fu_master,id,118,119
kung_fu_master,id,119,120
kung_fu_master,id,120,121
kung_fu_master,id,121,122
kung_fu_master,id,122,123
kung_fu_master,id,123,124
kung_fu_master,id,124,125
kung_fu_master,id,125,126
kung_fu_master,id,126,127
kung_fu_master,id,127,128
kung_fu_master,id,128,129
kung_fu_master,id,129,130
kung_fu_master,id,130,131
kung_fu_master,id,131,132
kung_fu_master,id,132,133
kung_fu_master,id,133,134
kung_fu_master,id,134,135
kung_fu_master,id,135,136
kung_fu_master,id,136,137
kung_fu_master,id,137,138
kung_fu_master,id,138,139
kung_fu_master,id,139,140
kung_fu_master,id,140,141
kung_fu_master,id,141,142
kung_fu_master,id,142,143
kung_fu_master,id,143,144
kung_fu_master,id,144,145
kung_fu_master,id,145,146
kung_fu_master,id,146,147
kung_fu_master,id,147,148
kung_fu_master,id,148,149
kung_fu_master,id,149,150
kung_fu_master,id,150,151
kung_fu_master,id,151,152
kung_fu_master,id,152,153
kung_fu_master,id,153,154
kung_fu_master,id,154,155
kung_fu_master,id,155,156
kung_fu_master,id,156,157
kung_fu_master,id,157,158
kung_fu_master,id,158,159
kung_fu_master,id,159,160
kung_fu_master,id,160,161
kung_fu_master,id,161,162
kung_fu_master,id,162,163
kung_fu_master,id,163,164
kung_fu_master,id,164,165
kung_fu_master,id,165,166
kung_fu_master,id,166,167
kung_fu_master,id,167,168
kung_fu_master,id,168,169
kung_fu_master,id,169,170
kung_fu_master,id,170,171
kung_fu_master,id,171,172
kung_fu_master,id,172,173
kung_fu_master,id,173,174
kung_fu_master,id,174,175
kung_fu_master,id,175,176
kung_fu_master,id,176,177
kung_fu_master,id,177,178
kung_fu_master,id,178,179
kung_fu_master,id,179,180
kung_fu_master,id,180,181
kung_fu_master,id,181,182
kung_fu_master,id,182,183
kung_fu_master,id,183,184
kung_fu_master,id,184,185
kung_fu_master,id,185,186
kung_fu_master,id,186,187
kung_fu_master,id,187,188
kung_fu_master,id,188,189
kung_fu_master,id,189,190
kung_fu_master,id,190,191
kung_fu_master,id,191,192
kung_fu_master,id,192,193
kung_fu_master,id,193,194
kung_fu_master,id,194,195
kung_fu_master,id,195,196
kung_fu_master,id,196,197
kung_fu_master,id,197,198
kung_fu_master,id,198,199
kung_fu_master,id,199,200
kung_fu_master,id,200,201
kung_fu_master,id,201,202
kung_fu_master,id,202,203
kung_fu_master,id,203,204
kung_fu_master,id,204,205
kung_fu_master,id,205,206
kung_fu_master,id,206,207
kung_fu_master,id,207,208
kung_fu_master,id,208,209
kung_fu_master,id,209,210
kung_fu_master,id,210,211
kung_fu_master,id,211,212
kung_fu_master,id,212,213
kung_fu_master,id,213,214
kung_fu_master,id,214,215
kung_fu_master,id,215,216
kung_fu_master,id,216,217
kung_fu_master,id,217,218
kung_fu_master,id,218,219
kung_fu_master,id,219,220
kung_fu_master,id,220,221
kung_fu_master,id,221,222
kung_fu_master,id,222,223
kung_fu_master,id,223,224
kung_fu_master,id,224,225
kung_fu_master,id,225,226
kung_fu_master,id,226,227
kung_fu_master,id,227,228
kung_fu_master,id,228,229
kung_fu_master,id,229,230
kung_fu_master,id,230,231
kung_fu_master,id,231,232
kung_fu_master,id,232,233
kung_fu_master,id,233,234
kung_fu_master,id,234,235
kung_fu_master,id,235,236
kung_fu_master,id,236,237
kung_fu_master,id,237,238
kung_fu_master,id,238,239
kung_fu_master,id,239,240
kung_fu_master,id,240,241
kung_fu_master,id,241,242
kung_fu_master,id,242,243
kung_fu_master,id,243,244
kung_fu_master,id,244,245
kung_fu_master,id,245,246
kung_fu_master,id,246,247
kung_fu_master,id,247,248
kung_fu_master,id,248,249
kung_fu_master,id,249,250
kung_fu_master,id,250,251
kung_fu_master,id,251,252
kung_fu_master,id,252,253
kung_fu_master,id,253,254
kung_fu_master,id,254,255
kung_fu_master,id,255,256
kung_fu_master,id,256,257
kung_fu_master,id,257,258
kung_fu_master,id,258,259
kung_fu_master,id,259,260
kung_fu_master,id,260,261
kung_fu_master,id,261,262
kung_fu_master,id,262,263
kung_fu_master,id,263,264
kung_fu_master,id,264,265
kung_fu_master,id,265,266
kung_fu_master,id,266,267
kung_fu_master,id,267,268
kung_fu_master,id,268,269
kung_fu_master,id,269,270
kung_fu_master,id,270,271
kung_fu_master,id,271,272
kung_fu_master,id,272,273
kung_fu_master,id,273,274
kung_fu_master,id,274,275
kung_fu_master,id,275,276
kung_fu_master,id,276,277
kung_fu_master,id,277,278
kung_fu_master,id,278,279
kung_fu_master,id,279,280
kung_fu_master,id,280,281
kung_fu_master,id,281,282
kung_fu_master,id,282,283
kung_fu_master,id,283,284
kung_fu_master,id,284,285
kung_fu_master,id,285,286
kung_fu_master,id,286,287
kung_fu_master,id,287,288
kung_fu_master,id,288,289
kung_fu_master,id,289,290
kung_fu_master,id,290,291
kung_fu_master,id,291,292
kung_fu_master,id,292,293
kung_fu_master,id,293,294
kung_fu_master,id,294,295
kung_fu_master,id,295,296
kung_fu_master,id,296,297
kung_fu_master,id,297,298
kung_fu_master,id,298,299
kung_fu_master,id,299,300
kung_fu_master,id,300,301
kung_fu_master,id,301,302
kung_fu_master,id,302,303
kung_fu_master,id,303,304
kung_fu_master,id,304,305
kung_fu_master,id,305,306
kung_fu_master,id,306,307
kung_fu_master,id,307,308
kung_fu_master,id,308,309
kung_fu_master,id,309,310
kung_fu_master,id,310,311
kung_fu_master,id,311,312
kung_fu_master,id,312,313
kung_fu_master,id,313,314
kung_fu_master,id,314,315
kung_fu_master,id,315,316
kung_fu_master,id,316,317
kung_fu_master,id,317,318
kung_fu_master,id,318,319
kung_fu_master,id,319,320
kung_fu_master,id,320,321
kung_fu_master,id,321,322
kung_fu_master,id,322,323
kung_fu_master,id,323,324
kung_fu_master,id,324,325
kung_fu_master,id,325,326
kung_fu_master,id,326,327
kung_fu_master,id,327,328
kung_fu_master,id,328,329
kung_fu_master,id,329,330
kung_fu_master,id,330,331
kung_fu_master,id,331,332
kung_fu_master,id,332,333
kung_fu_master,id,333,334
kung_fu_master,id,334,335
kung_fu_master,id,335,336
kung_fu_master,id,336,337
kung_fu_master,id,337,338
kung_fu_master,id,338,339
kung_fu_master,id,339,340
kung_fu_master,id,340,341
kung_fu_master,id,341,342
kung_fu_master,id,342,343
kung_fu_master,id,343,344
kung_fu_master,id,344,345
kung_fu_master,id,345,346
kung_fu_master,id,346,347
kung_fu_master,id,347,348
kung_fu_master,id,348,349
kung_fu_master,id,349,350
kung_fu_master,id,350,351
kung_fu_master,id,351,352
kung_fu_master,id,352,353
kung_fu_master,id,353,354
kung_fu_master,id,354,355
kung_fu_master,id,355,356
kung_fu_master,id,356,357
kung_fu_master,id,357,358
kung_fu_master,id,358,359
kung_fu_master,id,359,360
kung_fu_master,id,360,361
kung_fu_master,id,361,362
kung_fu_master,id,362,375
kung_fu_master,id,363,435
kung_fu_master,id,364,618
kung_fu_master,id,365,1119
kung_fu_master,id,366,2408
kung_fu_master,id,367,5516
kung_fu_master,id,368,12533
laser_gates,bfs,0,1
laser_gates,bfs,1,19
laser_gates,bfs,2,161
laser_gates,bfs,3,965
laser_gates,bfs,4,3564
laser_gates,bfs,5,11107
laser_gates,id,0,1
laser_gates,id,1,19
laser_gates,id,2,161
laser_gates,id,3,965
laser_gates,id,4,3564
laser_gates,id,5,11107
lost_luggage,bfs,0,1
lost_luggage,bfs,1,10
lost_luggage,bfs,2,55
lost_luggage,bfs,3,175
lost_luggage,bfs,4,406
lost_luggage,bfs,5,784
lost_luggage,bfs,6,1345
lost_luggage,bfs,7,2125
lost_luggage,bfs,8,3160
lost_luggage,bfs,9,4486
lost_luggage,bfs,10,6139
lost_luggage,bfs,11,8155
lost_luggage,bfs,12,10570
lost_luggage,id,0,1
lost_luggage,id,1,10
lost_luggage,id,2,55
lost_luggage,id,3,175
lost_luggage,id,4,406
lost_luggage,id,5,784
lost_luggage,id,6,1345
lost_luggage,id,7,2125
lost_luggage,id,8,3160
lost_luggage,id,9,4486
lost_luggage,id,10,6139
lost_luggage,id,11,8155
lost_luggage,id,12,10570
mario_bros,bfs,0,1
mario_bros,bfs,1,2
mario_bros,bfs,2,3
mario_bros,bfs,3,4
mario_bros,bfs,4,5
mario_bros,bfs,5,6
mario_bros,bfs,6,7
mario_bros,bfs,7,8
mario_bros,bfs,8,9
mario_bros,bfs,9,10
mario_bros,bfs,10,11
mario_bros,bfs,11,12
mario_bros,bfs,12,13
mario_bros,bfs,13,14
mario_bros,bfs,14,15
mario_bros,bfs,15,16
mario_bros,bfs,16,17
mario_bros,bfs,17,18
mario_bros,bfs,18,20
mario_bros,bfs,19,28
mario_bros,bfs,20,36
mario_bros,bfs,21,61
mario_bros,bfs,22,121
mario_bros,bfs,23,181
mario_bros,bfs,24,301
mario_bros,bfs,25,505
mario_bros,bfs,26,709
mario_bros,bfs,27,1009
mario_bros,bfs,28,1421
mario_bros,bfs,29,1833
mario_bros,bfs,30,2370
mario_bros,bfs,31,2907
mario_bros,bfs,32,3568
mario_bros,bfs,33,4349
mario_bros,bfs,34,5130
mario_bros,bfs,35,6043
mario_bros,bfs,36,7100
mario_bros,bfs,37,8160
mario_bros,bfs,38,9365
mario_bros,bfs,39,10726
mario_bros,id,0,1
mario_bros,id,1,2
mario_bros,id,2,3
mario_bros,id,3,4
mario_bros,id,4,5
mario_bros,id,5,6
mario_bros,id,6,7
mario_bros,id,7,8
mario_bros,id,8,9
mario_bros,id,9,10
mario_bros,id,10,11
mario_bros,id,11,12
mario_bros,id,12,13
mario_bros,id,13,14
mario_bros,id,14,15
mario_bros,id,15,16
mario_bros,id,16,17
mario_bros,id,17,18
mario_bros,id,18,20
mario_bros,id,19,28
mario_bros,id,20,36
mario_bros,id,21,61
mario_bros,id,22,121
mario_bros,id,23,181
mario_bros,id,24,301
mario_bros,id,25,505
mario_bros,id,26,709
mario_bros,id,27,1009
mario_bros,id,28,1421
mario_bros,id,29,1833
mario_bros,id,30,2370
mario_bros,id,31,2907
mario_bros,id,32,3568
mario_bros,id,33,4349
mario_bros,id,34,5130
mario_bros,id,35,6043
mario_bros,id,36,7100
mario_bros,id,37,8160
mario_bros,id,38,9365
mario_bros,id,39,10726
miniature_golf,bfs,0,1
miniature_golf,bfs,1,19
miniature_golf,bfs,2,127
miniature_golf,bfs,3,253
miniature_golf,bfs,4,397
miniature_golf,bfs,5,559
miniature_golf,bfs,6,1180
miniature_golf,bfs,7,1828
miniature_golf,bfs,8,2503
miniature_golf,bfs,9,3205
miniature_golf,bfs,10,5158
miniature_golf,bfs,11,7138
miniature_golf,bfs,12,9145
miniature_golf,bfs,13,11179
miniature_golf,id,0,1
miniature_golf,id,1,19
miniature_golf,id,2,37
miniature_golf,id,3,253
miniature_golf,id,4,397
miniature_golf,id,5,415
miniature_golf,id,6,577
miniature_golf,id,7,1828
miniature_golf,id,8,1846
miniature_golf,id,9,3205
miniature_golf,id,10,5158
miniature_golf,id,11,5176
miniature_golf,id,12,7156
miniature_golf,id,13,11179
montezuma_revenge,bfs,0,1
montezuma_revenge,bfs,1,19
montezuma_revenge,bfs,2,133
montezuma_revenge,bfs,3,621
montezuma_revenge,bfs,4,2127
montezuma_revenge,bfs,5,4365
montezuma_revenge,bfs,6,6973
montezuma_revenge,bfs,7,10700
montezuma_revenge,id,0,1
montezuma_revenge,id,1,19
montezuma_revenge,id,2,133
montezuma_revenge,id,3,621
montezuma_revenge,id,4,2127
montezuma_revenge,id,5,4365
montezuma_revenge,id,6,6973
montezuma_revenge,id,7,10700
mr_do,bfs,0,1
mr_do,bfs,1,2
mr_do,bfs,2,3
mr_do,bfs,3,4
mr_do,bfs,4,5
mr_do,bfs,5,6
mr_do,bfs,6,7
mr_do,bfs,7,8
mr_do,bfs,8,9
mr_do,bfs,9,10
mr_do,bfs,10,11
mr_do,bfs,11,12
mr_do,bfs,12,13
mr_do,bfs,13,14
mr_do,bfs,14,15
mr_do,bfs,15,16
mr_do,bfs,16,17
mr_do,bfs,17,18
mr_do,bfs,18,19
mr_do,bfs,19,20
mr_do,bfs,20,21
mr_do,bfs,21,22
mr_do,bfs,22,23
mr_do,bfs,23,24
mr_do,bfs,24,25
mr_do,bfs,25,26
mr_do,bfs,26,27
mr_do,bfs,27,28
mr_do,bfs,28,29
mr_do,bfs,29,30
mr_do,bfs,30,31
mr_do,bfs,31,32
mr_do,bfs,32,33
mr_do,bfs,33,34
mr_do,bfs,34,35
mr_do,bfs,35,36
mr_do,bfs,36,37
mr_do,bfs,37,38
mr_do,bfs,38,39
mr_do,bfs,39,40
mr_do,bfs,40,41
mr_do,bfs,41,42
mr_do,bfs,42,43
mr_do,bfs,43,44
mr_do,bfs,44,45
mr_do,bfs,45,46
mr_do,bfs,46,47
mr_do,bfs,47,48
mr_do,bfs,48,49
mr_do,bfs,49,50
mr_do,bfs,50,51
mr_do,bfs,51,52
mr_do,bfs,52,53
mr_do,bfs,53,54
mr_do,bfs,54,55
mr_do,bfs,55,56
mr_do,bfs,56,57
mr_do,bfs,57,58
mr_do,bfs,58,59
mr_do,bfs,59,60
mr_do,bfs,60,61
mr_do,bfs,61,62
mr_do,bfs,62,63
mr_do,bfs,63,64
mr_do,bfs,64,65
mr_do,bfs,65,66
mr_do,bfs,66,67
mr_do,bfs,67,68
mr_do,bfs,68,69
mr_do,bfs,69,70
mr_do,bfs,70,71
mr_do,bfs,71,72
mr_do,bfs,72,73
mr_do,bfs,73,74
mr_do,bfs,74,75
mr_do,bfs,75,76
mr_do,bfs,76,77
mr_do,bfs,77,78
mr_do,bfs,78,79
mr_do,bfs,79,80
mr_do,bfs,80,81
mr_do,bfs,81,82
mr_do,bfs,82,83
mr_do,bfs,83,84
mr_do,bfs,84,85
mr_do,bfs,85,86
mr_do,bfs,86,87
mr_do,bfs,87,88
mr_do,bfs,88,89
mr_do,bfs,89,90
mr_do,bfs,90,91
mr_do,bfs,91,92
mr_do,bfs,92,93
mr_do,bfs,93,94
mr_do,bfs,94,95
mr_do,bfs,95,96
mr_do,bfs,96,97
mr_do,bfs,97,98
mr_do,bfs,98,99
mr_do,bfs,99,100
mr_do,bfs,100,101
mr_do,bfs,101,102
mr_do,bfs,102,103
mr_do,bfs,103,104
mr_do,bfs,104,105
mr_do,bfs,105,106
mr_do,bfs,106,107
mr_do,bfs,107,108
mr_do,bfs,108,109
mr_do,bfs,109,110
mr_do,bfs,110,111
mr_do,bfs,111,112
mr_do,bfs,112,113
mr_do,bfs,113,114
mr_do,bfs,114,115
mr_do,bfs,115,116
mr_do,bfs,116,117
mr_do,bfs,117,118
mr_do,bfs,118,119
mr_do,bfs,119,120
mr_do,bfs,120,121
mr_do,bfs,121,122
mr_do,bfs,122,123
mr_do,bfs,123,124
mr_do,bfs,124,125
mr_do,bfs,125,126
mr_do,bfs,126,127
mr_do,bfs,127,128
mr_do,bfs,128,129
mr_do,bfs,129,130
mr_do,bfs,130,131
mr_do,bfs,131,132
mr_do,bfs,132,133
mr_do,bfs,133,134
mr_do,bfs,134,135
mr_do,bfs,135,136
mr_do,bfs,136,137
mr_do,bfs,137,138
mr_do,bfs,138,139
mr_do,bfs,139,140
mr_do,bfs,140,141
mr_do,bfs,141,142
mr_do,bfs,142,143
mr_do,bfs,143,144
mr_do,bfs,144,145
mr_do,bfs,145,146
mr_do,bfs,146,147
mr_do,bfs,147,148
mr_do,bfs,148,149
mr_do,bfs,149,150
mr_do,bfs,150,151
mr_do,bfs,151,152
mr_do,bfs,152,153
mr_do,bfs,153,154
mr_do,bfs,154,155
mr_do,bfs,155,156
mr_do,bfs,156,157
mr_do,bfs,157,158
mr_do,bfs,158,159
mr_do,bfs,159,160
mr_do,bfs,160,161
mr_do,bfs,161,162
mr_do,bfs,162,163
mr_do,bfs,163,164
mr_do,bfs,164,165
mr_do,bfs,165,166
mr_do,bfs,166,167
mr_do,bfs,167,168
mr_do,bfs,168,169
mr_do,bfs,169,170
mr_do,bfs,170,171
mr_do,bfs,171,172
mr_do,bfs,172,173
mr_do,bfs,173,174
mr_do,bfs,174,175
mr_do,bfs,175,176
mr_do,bfs,176,177
mr_do,bfs,177,178
mr_do,bfs,178,179
mr_do,bfs,179,180
mr_do,bfs,180,181
mr_do,bfs,181,182
mr_do,bfs,182,183
mr_do,bfs,183,184
mr_do,bfs,184,185
mr_do,bfs,185,186
mr_do,bfs,186,187
mr_do,bfs,187,188
mr_do,bfs,188,189
mr_do,bfs,189,190
mr_do,bfs,190,191
mr_do,bfs,191,192
mr_do,bfs,192,193
mr_do,bfs,193,194
mr_do,bfs,194,195
mr_do,bfs,195,196
mr_do,bfs,196,197
mr_do,bfs,197,198
mr_do,bfs,198,199
mr_do,bfs,199,200
mr_do,bfs,200,201
mr_do,bfs,201,202
mr_do,bfs,202,203
mr_do,bfs,203,204
mr_do,bfs,204,205
mr_do,bfs,205,206
mr_do,bfs,206,207
mr_do,bfs,207,208
mr_do,bfs,208,209
mr_do,bfs,209,210
mr_do,bfs,210,211
mr_do,bfs,211,212
mr_do,bfs,212,213
mr_do,bfs,213,214
mr_do,bfs,214,215
mr_do,bfs,215,216
mr_do,bfs,216,217
mr_do,bfs,217,218
mr_do,bfs,218,219
mr_do,bfs,219,220
mr_do,bfs,220,221
mr_do,bfs,221,222
mr_do,bfs,222,223
mr_do,bfs,223,224
mr_do,bfs,224,225
mr_do,bfs,225,226
mr_do,bfs,226,227
mr_do,bfs,227,228
mr_do,bfs,228,229
mr_do,bfs,229,230
mr_do,bfs,230,231
mr_do,bfs,231,232
mr_do,bfs,232,233
mr_do,bfs,233,234
mr_do,bfs,234,235
mr_do,bfs,235,236
mr_do,bfs,236,237
mr_do,bfs,237,238
mr_do,bfs,238,239
mr_do,bfs,239,240
mr_do,bfs,240,241
mr_do,bfs,241,242
mr_do,bfs,242,243
mr_do,bfs,243,244
mr_do,bfs,244,245
mr_do,bfs,245,246
mr_do,bfs,246,247
mr_do,bfs,247,248
mr_do,bfs,248,249
mr_do,bfs,249,250
mr_do,bfs,250,251
mr_do,bfs,251,252
mr_do,bfs,252,253
mr_do,bfs,253,254
mr_do,bfs,254,255
mr_do,bfs,255,256
mr_do,bfs,256,257
mr_do,bfs,257,258
mr_do,bfs,258,259
mr_do,bfs,259,260
mr_do,bfs,260,261
mr_do,bfs,261,262
mr_do,bfs,262,263
mr_do,bfs,263,264
mr_do,bfs,264,265
mr_do,bfs,265,266
mr_do,bfs,266,267
mr_do,bfs,267,268
mr_do,bfs,268,269
mr_do,bfs,269,270
mr_do,bfs,270,271
mr_do,bfs,271,272
mr_do,bfs,272,273
mr_do,bfs,273,274
mr_do,bfs,274,275
mr_do,bfs,275,276
mr_do,bfs,276,277
mr_do,bfs,277,278
mr_do,bfs,278,279
mr_do,bfs,279,280
mr_do,bfs,280,281
mr_do,bfs,281,282
mr_do,bfs,282,283
mr_do,bfs,283,284
mr_do,bfs,284,285
mr_do,bfs,285,286
mr_do,bfs,286,287
mr_do,bfs,287,288
mr_do,bfs,288,289
mr_do,bfs,289,290
mr_do,bfs,290,291
mr_do,bfs,291,292
mr_do,bfs,292,293
mr_do,bfs,293,294
mr_do,bfs,294,295
mr_do,bfs,295,296
mr_do,bfs,296,297
mr_do,bfs,297,298
mr_do,bfs,298,299
mr_do,bfs,299,300
mr_do,bfs,300,301
mr_do,bfs,301,302
mr_do,bfs,302,303
mr_do,bfs,303,304
mr_do,bfs,304,305
mr_do,bfs,305,306
mr_do,bfs,306,307
mr_do,bfs,307,308
mr_do,bfs,308,309
mr_do,bfs,309,310
mr_do,bfs,310,311
mr_do,bfs,311,312
mr_do,bfs,312,313
mr_do,bfs,313,314
mr_do,bfs,314,315
mr_do,bfs,315,316
mr_do,bfs,316,317
mr_do,bfs,317,318
mr_do,bfs,318,319
mr_do,bfs,319,320
mr_do,bfs,320,322
mr_do,bfs,321,330
mr_do,bfs,322,342
mr_do,bfs,323,372
mr_do,bfs,324,412
mr_do,bfs,325,500
mr_do,bfs,326,607
mr_do,bfs,327,856
mr_do,bfs,328,1151
mr_do,bfs,329,1825
mr_do,bfs,330,2601
mr_do,bfs,331,4201
mr_do,bfs,332,6004
mr_do,bfs,333,9375
mr_do,bfs,334,12734
mr_do,id,0,1
mr_do,id,1,2
mr_do,id,2,3
mr_do,id,3,4
mr_do,id,4,5
mr_do,id,5,6
mr_do,id,6,7
mr_do,id,7,8
mr_do,id,8,9
mr_do,id,9,10
mr_do,id,10,11
mr_do,id,11,12
mr_do,id,12,13
mr_do,id,13,14
mr_do,id,14,15
mr_do,id,15,16
mr_do,id,16,17
mr_do,id,17,18
mr_do,id,18,19
mr_do,id,19,20
mr_do,id,20,21
mr_do,id,21,22
mr_do,id,22,23
mr_do,id,23,24
mr_do,id,24,25
mr_do,id,25,26
mr_do,id,26,27
mr_do,id,27,28
mr_do,id,28,29
mr_do,id,29,30
mr_do,id,30,31
mr_do,id,31,32
mr_do,id,32,33
mr_do,id,33,34
mr_do,id,34,35
mr_do,id,35,36
mr_do,id,36,37
mr_do,id,37,38
mr_do,id,38,39
mr_do,id,39,40
mr_do,id,40,41
mr_do,id,41,42
mr_do,id,42,43
mr_do,id,43,44
mr_do,id,44,45
mr_do,id,45,46
mr_do,id,46,47
mr_do,id,47,48
mr_do,id,48,49
mr_do,id,49,50
mr_do,id,50,51
mr_do,id,51,52
mr_do,id,52,53
mr_do,id,53,54
mr_do,id,54,55
mr_do,id,55,56
mr_do,id,56,57
mr_do,id,57,58
mr_do,id,58,59
mr_do,id,59,60
mr_do,id,60,61
mr_do,id,61,62
mr_do,id,62,63
mr_do,id,63,64
mr_do,id,64,65
mr_do,id,65,66
mr_do,id,66,67
mr_do,id,67,68
mr_do,id,68,69
mr_do,id,69,70
mr_do,id,70,71
mr_do,id,71,72
mr_do,id,72,73
mr_do,id,73,74
mr_do,id,74,75
mr_do,id,75,76
mr_do,id,76,77
mr_do,id,77,78
mr_do,id,78,79
mr_do,id,79,80
mr_do,id,80,81
mr_do,id,81,82
mr_do,id,82,83
mr_do,id,83,84
mr_do,id,84,85
mr_do,id,85,86
mr_do,id,86,87
mr_do,id,87,88
mr_do,id,88,89
mr_do,id,89,90
mr_do,id,90,91
mr_do,id,91,92
mr_do,id,92,93
mr_do,id,93,94
mr_do,id,94,95
mr_do,id,95,96
mr_do,id,96,97
mr_do,id,97,98
mr_do,id,98,99
mr_do,id,99,100
mr_do,id,100,101
mr_do,id,101,102
mr_do,id,102,103
mr_do,id,103,104
mr_do,id,104,105
mr_do,id,105,106
mr_do,id,106,107
mr_do,id,107,108
mr_do,id,108,109
mr_do,id,109,110
mr_do,id,110,111
mr_do,id,111,112
mr_do,id,112,113
mr_do,id,113,114
mr_do,id,114,115
mr_do,id,115,116
mr_do,id,116,117
mr_do,id,117,118
mr_do,id,118,119
mr_do,id,119,120
mr_do,id,120,121
mr_do,id,121,122
mr_do,id,122,123
mr_do,id,123,124
mr_do,id,124,125
mr_do,id,125,126
mr_do,id,126,127
mr_do,id,127,128
mr_do,id,128,129
mr_do,id,129,130
mr_do,id,130,131
mr_do,id,131,132
mr_do,id,132,133
mr_do,id,133,134
mr_do,id,134,135
mr_do,id,135,136
mr_do,id,136,137
mr_do,id,137,138
mr_do,id,138,139
mr_do,id,139,140
mr_do,id,140,141
mr_do,id,141,142
mr_do,id,142,143
mr_do,id,143,144
mr_do,id,144,145
mr_do,id,145,146
mr_do,id,146,147
mr_do,id,147,148
mr_do,id,148,149
mr_do,id,149,150
mr_do,id,150,151
mr_do,id,151,152
mr_do,id,152,153
mr_do,id,153,154
mr_do,id,154,155
mr_do,id,155,156
mr_do,id,156,157
mr_do,id,157,158
mr_do,id,158,159
mr_do,id,159,160
mr_do,id,160,161
mr_do,id,161,162
mr_do,id,162,163
mr_do,id,163,164
mr_do,id,164,165
mr_do,id,165,166
mr_do,id,166,167
mr_do,id,167,168
mr_do,id,168,169
mr_do,id,169,170
mr_do,id,170,171
mr_do,id,171,172
mr_do,id,172,173
mr_do,id,173,174
mr_do,id,174,175
mr_do,id,175,176
mr_do,id,176,177
mr_do,id,177,178
mr_do,id,178,179
mr_do,id,179,180
mr_do,id,180,181
mr_do,id,181,182
mr_do,id,182,183
mr_do,id,183,184
mr_do,id,184,185
mr_do,id,185,186
mr_do,id,186,187
mr_do,id,187,188
mr_do,id,188,189
mr_do,id,189,190
mr_do,id,190,191
mr_do,id,191,192
mr_do,id,192,193
mr_do,id,193,194
mr_do,id,194,195
mr_do,id,195,196
mr_do,id,196,197
mr_do,id,197,198
mr_do,id,198,199
mr_do,id,199,200
mr_do,id,200,201
mr_do,id,201,202
mr_do,id,202,203
mr_do,id,203,204
mr_do,id,204,205
mr_do,id,205,206
mr_do,id,206,207
mr_do,id,207,208
mr_do,id,208,209
mr_do,id,209,210
mr_do,id,210,211
mr_do,id,211,212
mr_do,id,212,213
mr_do,id,213,214
mr_do,id,214,215
mr_do,id,215,216
mr_do,id,216,217
mr_do,id,217,218
mr_do,id,218,219
mr_do,id,219,220
mr_do,id,220,221
mr_do,id,221,222
mr_do,id,222,223
mr_do,id,223,224
mr_do,id,224,225
mr_do,id,225,226
mr_do,id,226,227
mr_do,id,227,228
mr_do,id,228,229
mr_do,id,229,230
mr_do,id,230,231
mr_do,id,231,232
mr_do,id,232,233
mr_do,id,233,234
mr_do,id,234,235
mr_do,id,235,236
mr_do,id,236,237
mr_do,id,237,238
mr_do,id,238,239
mr_do,id,239,240
mr_do,id,240,241
mr_do,id,241,242
mr_do,id,242,243
mr_do,id,243,244
mr_do,id,244,245
mr_do,id,245,246
mr_do,id,246,247
mr_do,id,247,248
mr_do,id,248,249
mr_do,id,249,250
mr_do,id,250,251
mr_do,id,251,252
mr_do,id,252,253
mr_do,id,253,254
mr_do,id,254,255
mr_do,id,255,256
mr_do,id,256,257
mr_do,id,257,258
mr_do,id,258,259
mr_do,id,259,260
mr_do,id,260,261
mr_do,id,261,262
mr_do,id,262,263
mr_do,id,263,264
mr_do,id,264,265
mr_do,id,265,266
mr_do,id,266,267
mr_do,id,267,268
mr_do,id,268,269
mr_do,id,269,270
mr_do,id,270,271
mr_do,id,271,272
mr_do,id,272,273
mr_do,id,273,274
mr_do,id,274,275
mr_do,id,275,276
mr_do,id,276,277
mr_do,id,277,278
mr_do,id,278,279
mr_do,id,279,280
mr_do,id,280,281
mr_do,id,281,282
mr_do,id,282,283
mr_do,id,283,284
mr_do,id,284,285
mr_do,id,285,286
mr_do,id,286,287
mr_do,id,287,288
mr_do,id,288,289
mr_do,id,289,290
mr_do,id,290,291
mr_do,id,291,292
mr_do,id,292,293
mr_do,id,293,294
mr_do,id,294,295
mr_do,id,295,296
mr_do,id,296,297
mr_do,id,297,298
mr_do,id,298,299
mr_do,id,299,300
mr_do,id,300,301
mr_do,id,301,302
mr_do,id,302,303
mr_do,id,303,304
mr_do,id,304,305
mr_do,id,305,306
mr_do,id,306,307
mr_do,id,307,308
mr_do,id,308,309
mr_do,id,309,310
mr_do,id,310,311
mr_do,id,311,312
mr_do,id,312,313
mr_do,id,313,314
mr_do,id,314,315
mr_do,id,315,316
mr_do,id,316,317
mr_do,id,317,318
mr_do,id,318,319
mr_do,id,319,320
mr_do,id,320,322
mr_do,id,321,330
mr_do,id,322,342
mr_do,id,323,372
mr_do,id,324,412
mr_do,id,325,500
mr_do,id,326,607
mr_do,id,327,856
mr_do,id,328,1151
mr_do,id,329,1825
mr_do,id,330,2601
mr_do,id,331,4201
mr_do,id,332,6004
mr_do,id,333,9375
mr_do,id,334,12734
ms_pacman,bfs,0,1
ms_pacman,bfs,1,2
ms_pacman,bfs,2,3
ms_pacman,bfs,3,4
ms_pacman,bfs,4,5
ms_pacman,bfs,5,6
ms_pacman,bfs,6,7
ms_pacman,bfs,7,8
ms_pacman,bfs,8,9
ms_pacman,bfs,9,10
ms_pacman,bfs,10,11
ms_pacman,bfs,11,12
ms_pacman,bfs,12,13
ms_pacman,bfs,13,14
ms_pacman,bfs,14,15
ms_pacman,bfs,15,16
ms_pacman,bfs,16,17
ms_pacman,bfs,17,18
ms_pacman,bfs,18,19
ms_pacman,bfs,19,20
ms_pacman,bfs,20,21
ms_pacman,bfs,21,22
ms_pacman,bfs,22,23
ms_pacman,bfs,23,24
ms_pacman,bfs,24,25
ms_pacman,bfs,25,26
ms_pacman,bfs,26,27
ms_pacman,bfs,27,28
ms_pacman,bfs,28,29
ms_pacman,bfs,29,30
ms_pacman,bfs,30,31
ms_pacman,bfs,31,32
ms_pacman,bfs,32,33
ms_pacman,bfs,33,34
ms_pacman,bfs,34,35
ms_pacman,bfs,35,36
ms_pacman,bfs,36,37
ms_pacman,bfs,37,38
ms_pacman,bfs,38,39
ms_pacman,bfs,39,40
ms_pacman,bfs,40,41
ms_pacman,bfs,41,42
ms_pacman,bfs,42,43
ms_pacman,bfs,43,44
ms_pacman,bfs,44,45
ms_pacman,bfs,45,46
ms_pacman,bfs,46,47
ms_pacman,bfs,47,48
ms_pacman,bfs,48,49
ms_pacman,bfs,49,50
ms_pacman,bfs,50,51
ms_pacman,bfs,51,52
ms_pacman,bfs,52,53
ms_pacman,bfs,53,54
ms_pacman,bfs,54,55
ms_pacman,bfs,55,56
ms_pacman,bfs,56,57
ms_pacman,bfs,57,58
ms_pacman,bfs,58,59
ms_pacman,bfs,59,60
ms_pacman,bfs,60,61
ms_pacman,bfs,61,62
ms_pacman,bfs,62,63
ms_pacman,bfs,63,64
ms_pacman,bfs,64,65
ms_pacman,bfs,65,66
ms_pacman,bfs,66,67
ms_pacman,bfs,67,68
ms_pacman,bfs,68,69
ms_pacman,bfs,69,70
ms_pacman,bfs,70,71
ms_pacman,bfs,71,72
ms_pacman,bfs,72,73
ms_pacman,bfs,73,74
ms_pacman,bfs,74,75
ms_pacman,bfs,75,76
ms_pacman,bfs,76,77
ms_pacman,bfs,77,78
ms_pacman,bfs,78,79
ms_pacman,bfs,79,80
ms_pacman,bfs,80,81
ms_pacman,bfs,81,82
ms_pacman,bfs,82,83
ms_pacman,bfs,83,84
ms_pacman,bfs,84,85
ms_pacman,bfs,85,86
ms_pacman,bfs,86,87
ms_pacman,bfs,87,88
ms_pacman,bfs,88,89
ms_pacman,bfs,89,90
ms_pacman,bfs,90,91
ms_pacman,bfs,91,92
ms_pacman,bfs,92,93
ms_pacman,bfs,93,94
ms_pacman,bfs,94,95
ms_pacman,bfs,95,96
ms_pacman,bfs,96,97
ms_pacman,bfs,97,98
ms_pacman,bfs,98,99
ms_pacman,bfs,99,100
ms_pacman,bfs,100,101
ms_pacman,bfs,101,102
ms_pacman,bfs,102,103
ms_pacman,bfs,103,104
ms_pacman,bfs,104,105
ms_pacman,bfs,105,106
ms_pacman,bfs,106,107
ms_pacman,bfs,107,108
ms_pacman,bfs,108,109
ms_pacman,bfs,109,110
ms_pacman,bfs,110,111
ms_pacman,bfs,111,112
ms_pacman,bfs,112,113
ms_pacman,bfs,113,114
ms_pacman,bfs,114,115
ms_pacman,bfs,115,116
ms_pacman,bfs,116,117
ms_pacman,bfs,117,118
ms_pacman,bfs,118,119
ms_pacman,bfs,119,120
ms_pacman,bfs,120,121
ms_pacman,bfs,121,122
ms_pacman,bfs,122,123
ms_pacman,bfs,123,124
ms_pacman,bfs,124,125
ms_pacman,bfs,125,126
ms_pacman,bfs,126,127
ms_pacman,bfs,127,128
ms_pacman,bfs,128,129
ms_pacman,bfs,129,130
ms_pacman,bfs,130,131
ms_pacman,bfs,131,132
ms_pacman,bfs,132,133
ms_pacman,bfs,133,134
ms_pacman,bfs,134,135
ms_pacman,bfs,135,136
ms_pacman,bfs,136,137
ms_pacman,bfs,137,138
ms_pacman,bfs,138,139
ms_pacman,bfs,139,140
ms_pacman,bfs,140,141
ms_pacman,bfs,141,142
ms_pacman,bfs,142,143
ms_pacman,bfs,143,144
ms_pacman,bfs,144,145
ms_pacman,bfs,145,146
ms_pacman,bfs,146,147
ms_pacman,bfs,147,148
ms_pacman,bfs,148,149
ms_pacman,bfs,149,150
ms_pacman,bfs,150,151
ms_pacman,bfs,151,152
ms_pacman,bfs,152,153
ms_pacman,bfs,153,154
ms_pacman,bfs,154,155
ms_pacman,bfs,155,156
ms_pacman,bfs,156,157
ms_pacman,bfs,157,158
ms_pacman,bfs,158,159
ms_pacman,bfs,159,160
ms_pacman,bfs,160,161
ms_pacman,bfs,161,162
ms_pacman,bfs,162,163
ms_pacman,bfs,163,164
ms_pacman,bfs,164,165
ms_pacman,bfs,165,166
ms_pacman,bfs,166,167
ms_pacman,bfs,167,168
ms_pacman,bfs,168,169
ms_pacman,bfs,169,170
ms_pacman,bfs,170,171
ms_pacman,bfs,171,172
ms_pacman,bfs,172,173
ms_pacman,bfs,173,174
ms_pacman,bfs,174,175
ms_pacman,bfs,175,176
ms_pacman,bfs,176,177
ms_pacman,bfs,177,178
ms_pacman,bfs,178,179
ms_pacman,bfs,179,180
ms_pacman,bfs,180,181
ms_pacman,bfs,181,182
ms_pacman,bfs,182,183
ms_pacman,bfs,183,184
ms_pacman,bfs,184,185
ms_pacman,bfs,185,186
ms_pacman,bfs,186,187
ms_pacman,bfs,187,188
ms_pacman,bfs,188,189
ms_pacman,bfs,189,190
ms_pacman,bfs,190,191
ms_pacman,bfs,191,192
ms_pacman,bfs,192,193
ms_pacman,bfs,193,194
ms_pacman,bfs,194,195
ms_pacman,bfs,195,196
ms_pacman,bfs,196,197
ms_pacman,bfs,197,198
ms_pacman,bfs,198,199
ms_pacman,bfs,199,200
ms_pacman,bfs,200,201
ms_pacman,bfs,201,202
ms_pacman,bfs,202,203
ms_pacman,bfs,203,204
ms_pacman,bfs,204,205
ms_pacman,bfs,205,206
ms_pacman,bfs,206,207
ms_pacman,bfs,207,208
ms_pacman,bfs,208,209
ms_pacman,bfs,209,210
ms_pacman,bfs,210,211
ms_pacman,bfs,211,212
ms_pacman,bfs,212,213
ms_pacman,bfs,213,214
ms_pacman,bfs,214,215
ms_pacman,bfs,215,216
ms_pacman,bfs,216,217
ms_pacman,bfs,217,218
ms_pacman,bfs,218,219
ms_pacman,bfs,219,220
ms_pacman,bfs,220,221
ms_pacman,bfs,221,222
ms_pacman,bfs,222,223
ms_pacman,bfs,223,224
ms_pacman,bfs,224,225
ms_pacman,bfs,225,226
ms_pacman,bfs,226,227
ms_pacman,bfs,227,228
ms_pacman,bfs,228,229
ms_pacman,bfs,229,230
ms_pacman,bfs,230,231
ms_pacman,bfs,231,232
ms_pacman,bfs,232,233
ms_pacman,bfs,233,234
ms_pacman,bfs,234,235
ms_pacman,bfs,235,236
ms_pacman,bfs,236,237
ms_pacman,bfs,237,238
ms_pacman,bfs,238,239
ms_pacman,bfs,239,240
ms_pacman,bfs,240,241
ms_pacman,bfs,241,242
ms_pacman,bfs,242,243
ms_pacman,bfs,243,244
ms_pacman,bfs,244,245
ms_pacman,bfs,245,246
ms_pacman,bfs,246,247
ms_pacman,bfs,247,248
ms_pacman,bfs,248,249
ms_pacman,bfs,249,250
ms_pacman,bfs,250,251
ms_pacman,bfs,251,252
ms_pacman,bfs,252,253
ms_pacman,bfs,253,254
ms_pacman,bfs,254,255
ms_pacman,bfs,255,256
ms_pacman,bfs,256,257
ms_pacman,bfs,257,258
ms_pacman,bfs,258,259
ms_pacman,bfs,259,260
ms_pacman,bfs,260,261
ms_pacman,bfs,261,262
ms_pacman,bfs,262,263
ms_pacman,bfs,263,264
ms_pacman,bfs,264,265
ms_pacman,bfs,265,267
ms_pacman,bfs,266,269
ms_pacman,bfs,267,273
ms_pacman,bfs,268,277
ms_pacman,bfs,269,285
ms_pacman,bfs,270,293
ms_pacman,bfs,271,305
ms_pacman,bfs,272,317
ms_pacman,bfs,273,335
ms_pacman,bfs,274,353
ms_pacman,bfs,275,381
ms_pacman,bfs,276,409
ms_pacman,bfs,277,449
ms_pacman,bfs,278,489
ms_pacman,bfs,279,545
ms_pacman,bfs,280,601
ms_pacman,bfs,281,662
ms_pacman,bfs,282,720
ms_pacman,bfs,283,802
ms_pacman,bfs,284,884
ms_pacman,bfs,285,964
ms_pacman,bfs,286,1044
ms_pacman,bfs,287,1153
ms_pacman,bfs,288,1262
ms_pacman,bfs,289,1385
ms_pacman,bfs,290,1503
ms_pacman,bfs,291,1666
ms_pacman,bfs,292,1829
ms_pacman,bfs,293,2019
ms_pacman,bfs,294,2205
ms_pacman,bfs,295,2470
ms_pacman,bfs,296,2729
ms_pacman,bfs,297,3012
ms_pacman,bfs,298,3274
ms_pacman,bfs,299,3630
ms_pacman,bfs,300,3978
ms_pacman,bfs,301,4355
ms_pacman,bfs,302,4725
ms_pacman,bfs,303,5230
ms_pacman,bfs,304,5727
ms_pacman,bfs,305,6312
ms_pacman,bfs,306,6872
ms_pacman,bfs,307,7623
ms_pacman,bfs,308,8362
ms_pacman,bfs,309,9170
ms_pacman,bfs,310,9939
ms_pacman,bfs,311,10973
ms_pacman,id,0,1
ms_pacman,id,1,2
ms_pacman,id,2,3
ms_pacman,id,3,4
ms_pacman,id,4,5
ms_pacman,id,5,6
ms_pacman,id,6,7
ms_pacman,id,7,8
ms_pacman,id,8,9
ms_pacman,id,9,10
ms_pacman,id,10,11
ms_pacman,id,11,12
ms_pacman,id,12,13
ms_pacman,id,13,14
ms_pacman,id,14,15
ms_pacman,id,15,16
ms_pacman,id,16,17
ms_pacman,id,17,18
ms_pacman,id,18,19
ms_pacman,id,19,20
ms_pacman,id,20,21
ms_pacman,id,21,22
ms_pacman,id,22,23
ms_pacman,id,23,24
ms_pacman,id,24,25
ms_pacman,id,25,26
ms_pacman,id,26,27
ms_pacman,id,27,28
ms_pacman,id,28,29
ms_pacman,id,29,30
ms_pacman,id,30,31
ms_pacman,id,31,32
ms_pacman,id,32,33
ms_pacman,id,33,34
ms_pacman,id,34,35
ms_pacman,id,35,36
ms_pacman,id,36,37
ms_pacman,id,37,38
ms_pacman,id,38,39
ms_pacman,id,39,40
ms_pacman,id,40,41
ms_pacman,id,41,42
ms_pacman,id,42,43
ms_pacman,id,43,44
ms_pacman,id,44,45
ms_pacman,id,45,46
ms_pacman,id,46,47
ms_pacman,id,47,48
ms_pacman,id,48,49
ms_pacman,id,49,50
ms_pacman,id,50,51
ms_pacman,id,51,52
ms_pacman,id,52,53
ms_pacman,id,53,54
ms_pacman,id,54,55
ms_pacman,id,55,56
ms_pacman,id,56,57
ms_pacman,id,57,58
ms_pacman,id,58,59
ms_pacman,id,59,60
ms_pacman,id,60,61
ms_pacman,id,61,62
ms_pacman,id,62,63
ms_pacman,id,63,64
ms_pacman,id,64,65
ms_pacman,id,65,66
ms_pacman,id,66,67
ms_pacman,id,67,68
ms_pacman,id,68,69
ms_pacman,id,69,70
ms_pacman,id,70,71
ms_pacman,id,71,72
ms_pacman,id,72,73
ms_pacman,id,73,74
ms_pacman,id,74,75
ms_pacman,id,75,76
ms_pacman,id,76,77
ms_pacman,id,77,78
ms_pacman,id,78,79
ms_pacman,id,79,80
ms_pacman,id,80,81
ms_pacman,id,81,82
ms_pacman,id,82,83
ms_pacman,id,83,84
ms_pacman,id,84,85
ms_pacman,id,85,86
ms_pacman,id,86,87
ms_pacman,id,87,88
ms_pacman,id,88,89
ms_pacman,id,89,90
ms_pacman,id,90,91
ms_pacman,id,91,92
ms_pacman,id,92,93
ms_pacman,id,93,94
ms_pacman,id,94,95
ms_pacman,id,95,96
ms_pacman,id,96,97
ms_pacman,id,97,98
ms_pacman,id,98,99
ms_pacman,id,99,100
ms_pacman,id,100,101
ms_pacman,id,101,102
ms_pacman,id,102,103
ms_pacman,id,103,104
ms_pacman,id,104,105
ms_pacman,id,105,106
ms_pacman,id,106,107
ms_pacman,id,107,108
ms_pacman,id,108,109
ms_pacman,id,109,110
ms_pacman,id,110,111
ms_pacman,id,111,112
ms_pacman,id,112,113
ms_pacman,id,113,114
ms_pacman,id,114,115
ms_pacman,id,115,116
ms_pacman,id,116,117
ms_pacman,id,117,118
ms_pacman,id,118,119
ms_pacman,id,119,120
ms_pacman,id,120,121
ms_pacman,id,121,122
ms_pacman,id,122,123
ms_pacman,id,123,124
ms_pacman,id,124,125
ms_pacman,id,125,126
ms_pacman,id,126,127
ms_pacman,id,127,128
ms_pacman,id,128,129
ms_pacman,id,129,130
ms_pacman,id,130,131
ms_pacman,id,131,132
ms_pacman,id,132,133
ms_pacman,id,133,134
ms_pacman,id,134,135
ms_pacman,id,135,136
ms_pacman,id,136,137
ms_pacman,id,137,138
ms_pacman,id,138,139
ms_pacman,id,139,140
ms_pacman,id,140,141
ms_pacman,id,141,142
ms_pacman,id,142,143
ms_pacman,id,143,144
ms_pacman,id,144,145
ms_pacman,id,145,146
ms_pacman,id,146,147
ms_pacman,id,147,148
ms_pacman,id,148,149
ms_pacman,id,149,150
ms_pacman,id,150,151
ms_pacman,id,151,152
ms_pacman,id,152,153
ms_pacman,id,153,154
ms_pacman,id,154,155
ms_pacman,id,155,156
ms_pacman,id,156,157
ms_pacman,id,157,158
ms_pacman,id,158,159
ms_pacman,id,159,160
ms_pacman,id,160,161
ms_pacman,id,161,162
ms_pacman,id,162,163
ms_pacman,id,163,164
ms_pacman,id,164,165
ms_pacman,id,165,166
ms_pacman,id,166,167
ms_pacman,id,167,168
ms_pacman,id,168,169
ms_pacman,id,169,170
ms_pacman,id,170,171
ms_pacman,id,171,172
ms_pacman,id,172,173
ms_pacman,id,173,174
ms_pacman,id,174,175
ms_pacman,id,175,176
ms_pacman,id,176,177
ms_pacman,id,177,178
ms_pacman,id,178,179
ms_pacman,id,179,180
ms_pacman,id,180,181
ms_pacman,id,181,182
ms_pacman,id,182,183
ms_pacman,id,183,184
ms_pacman,id,184,185
ms_pacman,id,185,186
ms_pacman,id,186,187
ms_pacman,id,187,188
ms_pacman,id,188,189
ms_pacman,id,189,190
ms_pacman,id,190,191
ms_pacman,id,191,192
ms_pacman,id,192,193
ms_pacman,id,193,194
ms_pacman,id,194,195
ms_pacman,id,195,196
ms_pacman,id,196,197
ms_pacman,id,197,198
ms_pacman,id,198,199
ms_pacman,id,199,200
ms_pacman,id,200,201
ms_pacman,id,201,202
ms_pacman,id,202,203
ms_pacman,id,203,204
ms_pacman,id,204,205
ms_pacman,id,205,206
ms_pacman,id,206,207
ms_pacman,id,207,208
ms_pacman,id,208,209
ms_pacman,id,209,210
ms_pacman,id,210,211
ms_pacman,id,211,212
ms_pacman,id,212,213
ms_pacman,id,213,214
ms_pacman,id,214,215
ms_pacman,id,215,216
ms_pacman,id,216,217
ms_pacman,id,217,218
ms_pacman,id,218,219
ms_pacman,id,219,220
ms_pacman,id,220,221
ms_pacman,id,221,222
ms_pacman,id,222,223
ms_pacman,id,223,224
ms_pacman,id,224,225
ms_pacman,id,225,226
ms_pacman,id,226,227
ms_pacman,id,227,228
ms_pacman,id,228,229
ms_pacman,id,229,230
ms_pacman,id,230,231
ms_pacman,id,231,232
ms_pacman,id,232,233
ms_pacman,id,233,234
ms_pacman,id,234,235
ms_pacman,id,235,236
ms_pacman,id,236,237
ms_pacman,id,237,238
ms_pacman,id,238,239
ms_pacman,id,239,240
ms_pacman,id,240,241
ms_pacman,id,241,242
ms_pacman,id,242,243
ms_pacman,id,243,244
ms_pacman,id,244,245
ms_pacman,id,245,246
ms_pacman,id,246,247
ms_pacman,id,247,248
ms_pacman,id,248,249
ms_pacman,id,249,250
ms_pacman,id,250,251
ms_pacman,id,251,252
ms_pacman,id,252,253
ms_pacman,id,253,254
ms_pacman,id,254,255
ms_pacman,id,255,256
ms_pacman,id,256,257
ms_pacman,id,257,258
ms_pacman,id,258,259
ms_pacman,id,259,260
ms_pacman,id,260,261
ms_pacman,id,261,262
ms_pacman,id,262,263
ms_pacman,id,263,264
ms_pacman,id,264,265
ms_pacman,id,265,267
ms_pacman,id,266,269
ms_pacman,id,267,273
ms_pacman,id,268,277
ms_pacman,id,269,285
ms_pacman,id,270,293
ms_pacman,id,271,305
ms_pacman,id,272,317
ms_pacman,id,273,335
ms_pacman,id,274,353
ms_pacman,id,275,381
ms_pacman,id,276,409
ms_pacman,id,277,449
ms_pacman,id,278,489
ms_pacman,id,279,545
ms_pacman,id,280,601
ms_pacman,id,281,662
ms_pacman,id,282,720
ms_pacman,id,283,802
ms_pacman,id,284,884
ms_pacman,id,285,964
ms_pacman,id,286,1044
ms_pacman,id,287,1153
ms_pacman,id,288,1262
ms_pacman,id,289,1385
ms_pacman,id,290,1503
ms_pacman,id,291,1666
ms_pacman,id,292,1829
ms_pacman,id,293,2019
ms_pacman,id,294,2205
ms_pacman,id,295,2470
ms_pacman,id,296,2729
ms_pacman,id,297,3012
ms_pacman,id,298,3274
ms_pacman,id,299,3630
ms_pacman,id,300,3978
ms_pacman,id,301,4355
ms_pacman,id,302,4725
ms_pacman,id,303,5230
ms_pacman,id,304,5727
ms_pacman,id,305,6312
ms_pacman,id,306,6872
ms_pacman,id,307,7623
ms_pacman,id,308,8362
ms_pacman,id,309,9170
ms_pacman,id,310,9939
ms_pacman,id,311,10973
name_this_game,bfs,0,1
name_this_game,bfs,1,3
name_this_game,bfs,2,5
name_this_game,bfs,3,7
name_this_game,bfs,4,9
name_this_game,bfs,5,11
name_this_game,bfs,6,13
name_this_game,bfs,7,15
name_this_game,bfs,8,17
name_this_game,bfs,9,19
name_this_game,bfs,10,21
name_this_game,bfs,11,23
name_this_game,bfs,12,25
name_this_game,bfs,13,27
name_this_game,bfs,14,29
name_this_game,bfs,15,31
name_this_game,bfs,16,33
name_this_game,bfs,17,35
name_this_game,bfs,18,37
name_this_game,bfs,19,39
name_this_game,bfs,20,41
name_this_game,bfs,21,43
name_this_game,bfs,22,45
name_this_game,bfs,23,47
name_this_game,bfs,24,49
name_this_game,bfs,25,51
name_this_game,bfs,26,53
name_this_game,bfs,27,55
name_this_game,bfs,28,57
name_this_game,bfs,29,59
name_this_game,bfs,30,61
name_this_game,bfs,31,63
name_this_game,bfs,32,65
name_this_game,bfs,33,67
name_this_game,bfs,34,69
name_this_game,bfs,35,71
name_this_game,bfs,36,73
name_this_game,bfs,37,75
name_this_game,bfs,38,77
name_this_game,bfs,39,79
name_this_game,bfs,40,81
name_this_game,bfs,41,83
name_this_game,bfs,42,85
name_this_game,bfs,43,87
name_this_game,bfs,44,89
name_this_game,bfs,45,91
name_this_game,bfs,46,93
name_this_game,bfs,47,95
name_this_game,bfs,48,97
name_this_game,bfs,49,99
name_this_game,bfs,50,101
name_this_game,bfs,51,103
name_this_game,bfs,52,105
name_this_game,bfs,53,107
name_this_game,bfs,54,109
name_this_game,bfs,55,111
name_this_game,bfs,56,113
name_this_game,bfs,57,115
name_this_game,bfs,58,117
name_this_game,bfs,59,119
name_this_game,bfs,60,121
name_this_game,bfs,61,123
name_this_game,bfs,62,125
name_this_game,bfs,63,127
name_this_game,bfs,64,129
name_this_game,bfs,65,131
name_this_game,bfs,66,133
name_this_game,bfs,67,135
name_this_game,bfs,68,137
name_this_game,bfs,69,139
name_this_game,bfs,70,141
name_this_game,bfs,71,143
name_this_game,bfs,72,145
name_this_game,bfs,73,147
name_this_game,bfs,74,149
name_this_game,bfs,75,151
name_this_game,bfs,76,153
name_this_game,bfs,77,155
name_this_game,bfs,78,157
name_this_game,bfs,79,159
name_this_game,bfs,80,161
name_this_game,bfs,81,163
name_this_game,bfs,82,165
name_this_game,bfs,83,167
name_this_game,bfs,84,169
name_this_game,bfs,85,171
name_this_game,bfs,86,173
name_this_game,bfs,87,175
name_this_game,bfs,88,177
name_this_game,bfs,89,179
name_this_game,bfs,90,181
name_this_game,bfs,91,183
name_this_game,bfs,92,185
name_this_game,bfs,93,187
name_this_game,bfs,94,189
name_this_game,bfs,95,191
name_this_game,bfs,96,193
name_this_game,bfs,97,195
name_this_game,bfs,98,197
name_this_game,bfs,99,199
name_this_game,bfs,100,201
name_this_game,bfs,101,203
name_this_game,bfs,102,205
name_this_game,bfs,103,207
name_this_game,bfs,104,209
name_this_game,bfs,105,211
name_this_game,bfs,106,213
name_this_game,bfs,107,215
name_this_game,bfs,108,217
name_this_game,bfs,109,219
name_this_game,bfs,110,221
name_this_game,bfs,111,223
name_this_game,bfs,112,225
name_this_game,bfs,113,227
name_this_game,bfs,114,229
name_this_game,bfs,115,231
name_this_game,bfs,116,233
name_this_game,bfs,117,235
name_this_game,bfs,118,237
name_this_game,bfs,119,239
name_this_game,bfs,120,241
name_this_game,bfs,121,243
name_this_game,bfs,122,245
name_this_game,bfs,123,247
name_this_game,bfs,124,249
name_this_game,bfs,125,251
name_this_game,bfs,126,253
name_this_game,bfs,127,255
name_this_game,bfs,128,257
name_this_game,bfs,129,260
name_this_game,bfs,130,263
name_this_game,bfs,131,266
name_this_game,bfs,132,269
name_this_game,bfs,133,272
name_this_game,bfs,134,275
name_this_game,bfs,135,278
name_this_game,bfs,136,281
name_this_game,bfs,137,284
name_this_game,bfs,138,287
name_this_game,bfs,139,290
name_this_game,bfs,140,293
name_this_game,bfs,141,296
name_this_game,bfs,142,299
name_this_game,bfs,143,302
name_this_game,bfs,144,305
name_this_game,bfs,145,308
name_this_game,bfs,146,311
name_this_game,bfs,147,314
name_this_game,bfs,148,317
name_this_game,bfs,149,320
name_this_game,bfs,150,323
name_this_game,bfs,151,326
name_this_game,bfs,152,329
name_this_game,bfs,153,332
name_this_game,bfs,154,335
name_this_game,bfs,155,338
name_this_game,bfs,156,341
name_this_game,bfs,157,344
name_this_game,bfs,158,347
name_this_game,bfs,159,350
name_this_game,bfs,160,353
name_this_game,bfs,161,356
name_this_game,bfs,162,359
name_this_game,bfs,163,362
name_this_game,bfs,164,365
name_this_game,bfs,165,368
name_this_game,bfs,166,371
name_this_game,bfs,167,374
name_this_game,bfs,168,377
name_this_game,bfs,169,380
name_this_game,bfs,170,383
name_this_game,bfs,171,386
name_this_game,bfs,172,389
name_this_game,bfs,173,392
name_this_game,bfs,174,395
name_this_game,bfs,175,398
name_this_game,bfs,176,401
name_this_game,bfs,177,404
name_this_game,bfs,178,407
name_this_game,bfs,179,410
name_this_game,bfs,180,413
name_this_game,bfs,181,416
name_this_game,bfs,182,419
name_this_game,bfs,183,422
name_this_game,bfs,184,425
name_this_game,bfs,185,428
name_this_game,bfs,186,431
name_this_game,bfs,187,434
name_this_game,bfs,188,437
name_this_game,bfs,189,440
name_this_game,bfs,190,443
name_this_game,bfs,191,446
name_this_game,bfs,192,449
name_this_game,bfs,193,452
name_this_game,bfs,194,455
name_this_game,bfs,195,458
name_this_game,bfs,196,461
name_this_game,bfs,197,464
name_this_game,bfs,198,467
name_this_game,bfs,199,470
name_this_game,bfs,200,473
name_this_game,bfs,201,476
name_this_game,bfs,202,479
name_this_game,bfs,203,482
name_this_game,bfs,204,485
name_this_game,bfs,205,488
name_this_game,bfs,206,491
name_this_game,bfs,207,494
name_this_game,bfs,208,497
name_this_game,bfs,209,500
name_this_game,bfs,210,503
name_this_game,bfs,211,506
name_this_game,bfs,212,509
name_this_game,bfs,213,512
name_this_game,bfs,214,515
name_this_game,bfs,215,518
name_this_game,bfs,216,521
name_this_game,bfs,217,524
name_this_game,bfs,218,527
name_this_game,bfs,219,530
name_this_game,bfs,220,533
name_this_game,bfs,221,536
name_this_game,bfs,222,539
name_this_game,bfs,223,542
name_this_game,bfs,224,545
name_this_game,bfs,225,548
name_this_game,bfs,226,551
name_this_game,bfs,227,554
name_this_game,bfs,228,557
name_this_game,bfs,229,560
name_this_game,bfs,230,563
name_this_game,bfs,231,566
name_this_game,bfs,232,569
name_this_game,bfs,233,572
name_this_game,bfs,234,575
name_this_game,bfs,235,578
name_this_game,bfs,236,581
name_this_game,bfs,237,584
name_this_game,bfs,238,587
name_this_game,bfs,239,590
name_this_game,bfs,240,593
name_this_game,bfs,241,596
name_this_game,bfs,242,599
name_this_game,bfs,243,602
name_this_game,bfs,244,605
name_this_game,bfs,245,608
name_this_game,bfs,246,611
name_this_game,bfs,247,614
name_this_game,bfs,248,617
name_this_game,bfs,249,620
name_this_game,bfs,250,623
name_this_game,bfs,251,626
name_this_game,bfs,252,629
name_this_game,bfs,253,632
name_this_game,bfs,254,635
name_this_game,bfs,255,638
name_this_game,bfs,256,641
name_this_game,bfs,257,644
name_this_game,bfs,258,647
name_this_game,bfs,259,650
name_this_game,bfs,260,653
name_this_game,bfs,261,656
name_this_game,bfs,262,659
name_this_game,bfs,263,662
name_this_game,bfs,264,665
name_this_game,bfs,265,668
name_this_game,bfs,266,671
name_this_game,bfs,267,674
name_this_game,bfs,268,677
name_this_game,bfs,269,680
name_this_game,bfs,270,683
name_this_game,bfs,271,686
name_this_game,bfs,272,689
name_this_game,bfs,273,692
name_this_game,bfs,274,695
name_this_game,bfs,275,698
name_this_game,bfs,276,701
name_this_game,bfs,277,704
name_this_game,bfs,278,707
name_this_game,bfs,279,710
name_this_game,bfs,280,713
name_this_game,bfs,281,716
name_this_game,bfs,282,719
name_this_game,bfs,283,722
name_this_game,bfs,284,725
name_this_game,bfs,285,728
name_this_game,bfs,286,731
name_this_game,bfs,287,734
name_this_game,bfs,288,737
name_this_game,bfs,289,740
name_this_game,bfs,290,743
name_this_game,bfs,291,746
name_this_game,bfs,292,749
name_this_game,bfs,293,752
name_this_game,bfs,294,755
name_this_game,bfs,295,758
name_this_game,bfs,296,761
name_this_game,bfs,297,764
name_this_game,bfs,298,767
name_this_game,bfs,299,770
name_this_game,bfs,300,773
name_this_game,bfs,301,776
name_this_game,bfs,302,779
name_this_game,bfs,303,782
name_this_game,bfs,304,785
name_this_game,bfs,305,788
name_this_game,bfs,306,791
name_this_game,bfs,307,794
name_this_game,bfs,308,797
name_this_game,bfs,309,800
name_this_game,bfs,310,803
name_this_game,bfs,311,806
name_this_game,bfs,312,809
name_this_game,bfs,313,812
name_this_game,bfs,314,815
name_this_game,bfs,315,818
name_this_game,bfs,316,821
name_this_game,bfs,317,824
name_this_game,bfs,318,827
name_this_game,bfs,319,830
name_this_game,bfs,320,833
name_this_game,bfs,321,836
name_this_game,bfs,322,839
name_this_game,bfs,323,842
name_this_game,bfs,324,845
name_this_game,bfs,325,848
name_this_game,bfs,326,851
name_this_game,bfs,327,854
name_this_game,bfs,328,857
name_this_game,bfs,329,860
name_this_game,bfs,330,863
name_this_game,bfs,331,866
name_this_game,bfs,332,869
name_this_game,bfs,333,872
name_this_game,bfs,334,875
name_this_game,bfs,335,878
name_this_game,bfs,336,881
name_this_game,bfs,337,884
name_this_game,bfs,338,887
name_this_game,bfs,339,890
name_this_game,bfs,340,893
name_this_game,bfs,341,896
name_this_game,bfs,342,899
name_this_game,bfs,343,902
name_this_game,bfs,344,905
name_this_game,bfs,345,908
name_this_game,bfs,346,911
name_this_game,bfs,347,914
name_this_game,bfs,348,917
name_this_game,bfs,349,920
name_this_game,bfs,350,923
name_this_game,bfs,351,926
name_this_game,bfs,352,929
name_this_game,bfs,353,932
name_this_game,bfs,354,935
name_this_game,bfs,355,938
name_this_game,bfs,356,941
name_this_game,bfs,357,944
name_this_game,bfs,358,947
name_this_game,bfs,359,950
name_this_game,bfs,360,953
name_this_game,bfs,361,956
name_this_game,bfs,362,959
name_this_game,bfs,363,962
name_this_game,bfs,364,965
name_this_game,bfs,365,968
name_this_game,bfs,366,971
name_this_game,bfs,367,974
name_this_game,bfs,368,977
name_this_game,bfs,369,980
name_this_game,bfs,370,983
name_this_game,bfs,371,986
name_this_game,bfs,372,989
name_this_game,bfs,373,992
name_this_game,bfs,374,995
name_this_game,bfs,375,998
name_this_game,bfs,376,1001
name_this_game,bfs,377,1004
name_this_game,bfs,378,1007
name_this_game,bfs,379,1010
name_this_game,bfs,380,1013
name_this_game,bfs,381,1016
name_this_game,bfs,382,1019
name_this_game,bfs,383,1022
name_this_game,bfs,384,1025
name_this_game,bfs,385,1029
name_this_game,bfs,386,1037
name_this_game,bfs,387,1049
name_this_game,bfs,388,1065
name_this_game,bfs,389,1089
name_this_game,bfs,390,1133
name_this_game,bfs,391,1213
name_this_game,bfs,392,1361
name_this_game,bfs,393,1632
name_this_game,bfs,394,2161
name_this_game,bfs,395,3091
name_this_game,bfs,396,4661
name_this_game,bfs,397,7278
name_this_game,bfs,398,11393
name_this_game,id,0,1
name_this_game,id,1,3
name_this_game,id,2,5
name_this_game,id,3,7
name_this_game,id,4,9
name_this_game,id,5,11
name_this_game,id,6,13
name_this_game,id,7,15
name_this_game,id,8,17
name_this_game,id,9,19
name_this_game,id,10,21
name_this_game,id,11,23
name_this_game,id,12,25
name_this_game,id,13,27
name_this_game,id,14,29
name_this_game,id,15,31
name_this_game,id,16,33
name_this_game,id,17,35
name_this_game,id,18,37
name_this_game,id,19,39
name_this_game,id,20,41
name_this_game,id,21,43
name_this_game,id,22,45
name_this_game,id,23,47
name_this_game,id,24,49
name_this_game,id,25,51
name_this_game,id,26,53
name_this_game,id,27,55
name_this_game,id,28,57
name_this_game,id,29,59
name_this_game,id,30,61
name_this_game,id,31,63
name_this_game,id,32,65
name_this_game,id,33,67
name_this_game,id,34,69
name_this_game,id,35,71
name_this_game,id,36,73
name_this_game,id,37,75
name_this_game,id,38,77
name_this_game,id,39,79
name_this_game,id,40,81
name_this_game,id,41,83
name_this_game,id,42,85
name_this_game,id,43,87
name_this_game,id,44,89
name_this_game,id,45,91
name_this_game,id,46,93
name_this_game,id,47,95
name_this_game,id,48,97
name_this_game,id,49,99
name_this_game,id,50,101
name_this_game,id,51,103
name_this_game,id,52,105
name_this_game,id,53,107
name_this_game,id,54,109
name_this_game,id,55,111
name_this_game,id,56,113
name_this_game,id,57,115
name_this_game,id,58,117
name_this_game,id,59,119
name_this_game,id,60,121
name_this_game,id,61,123
name_this_game,id,62,125
name_this_game,id,63,127
name_this_game,id,64,129
name_this_game,id,65,131
name_this_game,id,66,133
name_this_game,id,67,135
name_this_game,id,68,137
name_this_game,id,69,139
name_this_game,id,70,141
name_this_game,id,71,143
name_this_game,id,72,145
name_this_game,id,73,147
name_this_game,id,74,149
name_this_game,id,75,151
name_this_game,id,76,153
name_this_game,id,77,155
name_this_game,id,78,157
name_this_game,id,79,159
name_this_game,id,80,161
name_this_game,id,81,163
name_this_game,id,82,165
name_this_game,id,83,167
name_this_game,id,84,169
name_this_game,id,85,171
name_this_game,id,86,173
name_this_game,id,87,175
name_this_game,id,88,177
name_this_game,id,89,179
name_this_game,id,90,181
name_this_game,id,91,183
name_this_game,id,92,185
name_this_game,id,93,187
name_this_game,id,94,189
name_this_game,id,95,191
name_this_game,id,96,193
name_this_game,id,97,195
name_this_game,id,98,197
name_this_game,id,99,199
name_this_game,id,100,201
name_this_game,id,101,203
name_this_game,id,102,205
name_this_game,id,103,207
name_this_game,id,104,209
name_this_game,id,105,211
name_this_game,id,106,213
name_this_game,id,107,215
name_this_game,id,108,217
name_this_game,id,109,219
name_this_game,id,110,221
name_this_game,id,111,223
name_this_game,id,112,225
name_this_game,id,113,227
name_this_game,id,114,229
name_this_game,id,115,231
name_this_game,id,116,233
name_this_game,id,117,235
name_this_game,id,118,237
name_this_game,id,119,239
name_this_game,id,120,241
name_this_game,id,121,243
name_this_game,id,122,245
name_this_game,id,123,247
name_this_game,id,124,249
name_this_game,id,125,251
name_this_game,id,126,253
name_this_game,id,127,255
name_this_game,id,128,257
name_this_game,id,129,260
name_this_game,id,130,263
name_this_game,id,131,266
name_this_game,id,132,269
name_this_game,id,133,272
name_this_game,id,134,275
name_this_game,id,135,278
name_this_game,id,136,281
name_this_game,id,137,284
name_this_game,id,138,287
name_this_game,id,139,290
name_this_game,id,140,293
name_this_game,id,141,296
name_this_game,id,142,299
name_this_game,id,143,302
name_this_game,id,144,305
name_this_game,id,145,308
name_this_game,id,146,311
name_this_game,id,147,314
name_this_game,id,148,317
name_this_game,id,149,320
name_this_game,id,150,323
name_this_game,id,151,326
name_this_game,id,152,329
name_this_game,id,153,332
name_this_game,id,154,335
name_this_game,id,155,338
name_this_game,id,156,341
name_this_game,id,157,344
name_this_game,id,158,347
name_this_game,id,159,350
name_this_game,id,160,353
name_this_game,id,161,356
name_this_game,id,162,359
name_this_game,id,163,362
name_this_game,id,164,365
name_this_game,id,165,368
name_this_game,id,166,371
name_this_game,id,167,374
name_this_game,id,168,377
name_this_game,id,169,380
name_this_game,id,170,383
name_this_game,id,171,386
name_this_game,id,172,389
name_this_game,id,173,392
name_this_game,id,174,395
name_this_game,id,175,398
name_this_game,id,176,401
name_this_game,id,177,404
name_this_game,id,178,407
name_this_game,id,179,410
name_this_game,id,180,413
name_this_game,id,181,416
name_this_game,id,182,419
name_this_game,id,183,422
name_this_game,id,184,425
name_this_game,id,185,428
name_this_game,id,186,431
name_this_game,id,187,434
name_this_game,id,188,437
name_this_game,id,189,440
name_this_game,id,190,443
name_this_game,id,191,446
name_this_game,id,192,449
name_this_game,id,193,452
name_this_game,id,194,455
name_this_game,id,195,458
name_this_game,id,196,461
name_this_game,id,197,464
name_this_game,id,198,467
name_this_game,id,199,470
name_this_game,id,200,473
name_this_game,id,201,476
name_this_game,id,202,479
name_this_game,id,203,482
name_this_game,id,204,485
name_this_game,id,205,488
name_this_game,id,206,491
name_this_game,id,207,494
name_this_game,id,208,497
name_this_game,id,209,500
name_this_game,id,210,503
name_this_game,id,211,506
name_this_game,id,212,509
name_this_game,id,213,512
name_this_game,id,214,515
name_this_game,id,215,518
name_this_game,id,216,521
name_this_game,id,217,524
name_this_game,id,218,527
name_this_game,id,219,530
name_this_game,id,220,533
name_this_game,id,221,536
name_this_game,id,222,539
name_this_game,id,223,542
name_this_game,id,224,545
name_this_game,id,225,548
name_this_game,id,226,551
name_this_game,id,227,554
name_this_game,id,228,557
name_this_game,id,229,560
name_this_game,id,230,563
name_this_game,id,231,566
name_this_game,id,232,569
name_this_game,id,233,572
name_this_game,id,234,575
name_this_game,id,235,578
name_this_game,id,236,581
name_this_game,id,237,584
name_this_game,id,238,587
name_this_game,id,239,590
name_this_game,id,240,593
name_this_game,id,241,596
name_this_game,id,242,599
name_this_game,id,243,602
name_this_game,id,244,605
name_this_game,id,245,608
name_this_game,id,246,611
name_this_game,id,247,614
name_this_game,id,248,617
name_this_game,id,249,620
name_this_game,id,250,623
name_this_game,id,251,626
name_this_game,id,252,629
name_this_game,id,253,632
name_this_game,id,254,635
name_this_game,id,255,638
name_this_game,id,256,641
name_this_game,id,257,644
name_this_game,id,258,647
name_this_game,id,259,650
name_this_game,id,260,653
name_this_game,id,261,656
name_this_game,id,262,659
name_this_game,id,263,662
name_this_game,id,264,665
name_this_game,id,265,668
name_this_game,id,266,671
name_this_game,id,267,674
name_this_game,id,268,677
name_this_game,id,269,680
name_this_game,id,270,683
name_this_game,id,271,686
name_this_game,id,272,689
name_this_game,id,273,692
name_this_game,id,274,695
name_this_game,id,275,698
name_this_game,id,276,701
name_this_game,id,277,704
name_this_game,id,278,707
name_this_game,id,279,710
name_this_game,id,280,713
name_this_game,id,281,716
name_this_game,id,282,719
name_this_game,id,283,722
name_this_game,id,284,725
name_this_game,id,285,728
name_this_game,id,286,731
name_this_game,id,287,734
name_this_game,id,288,737
name_this_game,id,289,740
name_this_game,id,290,743
name_this_game,id,291,746
name_this_game,id,292,749
name_this_game,id,293,752
name_this_game,id,294,755
name_this_game,id,295,758
name_this_game,id,296,761
name_this_game,id,297,764
name_this_game,id,298,767
name_this_game,id,299,770
name_this_game,id,300,773
name_this_game,id,301,776
name_this_game,id,302,779
name_this_game,id,303,782
name_this_game,id,304,785
name_this_game,id,305,788
name_this_game,id,306,791
name_this_game,id,307,794
name_this_game,id,308,797
name_this_game,id,309,800
name_this_game,id,310,803
name_this_game,id,311,806
name_this_game,id,312,809
name_this_game,id,313,812
name_this_game,id,314,815
name_this_game,id,315,818
name_this_game,id,316,821
name_this_game,id,317,824
name_this_game,id,318,827
name_this_game,id,319,830
name_this_game,id,320,833
name_this_game,id,321,836
name_this_game,id,322,839
name_this_game,id,323,842
name_this_game,id,324,845
name_this_game,id,325,848
name_this_game,id,326,851
name_this_game,id,327,854
name_this_game,id,328,857
name_this_game,id,329,860
name_this_game,id,330,863
name_this_game,id,331,866
name_this_game,id,332,869
name_this_game,id,333,872
name_this_game,id,334,875
name_this_game,id,335,878
name_this_game,id,336,881
name_this_game,id,337,884
name_this_game,id,338,887
name_this_game,id,339,890
name_this_game,id,340,893
name_this_game,id,341,896
name_this_game,id,342,899
name_this_game,id,343,902
name_this_game,id,344,905
name_this_game,id,345,908
name_this_game,id,346,911
name_this_game,id,347,914
name_this_game,id,348,917
name_this_game,id,349,920
name_this_game,id,350,923
name_this_game,id,351,926
name_this_game,id,352,929
name_this_game,id,353,932
name_this_game,id,354,935
name_this_game,id,355,938
name_this_game,id,356,941
name_this_game,id,357,944
name_this_game,id,358,947
name_this_game,id,359,950
name_this_game,id,360,953
name_this_game,id,361,956
name_this_game,id,362,959
name_this_game,id,363,962
name_this_game,id,364,965
name_this_game,id,365,968
name_this_game,id,366,971
name_this_game,id,367,974
name_this_game,id,368,977
name_this_game,id,369,980
name_this_game,id,370,983
name_this_game,id,371,986
name_this_game,id,372,989
name_this_game,id,373,992
name_this_game,id,374,995
name_this_game,id,375,998
name_this_game,id,376,1001
name_this_game,id,377,1004
name_this_game,id,378,1007
name_this_game,id,379,1010
name_this_game,id,380,1013
name_this_game,id,381,1016
name_this_game,id,382,1019
name_this_game,id,383,1022
name_this_game,id,384,1025
name_this_game,id,385,1029
name_this_game,id,386,1037
name_this_game,id,387,1049
name_this_game,id,388,1065
name_this_game,id,389,1089
name_this_game,id,390,1133
name_this_game,id,391,1213
name_this_game,id,392,1361
name_this_game,id,393,1632
name_this_game,id,394,2161
name_this_game,id,395,3091
name_this_game,id,396,4661
name_this_game,id,397,7278
name_this_game,id,398,11393
othello,bfs,0,1
othello,bfs,1,3
othello,bfs,2,7
othello,bfs,3,11
othello,bfs,4,16
othello,bfs,5,23
othello,bfs,6,31
othello,bfs,7,40
othello,bfs,8,50
othello,bfs,9,61
othello,bfs,10,73
othello,bfs,11,86
othello,bfs,12,100
othello,bfs,13,123
othello,bfs,14,155
othello,bfs,15,196
othello,bfs,16,254
othello,bfs,17,337
othello,bfs,18,437
othello,bfs,19,554
othello,bfs,20,688
othello,bfs,21,839
othello,bfs,22,1007
othello,bfs,23,1192
othello,bfs,24,1394
othello,bfs,25,1613
othello,bfs,26,1849
othello,bfs,27,2102
othello,bfs,28,2372
othello,bfs,29,2683
othello,bfs,30,3035
othello,bfs,31,3444
othello,bfs,32,3910
othello,bfs,33,4433
othello,bfs,34,5013
othello,bfs,35,5650
othello,bfs,36,6344
othello,bfs,37,7095
othello,bfs,38,7903
othello,bfs,39,8768
othello,bfs,40,9690
othello,bfs,41,10669
othello,id,0,1
othello,id,1,3
othello,id,2,7
othello,id,3,11
othello,id,4,16
othello,id,5,23
othello,id,6,31
othello,id,7,40
othello,id,8,50
othello,id,9,61
othello,id,10,73
othello,id,11,86
othello,id,12,100
othello,id,13,123
othello,id,14,155
othello,id,15,196
othello,id,16,254
othello,id,17,337
othello,id,18,437
othello,id,19,554
othello,id,20,688
othello,id,21,839
othello,id,22,1007
othello,id,23,1192
othello,id,24,1394
othello,id,25,1613
othello,id,26,1849
othello,id,27,2102
othello,id,28,2372
othello,id,29,2683
othello,id,30,3035
othello,id,31,3444
othello,id,32,3910
othello,id,33,4433
othello,id,34,5013
othello,id,35,5650
othello,id,36,6344
othello,id,37,7095
othello,id,38,7903
othello,id,39,8768
othello,id,40,9690
othello,id,41,10669
pacman,bfs,0,1
pacman,bfs,1,2
pacman,bfs,2,3
pacman,bfs,3,4
pacman,bfs,4,5
pacman,bfs,5,6
pacman,bfs,6,7
pacman,bfs,7,8
pacman,bfs,8,9
pacman,bfs,9,10
pacman,bfs,10,11
pacman,bfs,11,12
pacman,bfs,12,13
pacman,bfs,13,14
pacman,bfs,14,15
pacman,bfs,15,16
pacman,bfs,16,17
pacman,bfs,17,18
pacman,bfs,18,19
pacman,bfs,19,20
pacman,bfs,20,21
pacman,bfs,21,22
pacman,bfs,22,23
pacman,bfs,23,24
pacman,bfs,24,25
pacman,bfs,25,26
pacman,bfs,26,27
pacman,bfs,27,28
pacman,bfs,28,29
pacman,bfs,29,30
pacman,bfs,30,31
pacman,bfs,31,32
pacman,bfs,32,33
pacman,bfs,33,34
pacman,bfs,34,35
pacman,bfs,35,36
pacman,bfs,36,37
pacman,bfs,37,38
pacman,bfs,38,39
pacman,bfs,39,40
pacman,bfs,40,41
pacman,bfs,41,42
pacman,bfs,42,43
pacman,bfs,43,44
pacman,bfs,44,45
pacman,bfs,45,46
pacman,bfs,46,47
pacman,bfs,47,48
pacman,bfs,48,49
pacman,bfs,49,50
pacman,bfs,50,51
pacman,bfs,51,52
pacman,bfs,52,53
pacman,bfs,53,54
pacman,bfs,54,55
pacman,bfs,55,56
pacman,bfs,56,57
pacman,bfs,57,58
pacman,bfs,58,59
pacman,bfs,59,60
pacman,bfs,60,61
pacman,bfs,61,62
pacman,bfs,62,63
pacman,bfs,63,64
pacman,bfs,64,65
pacman,bfs,65,66
pacman,bfs,66,67
pacman,bfs,67,68
pacman,bfs,68,69
pacman,bfs,69,70
pacman,bfs,70,71
pacman,bfs,71,72
pacman,bfs,72,73
pacman,bfs,73,74
pacman,bfs,74,75
pacman,bfs,75,76
pacman,bfs,76,77
pacman,bfs,77,78
pacman,bfs,78,79
pacman,bfs,79,80
pacman,bfs,80,81
pacman,bfs,81,82
pacman,bfs,82,83
pacman,bfs,83,84
pacman,bfs,84,85
pacman,bfs,85,86
pacman,bfs,86,87
pacman,bfs,87,88
pacman,bfs,88,89
pacman,bfs,89,90
pacman,bfs,90,91
pacman,bfs,91,92
pacman,bfs,92,93
pacman,bfs,93,94
pacman,bfs,94,95
pacman,bfs,95,96
pacman,bfs,96,97
pacman,bfs,97,98
pacman,bfs,98,99
pacman,bfs,99,100
pacman,bfs,100,101
pacman,bfs,101,102
pacman,bfs,102,103
pacman,bfs,103,104
pacman,bfs,104,105
pacman,bfs,105,106
pacman,bfs,106,107
pacman,bfs,107,108
pacman,bfs,108,109
pacman,bfs,109,110
pacman,bfs,110,111
pacman,bfs,111,112
pacman,bfs,112,113
pacman,bfs,113,114
pacman,bfs,114,115
pacman,bfs,115,116
pacman,bfs,116,117
pacman,bfs,117,118
pacman,bfs,118,123
pacman,bfs,119,136
pacman,bfs,120,159
pacman,bfs,121,202
pacman,bfs,122,277
pacman,bfs,123,390
pacman,bfs,124,563
pacman,bfs,125,806
pacman,bfs,126,1117
pacman,bfs,127,1516
pacman,bfs,128,2027
pacman,bfs,129,2664
pacman,bfs,130,3497
pacman,bfs,131,4612
pacman,bfs,132,6039
pacman,bfs,133,7888
pacman,bfs,134,10305
pacman,id,0,1
pacman,id,1,2
pacman,id,2,3
pacman,id,3,4
pacman,id,4,5
pacman,id,5,6
pacman,id,6,7
pacman,id,7,8
pacman,id,8,9
pacman,id,9,10
pacman,id,10,11
pacman,id,11,12
pacman,id,12,13
pacman,id,13,14
pacman,id,14,15
pacman,id,15,16
pacman,id,16,17
pacman,id,17,18
pacman,id,18,19
pacman,id,19,20
pacman,id,20,21
pacman,id,21,22
pacman,id,22,23
pacman,id,23,24
pacman,id,24,25
pacman,id,25,26
pacman,id,26,27
pacman,id,27,28
pacman,id,28,29
pacman,id,29,30
pacman,id,30,31
pacman,id,31,32
pacman,id,32,33
pacman,id,33,34
pacman,id,34,35
pacman,id,35,36
pacman,id,36,37
pacman,id,37,38
pacman,id,38,39
pacman,id,39,40
pacman,id,40,41
pacman,id,41,42
pacman,id,42,43
pacman,id,43,44
pacman,id,44,45
pacman,id,45,46
pacman,id,46,47
pacman,id,47,48
pacman,id,48,49
pacman,id,49,50
pacman,id,50,51
pacman,id,51,52
pacman,id,52,53
pacman,id,53,54
pacman,id,54,55
pacman,id,55,56
pacman,id,56,57
pacman,id,57,58
pacman,id,58,59
pacman,id,59,60
pacman,id,60,61
pacman,id,61,62
pacman,id,62,63
pacman,id,63,64
pacman,id,64,65
pacman,id,65,66
pacman,id,66,67
pacman,id,67,68
pacman,id,68,69
pacman,id,69,70
pacman,id,70,71
pacman,id,71,72
pacman,id,72,73
pacman,id,73,74
pacman,id,74,75
pacman,id,75,76
pacman,id,76,77
pacman,id,77,78
pacman,id,78,79
pacman,id,79,80
pacman,id,80,81
pacman,id,81,82
pacman,id,82,83
pacman,id,83,84
pacman,id,84,85
pacman,id,85,86
pacman,id,86,87
pacman,id,87,88
pacman,id,88,89
pacman,id,89,90
pacman,id,90,91
pacman,id,91,92
pacman,id,92,93
pacman,id,93,94
pacman,id,94,95
pacman,id,95,96
pacman,id,96,97
pacman,id,97,98
pacman,id,98,99
pacman,id,99,100
pacman,id,100,101
pacman,id,101,102
pacman,id,102,103
pacman,id,103,104
pacman,id,104,105
pacman,id,105,106
pacman,id,106,107
pacman,id,107,108
pacman,id,108,109
pacman,id,109,110
pacman,id,110,111
pacman,id,111,112
pacman,id,112,113
pacman,id,113,114
pacman,id,114,115
pacman,id,115,116
pacman,id,116,117
pacman,id,117,118
pacman,id,118,123
pacman,id,119,136
pacman,id,120,159
pacman,id,121,202
pacman,id,122,277
pacman,id,123,390
pacman,id,124,563
pacman,id,125,806
pacman,id,126,1117
pacman,id,127,1516
pacman,id,128,2027
pacman,id,129,2664
pacman,id,130,3497
pacman,id,131,4612
pacman,id,132,6039
pacman,id,133,7888
pacman,id,134,10305
phoenix,bfs,0,1
phoenix,bfs,1,9
phoenix,bfs,2,35
phoenix,bfs,3,115
phoenix,bfs,4,248
phoenix,bfs,5,560
phoenix,bfs,6,965
phoenix,bfs,7,1773
phoenix,bfs,8,2791
phoenix,bfs,9,4583
phoenix,bfs,10,6447
phoenix,bfs,11,9615
phoenix,bfs,12,13254
phoenix,id,0,1
phoenix,id,1,9
phoenix,id,2,35
phoenix,id,3,115
phoenix,id,4,248
phoenix,id,5,560
phoenix,id,6,965
phoenix,id,7,1773
phoenix,id,8,2791
phoenix,id,9,4583
phoenix,id,10,6447
phoenix,id,11,9615
phoenix,id,12,13254
pitfall2,bfs,0,1
pitfall2,bfs,1,19
pitfall2,bfs,2,55
pitfall2,bfs,3,487
pitfall2,bfs,4,2336
pitfall2,bfs,5,8829
pitfall2,bfs,6,20431
pitfall2,id,0,1
pitfall2,id,1,19
pitfall2,id,2,163
pitfall2,id,3,1627
pitfall2,id,4,4703
pitfall2,id,5,13513
pitfall,bfs,0,1
pitfall,bfs,1,19
pitfall,bfs,2,100
pitfall,bfs,3,424
pitfall,bfs,4,1093
pitfall,bfs,5,2191
pitfall,bfs,6,3883
pitfall,bfs,7,6157
pitfall,bfs,8,9353
pitfall,bfs,9,13297
pitfall,id,0,1
pitfall,id,1,19
pitfall,id,2,100
pitfall,id,3,424
pitfall,id,4,1093
pitfall,id,5,2191
pitfall,id,6,3883
pitfall,id,7,6157
pitfall,id,8,9353
pitfall,id,9,13297
pong,bfs,0,1
pong,bfs,1,7
pong,bfs,2,25
pong,bfs,3,55
pong,bfs,4,141
pong,bfs,5,283
pong,bfs,6,503
pong,bfs,7,851
pong,bfs,8,1285
pong,bfs,9,1935
pong,bfs,10,2635
pong,bfs,11,3651
pong,bfs,12,4591
pong,bfs,13,5931
pong,bfs,14,7131
pong,bfs,15,8819
pong,bfs,16,10265
pong,id,0,1
pong,id,1,7
pong,id,2,25
pong,id,3,55
pong,id,4,141
pong,id,5,283
pong,id,6,503
pong,id,7,851
pong,id,8,1285
pong,id,9,1935
pong,id,10,2635
pong,id,11,3651
pong,id,12,4591
pong,id,13,5931
pong,id,14,7131
pong,id,15,8819
pong,id,16,10265
pooyan,bfs,0,1
pooyan,bfs,1,2
pooyan,bfs,2,3
pooyan,bfs,3,4
pooyan,bfs,4,5
pooyan,bfs,5,6
pooyan,bfs,6,7
pooyan,bfs,7,8
pooyan,bfs,8,9
pooyan,bfs,9,10
pooyan,bfs,10,11
pooyan,bfs,11,12
pooyan,bfs,12,13
pooyan,bfs,13,14
pooyan,bfs,14,15
pooyan,bfs,15,16
pooyan,bfs,16,17
pooyan,bfs,17,18
pooyan,bfs,18,19
pooyan,bfs,19,20
pooyan,bfs,20,21
pooyan,bfs,21,22
pooyan,bfs,22,23
pooyan,bfs,23,24
pooyan,bfs,24,25
pooyan,bfs,25,26
pooyan,bfs,26,27
pooyan,bfs,27,28
pooyan,bfs,28,29
pooyan,bfs,29,30
pooyan,bfs,30,31
pooyan,bfs,31,32
pooyan,bfs,32,33
pooyan,bfs,33,34
pooyan,bfs,34,35
pooyan,bfs,35,36
pooyan,bfs,36,37
pooyan,bfs,37,38
pooyan,bfs,38,39
pooyan,bfs,39,40
pooyan,bfs,40,41
pooyan,bfs,41,42
pooyan,bfs,42,43
pooyan,bfs,43,44
pooyan,bfs,44,45
pooyan,bfs,45,46
pooyan,bfs,46,47
pooyan,bfs,47,48
pooyan,bfs,48,49
pooyan,bfs,49,50
pooyan,bfs,50,51
pooyan,bfs,51,52
pooyan,bfs,52,53
pooyan,bfs,53,54
pooyan,bfs,54,55
pooyan,bfs,55,56
pooyan,bfs,56,57
pooyan,bfs,57,58
pooyan,bfs,58,59
pooyan,bfs,59,60
pooyan,bfs,60,61
pooyan,bfs,61,62
pooyan,bfs,62,63
pooyan,bfs,63,64
pooyan,bfs,64,65
pooyan,bfs,65,66
pooyan,bfs,66,67
pooyan,bfs,67,68
pooyan,bfs,68,69
pooyan,bfs,69,70
pooyan,bfs,70,71
pooyan,bfs,71,72
pooyan,bfs,72,73
pooyan,bfs,73,74
pooyan,bfs,74,75
pooyan,bfs,75,76
pooyan,bfs,76,77
pooyan,bfs,77,78
pooyan,bfs,78,79
pooyan,bfs,79,80
pooyan,bfs,80,81
pooyan,bfs,81,82
pooyan,bfs,82,83
pooyan,bfs,83,84
pooyan,bfs,84,85
pooyan,bfs,85,86
pooyan,bfs,86,87
pooyan,bfs,87,88
pooyan,bfs,88,89
pooyan,bfs,89,90
pooyan,bfs,90,91
pooyan,bfs,91,92
pooyan,bfs,92,93
pooyan,bfs,93,94
pooyan,bfs,94,95
pooyan,bfs,95,96
pooyan,bfs,96,97
pooyan,bfs,97,98
pooyan,bfs,98,99
pooyan,bfs,99,100
pooyan,bfs,100,101
pooyan,bfs,101,102
pooyan,bfs,102,103
pooyan,bfs,103,104
pooyan,bfs,104,105
pooyan,bfs,105,106
pooyan,bfs,106,107
pooyan,bfs,107,108
pooyan,bfs,108,109
pooyan,bfs,109,110
pooyan,bfs,110,111
pooyan,bfs,111,112
pooyan,bfs,112,113
pooyan,bfs,113,114
pooyan,bfs,114,115
pooyan,bfs,115,116
pooyan,bfs,116,117
pooyan,bfs,117,118
pooyan,bfs,118,119
pooyan,bfs,119,120
pooyan,bfs,120,121
pooyan,bfs,121,122
pooyan,bfs,122,123
pooyan,bfs,123,124
pooyan,bfs,124,125
pooyan,bfs,125,126
pooyan,bfs,126,127
pooyan,bfs,127,128
pooyan,bfs,128,129
pooyan,bfs,129,130
pooyan,bfs,130,131
pooyan,bfs,131,132
pooyan,bfs,132,133
pooyan,bfs,133,134
pooyan,bfs,134,135
pooyan,bfs,135,136
pooyan,bfs,136,137
pooyan,bfs,137,138
pooyan,bfs,138,139
pooyan,bfs,139,140
pooyan,bfs,140,141
pooyan,bfs,141,142
pooyan,bfs,142,143
pooyan,bfs,143,144
pooyan,bfs,144,145
pooyan,bfs,145,146
pooyan,bfs,146,147
pooyan,bfs,147,148
pooyan,bfs,148,149
pooyan,bfs,149,150
pooyan,bfs,150,151
pooyan,bfs,151,152
pooyan,bfs,152,153
pooyan,bfs,153,154
pooyan,bfs,154,155
pooyan,bfs,155,156
pooyan,bfs,156,157
pooyan,bfs,157,158
pooyan,bfs,158,159
pooyan,bfs,159,160
pooyan,bfs,160,161
pooyan,bfs,161,162
pooyan,bfs,162,163
pooyan,bfs,163,164
pooyan,bfs,164,165
pooyan,bfs,165,166
pooyan,bfs,166,167
pooyan,bfs,167,168
pooyan,bfs,168,169
pooyan,bfs,169,170
pooyan,bfs,170,171
pooyan,bfs,171,172
pooyan,bfs,172,173
pooyan,bfs,173,174
pooyan,bfs,174,175
pooyan,bfs,175,176
pooyan,bfs,176,177
pooyan,bfs,177,178
pooyan,bfs,178,179
pooyan,bfs,179,180
pooyan,bfs,180,181
pooyan,bfs,181,182
pooyan,bfs,182,183
pooyan,bfs,183,184
pooyan,bfs,184,185
pooyan,bfs,185,186
pooyan,bfs,186,187
pooyan,bfs,187,188
pooyan,bfs,188,189
pooyan,bfs,189,190
pooyan,bfs,190,191
pooyan,bfs,191,192
pooyan,bfs,192,193
pooyan,bfs,193,194
pooyan,bfs,194,195
pooyan,bfs,195,196
pooyan,bfs,196,197
pooyan,bfs,197,198
pooyan,bfs,198,199
pooyan,bfs,199,200
pooyan,bfs,200,201
pooyan,bfs,201,202
pooyan,bfs,202,203
pooyan,bfs,203,204
pooyan,bfs,204,205
pooyan,bfs,205,206
pooyan,bfs,206,207
pooyan,bfs,207,208
pooyan,bfs,208,209
pooyan,bfs,209,210
pooyan,bfs,210,211
pooyan,bfs,211,212
pooyan,bfs,212,213
pooyan,bfs,213,214
pooyan,bfs,214,215
pooyan,bfs,215,216
pooyan,bfs,216,217
pooyan,bfs,217,218
pooyan,bfs,218,219
pooyan,bfs,219,220
pooyan,bfs,220,221
pooyan,bfs,221,222
pooyan,bfs,222,223
pooyan,bfs,223,224
pooyan,bfs,224,225
pooyan,bfs,225,226
pooyan,bfs,226,227
pooyan,bfs,227,228
pooyan,bfs,228,229
pooyan,bfs,229,230
pooyan,bfs,230,231
pooyan,bfs,231,232
pooyan,bfs,232,233
pooyan,bfs,233,234
pooyan,bfs,234,235
pooyan,bfs,235,236
pooyan,bfs,236,237
pooyan,bfs,237,238
pooyan,bfs,238,239
pooyan,bfs,239,240
pooyan,bfs,240,241
pooyan,bfs,241,242
pooyan,bfs,242,243
pooyan,bfs,243,244
pooyan,bfs,244,245
pooyan,bfs,245,246
pooyan,bfs,246,247
pooyan,bfs,247,248
pooyan,bfs,248,249
pooyan,bfs,249,250
pooyan,bfs,250,251
pooyan,bfs,251,252
pooyan,bfs,252,253
pooyan,bfs,253,254
pooyan,bfs,254,255
pooyan,bfs,255,256
pooyan,bfs,256,257
pooyan,bfs,257,258
pooyan,bfs,258,259
pooyan,bfs,259,263
pooyan,bfs,260,272
pooyan,bfs,261,288
pooyan,bfs,262,313
pooyan,bfs,263,349
pooyan,bfs,264,398
pooyan,bfs,265,462
pooyan,bfs,266,543
pooyan,bfs,267,643
pooyan,bfs,268,764
pooyan,bfs,269,908
pooyan,bfs,270,1077
pooyan,bfs,271,1273
pooyan,bfs,272,1498
pooyan,bfs,273,1754
pooyan,bfs,274,2060
pooyan,bfs,275,2403
pooyan,bfs,276,2786
pooyan,bfs,277,3212
pooyan,bfs,278,3706
pooyan,bfs,279,4296
pooyan,bfs,280,5038
pooyan,bfs,281,5945
pooyan,bfs,282,7057
pooyan,bfs,283,8418
pooyan,bfs,284,10104
pooyan,id,0,1
pooyan,id,1,2
pooyan,id,2,3
pooyan,id,3,4
pooyan,id,4,5
pooyan,id,5,6
pooyan,id,6,7
pooyan,id,7,8
pooyan,id,8,9
pooyan,id,9,10
pooyan,id,10,11
pooyan,id,11,12
pooyan,id,12,13
pooyan,id,13,14
pooyan,id,14,15
pooyan,id,15,16
pooyan,id,16,17
pooyan,id,17,18
pooyan,id,18,19
pooyan,id,19,20
pooyan,id,20,21
pooyan,id,21,22
pooyan,id,22,23
pooyan,id,23,24
pooyan,id,24,25
pooyan,id,25,26
pooyan,id,26,27
pooyan,id,27,28
pooyan,id,28,29
pooyan,id,29,30
pooyan,id,30,31
pooyan,id,31,32
pooyan,id,32,33
pooyan,id,33,34
pooyan,id,34,35
pooyan,id,35,36
pooyan,id,36,37
pooyan,id,37,38
pooyan,id,38,39
pooyan,id,39,40
pooyan,id,40,41
pooyan,id,41,42
pooyan,id,42,43
pooyan,id,43,44
pooyan,id,44,45
pooyan,id,45,46
pooyan,id,46,47
pooyan,id,47,48
pooyan,id,48,49
pooyan,id,49,50
pooyan,id,50,51
pooyan,id,51,52
pooyan,id,52,53
pooyan,id,53,54
pooyan,id,54,55
pooyan,id,55,56
pooyan,id,56,57
pooyan,id,57,58
pooyan,id,58,59
pooyan,id,59,60
pooyan,id,60,61
pooyan,id,61,62
pooyan,id,62,63
pooyan,id,63,64
pooyan,id,64,65
pooyan,id,65,66
pooyan,id,66,67
pooyan,id,67,68
pooyan,id,68,69
pooyan,id,69,70
pooyan,id,70,71
pooyan,id,71,72
pooyan,id,72,73
pooyan,id,73,74
pooyan,id,74,75
pooyan,id,75,76
pooyan,id,76,77
pooyan,id,77,78
pooyan,id,78,79
pooyan,id,79,80
pooyan,id,80,81
pooyan,id,81,82
pooyan,id,82,83
pooyan,id,83,84
pooyan,id,84,85
pooyan,id,85,86
pooyan,id,86,87
pooyan,id,87,88
pooyan,id,88,89
pooyan,id,89,90
pooyan,id,90,91
pooyan,id,91,92
pooyan,id,92,93
pooyan,id,93,94
pooyan,id,94,95
pooyan,id,95,96
pooyan,id,96,97
pooyan,id,97,98
pooyan,id,98,99
pooyan,id,99,100
pooyan,id,100,101
pooyan,id,101,102
pooyan,id,102,103
pooyan,id,103,104
pooyan,id,104,105
pooyan,id,105,106
pooyan,id,106,107
pooyan,id,107,108
pooyan,id,108,109
pooyan,id,109,110
pooyan,id,110,111
pooyan,id,111,112
pooyan,id,112,113
pooyan,id,113,114
pooyan,id,114,115
pooyan,id,115,116
pooyan,id,116,117
pooyan,id,117,118
pooyan,id,118,119
pooyan,id,119,120
pooyan,id,120,121
pooyan,id,121,122
pooyan,id,122,123
pooyan,id,123,124
pooyan,id,124,125
pooyan,id,125,126
pooyan,id,126,127
pooyan,id,127,128
pooyan,id,128,129
pooyan,id,129,130
pooyan,id,130,131
pooyan,id,131,132
pooyan,id,132,133
pooyan,id,133,134
pooyan,id,134,135
pooyan,id,135,136
pooyan,id,136,137
pooyan,id,137,138
pooyan,id,138,139
pooyan,id,139,140
pooyan,id,140,141
pooyan,id,141,142
pooyan,id,142,143
pooyan,id,143,144
pooyan,id,144,145
pooyan,id,145,146
pooyan,id,146,147
pooyan,id,147,148
pooyan,id,148,149
pooyan,id,149,150
pooyan,id,150,151
pooyan,id,151,152
pooyan,id,152,153
pooyan,id,153,154
pooyan,id,154,155
pooyan,id,155,156
pooyan,id,156,157
pooyan,id,157,158
pooyan,id,158,159
pooyan,id,159,160
pooyan,id,160,161
pooyan,id,161,162
pooyan,id,162,163
pooyan,id,163,164
pooyan,id,164,165
pooyan,id,165,166
pooyan,id,166,167
pooyan,id,167,168
pooyan,id,168,169
pooyan,id,169,170
pooyan,id,170,171
pooyan,id,171,172
pooyan,id,172,173
pooyan,id,173,174
pooyan,id,174,175
pooyan,id,175,176
pooyan,id,176,177
pooyan,id,177,178
pooyan,id,178,179
pooyan,id,179,180
pooyan,id,180,181
pooyan,id,181,182
pooyan,id,182,183
pooyan,id,183,184
pooyan,id,184,185
pooyan,id,185,186
pooyan,id,186,187
pooyan,id,187,188
pooyan,id,188,189
pooyan,id,189,190
pooyan,id,190,191
pooyan,id,191,192
pooyan,id,192,193
pooyan,id,193,194
pooyan,id,194,195
pooyan,id,195,196
pooyan,id,196,197
pooyan,id,197,198
pooyan,id,198,199
pooyan,id,199,200
pooyan,id,200,201
pooyan,id,201,202
pooyan,id,202,203
pooyan,id,203,204
pooyan,id,204,205
pooyan,id,205,206
pooyan,id,206,207
pooyan,id,207,208
pooyan,id,208,209
pooyan,id,209,210
pooyan,id,210,211
pooyan,id,211,212
pooyan,id,212,213
pooyan,id,213,214
pooyan,id,214,215
pooyan,id,215,216
pooyan,id,216,217
pooyan,id,217,218
pooyan,id,218,219
pooyan,id,219,220
pooyan,id,220,221
pooyan,id,221,222
pooyan,id,222,223
pooyan,id,223,224
pooyan,id,224,225
pooyan,id,225,226
pooyan,id,226,227
pooyan,id,227,228
pooyan,id,228,229
pooyan,id,229,230
pooyan,id,230,231
pooyan,id,231,232
pooyan,id,232,233
pooyan,id,233,234
pooyan,id,234,235
pooyan,id,235,236
pooyan,id,236,237
pooyan,id,237,238
pooyan,id,238,239
pooyan,id,239,240
pooyan,id,240,241
pooyan,id,241,242
pooyan,id,242,243
pooyan,id,243,244
pooyan,id,244,245
pooyan,id,245,246
pooyan,id,246,247
pooyan,id,247,248
pooyan,id,248,249
pooyan,id,249,250
pooyan,id,250,251
pooyan,id,251,252
pooyan,id,252,253
pooyan,id,253,254
pooyan,id,254,255
pooyan,id,255,256
pooyan,id,256,257
pooyan,id,257,258
pooyan,id,258,259
pooyan,id,259,263
pooyan,id,260,272
pooyan,id,261,288
pooyan,id,262,313
pooyan,id,263,349
pooyan,id,264,398
pooyan,id,265,462
pooyan,id,266,543
pooyan,id,267,643
pooyan,id,268,764
pooyan,id,269,908
pooyan,id,270,1077
pooyan,id,271,1273
pooyan,id,272,1498
pooyan,id,273,1754
pooyan,id,274,2060
pooyan,id,275,2403
pooyan,id,276,2786
pooyan,id,277,3212
pooyan,id,278,3706
pooyan,id,279,4296
pooyan,id,280,5038
pooyan,id,281,5945
pooyan,id,282,7057
pooyan,id,283,8418
pooyan,id,284,10104
private_eye,bfs,0,1
private_eye,bfs,1,19
private_eye,bfs,2,91
private_eye,bfs,3,343
private_eye,bfs,4,1015
private_eye,bfs,5,2725
private_eye,bfs,6,6406
private_eye,bfs,7,13957
private_eye,id,0,1
private_eye,id,1,19
private_eye,id,2,91
private_eye,id,3,343
private_eye,id,4,1015
private_eye,id,5,2725
private_eye,id,6,6406
private_eye,id,7,13957
qbert,bfs,0,1
qbert,bfs,1,2
qbert,bfs,2,3
qbert,bfs,3,4
qbert,bfs,4,5
qbert,bfs,5,6
qbert,bfs,6,7
qbert,bfs,7,8
qbert,bfs,8,9
qbert,bfs,9,10
qbert,bfs,10,11
qbert,bfs,11,12
qbert,bfs,12,13
qbert,bfs,13,14
qbert,bfs,14,15
qbert,bfs,15,16
qbert,bfs,16,17
qbert,bfs,17,18
qbert,bfs,18,19
qbert,bfs,19,20
qbert,bfs,20,21
qbert,bfs,21,22
qbert,bfs,22,23
qbert,bfs,23,24
qbert,bfs,24,25
qbert,bfs,25,26
qbert,bfs,26,27
qbert,bfs,27,28
qbert,bfs,28,29
qbert,bfs,29,30
qbert,bfs,30,31
qbert,bfs,31,32
qbert,bfs,32,33
qbert,bfs,33,34
qbert,bfs,34,35
qbert,bfs,35,36
qbert,bfs,36,37
qbert,bfs,37,38
qbert,bfs,38,39
qbert,bfs,39,40
qbert,bfs,40,41
qbert,bfs,41,42
qbert,bfs,42,43
qbert,bfs,43,44
qbert,bfs,44,45
qbert,bfs,45,46
qbert,bfs,46,47
qbert,bfs,47,48
qbert,bfs,48,49
qbert,bfs,49,50
qbert,bfs,50,51
qbert,bfs,51,52
qbert,bfs,52,53
qbert,bfs,53,54
qbert,bfs,54,55
qbert,bfs,55,56
qbert,bfs,56,57
qbert,bfs,57,58
qbert,bfs,58,59
qbert,bfs,59,60
qbert,bfs,60,61
qbert,bfs,61,62
qbert,bfs,62,63
qbert,bfs,63,64
qbert,bfs,64,65
qbert,bfs,65,66
qbert,bfs,66,67
qbert,bfs,67,68
qbert,bfs,68,69
qbert,bfs,69,70
qbert,bfs,70,71
qbert,bfs,71,72
qbert,bfs,72,73
qbert,bfs,73,74
qbert,bfs,74,75
qbert,bfs,75,76
qbert,bfs,76,77
qbert,bfs,77,78
qbert,bfs,78,79
qbert,bfs,79,80
qbert,bfs,80,81
qbert,bfs,81,82
qbert,bfs,82,83
qbert,bfs,83,84
qbert,bfs,84,85
qbert,bfs,85,86
qbert,bfs,86,87
qbert,bfs,87,88
qbert,bfs,88,89
qbert,bfs,89,90
qbert,bfs,90,91
qbert,bfs,91,92
qbert,bfs,92,93
qbert,bfs,93,94
qbert,bfs,94,95
qbert,bfs,95,96
qbert,bfs,96,97
qbert,bfs,97,98
qbert,bfs,98,99
qbert,bfs,99,100
qbert,bfs,100,101
qbert,bfs,101,102
qbert,bfs,102,103
qbert,bfs,103,104
qbert,bfs,104,105
qbert,bfs,105,106
qbert,bfs,106,107
qbert,bfs,107,108
qbert,bfs,108,109
qbert,bfs,109,110
qbert,bfs,110,111
qbert,bfs,111,112
qbert,bfs,112,113
qbert,bfs,113,114
qbert,bfs,114,115
qbert,bfs,115,116
qbert,bfs,116,117
qbert,bfs,117,118
qbert,bfs,118,119
qbert,bfs,119,120
qbert,bfs,120,121
qbert,bfs,121,122
qbert,bfs,122,123
qbert,bfs,123,124
qbert,bfs,124,125
qbert,bfs,125,126
qbert,bfs,126,127
qbert,bfs,127,128
qbert,bfs,128,129
qbert,bfs,129,130
qbert,bfs,130,131
qbert,bfs,131,132
qbert,bfs,132,133
qbert,bfs,133,134
qbert,bfs,134,135
qbert,bfs,135,136
qbert,bfs,136,137
qbert,bfs,137,138
qbert,bfs,138,139
qbert,bfs,139,140
qbert,bfs,140,141
qbert,bfs,141,142
qbert,bfs,142,143
qbert,bfs,143,144
qbert,bfs,144,145
qbert,bfs,145,146
qbert,bfs,146,147
qbert,bfs,147,148
qbert,bfs,148,149
qbert,bfs,149,150
qbert,bfs,150,151
qbert,bfs,151,152
qbert,bfs,152,157
qbert,bfs,153,162
qbert,bfs,154,167
qbert,bfs,155,172
qbert,bfs,156,177
qbert,bfs,157,186
qbert,bfs,158,195
qbert,bfs,159,204
qbert,bfs,160,213
qbert,bfs,161,222
qbert,bfs,162,235
qbert,bfs,163,248
qbert,bfs,164,261
qbert,bfs,165,274
qbert,bfs,166,287
qbert,bfs,167,304
qbert,bfs,168,321
qbert,bfs,169,338
qbert,bfs,170,355
qbert,bfs,171,372
qbert,bfs,172,393
qbert,bfs,173,414
qbert,bfs,174,435
qbert,bfs,175,456
qbert,bfs,176,477
qbert,bfs,177,502
qbert,bfs,178,527
qbert,bfs,179,552
qbert,bfs,180,577
qbert,bfs,181,602
qbert,bfs,182,639
qbert,bfs,183,676
qbert,bfs,184,713
qbert,bfs,185,750
qbert,bfs,186,787
qbert,bfs,187,836
qbert,bfs,188,885
qbert,bfs,189,934
qbert,bfs,190,983
qbert,bfs,191,1032
qbert,bfs,192,1093
qbert,bfs,193,1154
qbert,bfs,194,1215
qbert,bfs,195,1276
qbert,bfs,196,1337
qbert,bfs,197,1410
qbert,bfs,198,1483
qbert,bfs,199,1556
qbert,bfs,200,1629
qbert,bfs,201,1702
qbert,bfs,202,1787
qbert,bfs,203,1872
qbert,bfs,204,1957
qbert,bfs,205,2042
qbert,bfs,206,2127
qbert,bfs,207,2224
qbert,bfs,208,2321
qbert,bfs,209,2418
qbert,bfs,210,2515
qbert,bfs,211,2612
qbert,bfs,212,2745
qbert,bfs,213,2878
qbert,bfs,214,3011
qbert,bfs,215,3144
qbert,bfs,216,3277
qbert,bfs,217,3446
qbert,bfs,218,3615
qbert,bfs,219,3784
qbert,bfs,220,3953
qbert,bfs,221,4122
qbert,bfs,222,4327
qbert,bfs,223,4532
qbert,bfs,224,4737
qbert,bfs,225,4942
qbert,bfs,226,5147
qbert,bfs,227,5388
qbert,bfs,228,5629
qbert,bfs,229,5870
qbert,bfs,230,6111
qbert,bfs,231,6352
qbert,bfs,232,6629
qbert,bfs,233,6906
qbert,bfs,234,7183
qbert,bfs,235,7460
qbert,bfs,236,7737
qbert,bfs,237,8050
qbert,bfs,238,8363
qbert,bfs,239,8676
qbert,bfs,240,8989
qbert,bfs,241,9302
qbert,bfs,242,9723
qbert,bfs,243,10144
qbert,id,0,1
qbert,id,1,2
qbert,id,2,3
qbert,id,3,4
qbert,id,4,5
qbert,id,5,6
qbert,id,6,7
qbert,id,7,8
qbert,id,8,9
qbert,id,9,10
qbert,id,10,11
qbert,id,11,12
qbert,id,12,13
qbert,id,13,14
qbert,id,14,15
qbert,id,15,16
qbert,id,16,17
qbert,id,17,18
qbert,id,18,19
qbert,id,19,20
qbert,id,20,21
qbert,id,21,22
qbert,id,22,23
qbert,id,23,24
qbert,id,24,25
qbert,id,25,26
qbert,id,26,27
qbert,id,27,28
qbert,id,28,29
qbert,id,29,30
qbert,id,30,31
qbert,id,31,32
qbert,id,32,33
qbert,id,33,34
qbert,id,34,35
qbert,id,35,36
qbert,id,36,37
qbert,id,37,38
qbert,id,38,39
qbert,id,39,40
qbert,id,40,41
qbert,id,41,42
qbert,id,42,43
qbert,id,43,44
qbert,id,44,45
qbert,id,45,46
qbert,id,46,47
qbert,id,47,48
qbert,id,48,49
qbert,id,49,50
qbert,id,50,51
qbert,id,51,52
qbert,id,52,53
qbert,id,53,54
qbert,id,54,55
qbert,id,55,56
qbert,id,56,57
qbert,id,57,58
qbert,id,58,59
qbert,id,59,60
qbert,id,60,61
qbert,id,61,62
qbert,id,62,63
qbert,id,63,64
qbert,id,64,65
qbert,id,65,66
qbert,id,66,67
qbert,id,67,68
qbert,id,68,69
qbert,id,69,70
qbert,id,70,71
qbert,id,71,72
qbert,id,72,73
qbert,id,73,74
qbert,id,74,75
qbert,id,75,76
qbert,id,76,77
qbert,id,77,78
qbert,id,78,79
qbert,id,79,80
qbert,id,80,81
qbert,id,81,82
qbert,id,82,83
qbert,id,83,84
qbert,id,84,85
qbert,id,85,86
qbert,id,86,87
qbert,id,87,88
qbert,id,88,89
qbert,id,89,90
qbert,id,90,91
qbert,id,91,92
qbert,id,92,93
qbert,id,93,94
qbert,id,94,95
qbert,id,95,96
qbert,id,96,97
qbert,id,97,98
qbert,id,98,99
qbert,id,99,100
qbert,id,100,101
qbert,id,101,102
qbert,id,102,103
qbert,id,103,104
qbert,id,104,105
qbert,id,105,106
qbert,id,106,107
qbert,id,107,108
qbert,id,108,109
qbert,id,109,110
qbert,id,110,111
qbert,id,111,112
qbert,id,112,113
qbert,id,113,114
qbert,id,114,115
qbert,id,115,116
qbert,id,116,117
qbert,id,117,118
qbert,id,118,119
qbert,id,119,120
qbert,id,120,121
qbert,id,121,122
qbert,id,122,123
qbert,id,123,124
qbert,id,124,125
qbert,id,125,126
qbert,id,126,127
qbert,id,127,128
qbert,id,128,129
qbert,id,129,130
qbert,id,130,131
qbert,id,131,132
qbert,id,132,133
qbert,id,133,134
qbert,id,134,135
qbert,id,135,136
qbert,id,136,137
qbert,id,137,138
qbert,id,138,139
qbert,id,139,140
qbert,id,140,141
qbert,id,141,142
qbert,id,142,143
qbert,id,143,144
qbert,id,144,145
qbert,id,145,146
qbert,id,146,147
qbert,id,147,148
qbert,id,148,149
qbert,id,149,150
qbert,id,150,151
qbert,id,151,152
qbert,id,152,157
qbert,id,153,162
qbert,id,154,167
qbert,id,155,172
qbert,id,156,177
qbert,id,157,186
qbert,id,158,195
qbert,id,159,204
qbert,id,160,213
qbert,id,161,222
qbert,id,162,235
qbert,id,163,248
qbert,id,164,261
qbert,id,165,274
qbert,id,166,287
qbert,id,167,304
qbert,id,168,321
qbert,id,169,338
qbert,id,170,355
qbert,id,171,372
qbert,id,172,393
qbert,id,173,414
qbert,id,174,435
qbert,id,175,456
qbert,id,176,477
qbert,id,177,502
qbert,id,178,527
qbert,id,179,552
qbert,id,180,577
qbert,id,181,602
qbert,id,182,639
qbert,id,183,676
qbert,id,184,713
qbert,id,185,750
qbert,id,186,787
qbert,id,187,836
qbert,id,188,885
qbert,id,189,934
qbert,id,190,983
qbert,id,191,1032
qbert,id,192,1093
qbert,id,193,1154
qbert,id,194,1215
qbert,id,195,1276
qbert,id,196,1337
qbert,id,197,1410
qbert,id,198,1483
qbert,id,199,1556
qbert,id,200,1629
qbert,id,201,1702
qbert,id,202,1787
qbert,id,203,1872
qbert,id,204,1957
qbert,id,205,2042
qbert,id,206,2127
qbert,id,207,2224
qbert,id,208,2321
qbert,id,209,2418
qbert,id,210,2515
qbert,id,211,2612
qbert,id,212,2745
qbert,id,213,2878
qbert,id,214,3011
qbert,id,215,3144
qbert,id,216,3277
qbert,id,217,3446
qbert,id,218,3615
qbert,id,219,3784
qbert,id,220,3953
qbert,id,221,4122
qbert,id,222,4327
qbert,id,223,4532
qbert,id,224,4737
qbert,id,225,4942
qbert,id,226,5147
qbert,id,227,5388
qbert,id,228,5629
qbert,id,229,5870
qbert,id,230,6111
qbert,id,231,6352
qbert,id,232,6629
qbert,id,233,6906
qbert,id,234,7183
qbert,id,235,7460
qbert,id,236,7737
qbert,id,237,8050
qbert,id,238,8363
qbert,id,239,8676
qbert,id,240,8989
qbert,id,241,9302
qbert,id,242,9723
qbert,id,243,10144
riverraid,bfs,0,1
riverraid,bfs,1,10
riverraid,bfs,2,91
riverraid,bfs,3,172
riverraid,bfs,4,253
riverraid,bfs,5,334
riverraid,bfs,6,415
riverraid,bfs,7,496
riverraid,bfs,8,577
riverraid,bfs,9,658
riverraid,bfs,10,739
riverraid,bfs,11,820
riverraid,bfs,12,901
riverraid,bfs,13,982
riverraid,bfs,14,1063
riverraid,bfs,15,1144
riverraid,bfs,16,1225
riverraid,bfs,17,1306
riverraid,bfs,18,1387
riverraid,bfs,19,1468
riverraid,bfs,20,1549
riverraid,bfs,21,1630
riverraid,bfs,22,1711
riverraid,bfs,23,1792
riverraid,bfs,24,1873
riverraid,bfs,25,1954
riverraid,bfs,26,2035
riverraid,bfs,27,2116
riverraid,bfs,28,2197
riverraid,bfs,29,2278
riverraid,bfs,30,2359
riverraid,bfs,31,2440
riverraid,bfs,32,2521
riverraid,bfs,33,2602
riverraid,bfs,34,2683
riverraid,bfs,35,2764
riverraid,bfs,36,2845
riverraid,bfs,37,2926
riverraid,bfs,38,3007
riverraid,bfs,39,3088
riverraid,bfs,40,3169
riverraid,bfs,41,3250
riverraid,bfs,42,3331
riverraid,bfs,43,3412
riverraid,bfs,44,3493
riverraid,bfs,45,3574
riverraid,bfs,46,3655
riverraid,bfs,47,3736
riverraid,bfs,48,3817
riverraid,bfs,49,3898
riverraid,bfs,50,3979
riverraid,bfs,51,4060
riverraid,bfs,52,4141
riverraid,bfs,53,4222
riverraid,bfs,54,4303
riverraid,bfs,55,4384
riverraid,bfs,56,4465
riverraid,bfs,57,4546
riverraid,bfs,58,4627
riverraid,bfs,59,4708
riverraid,bfs,60,4789
riverraid,bfs,61,4870
riverraid,bfs,62,4951
riverraid,bfs,63,5032
riverraid,bfs,64,5113
riverraid,bfs,65,5194
riverraid,bfs,66,5275
riverraid,bfs,67,5356
riverraid,bfs,68,5437
riverraid,bfs,69,5518
riverraid,bfs,70,5599
riverraid,bfs,71,5680
riverraid,bfs,72,5761
riverraid,bfs,73,5842
riverraid,bfs,74,5923
riverraid,bfs,75,6004
riverraid,bfs,76,6085
riverraid,bfs,77,6166
riverraid,bfs,78,6247
riverraid,bfs,79,6328
riverraid,bfs,80,6490
riverraid,bfs,81,6814
riverraid,bfs,82,9073
riverraid,bfs,83,19861
riverraid,id,0,1
riverraid,id,1,10
riverraid,id,2,91
riverraid,id,3,172
riverraid,id,4,253
riverraid,id,5,334
riverraid,id,6,415
riverraid,id,7,496
riverraid,id,8,577
riverraid,id,9,658
riverraid,id,10,739
riverraid,id,11,820
riverraid,id,12,901
riverraid,id,13,982
riverraid,id,14,1063
riverraid,id,15,1144
riverraid,id,16,1225
riverraid,id,17,1306
riverraid,id,18,1387
riverraid,id,19,1468
riverraid,id,20,1549
riverraid,id,21,1630
riverraid,id,22,1711
riverraid,id,23,1792
riverraid,id,24,1873
riverraid,id,25,1954
riverraid,id,26,2035
riverraid,id,27,2116
riverraid,id,28,2197
riverraid,id,29,2278
riverraid,id,30,2359
riverraid,id,31,2440
riverraid,id,32,2521
riverraid,id,33,2602
riverraid,id,34,2683
riverraid,id,35,2764
riverraid,id,36,2845
riverraid,id,37,2926
riverraid,id,38,3007
riverraid,id,39,3088
riverraid,id,40,3169
riverraid,id,41,3250
riverraid,id,42,3331
riverraid,id,43,3412
riverraid,id,44,3493
riverraid,id,45,3574
riverraid,id,46,3655
riverraid,id,47,3736
riverraid,id,48,3817
riverraid,id,49,3898
riverraid,id,50,3979
riverraid,id,51,4060
riverraid,id,52,4141
riverraid,id,53,4222
riverraid,id,54,4303
riverraid,id,55,4384
riverraid,id,56,4465
riverraid,id,57,4546
riverraid,id,58,4627
riverraid,id,59,4708
riverraid,id,60,4789
riverraid,id,61,4870
riverraid,id,62,4951
riverraid,id,63,5032
riverraid,id,64,5113
riverraid,id,65,5194
riverraid,id,66,5275
riverraid,id,67,5356
riverraid,id,68,5437
riverraid,id,69,5518
riverraid,id,70,5599
riverraid,id,71,5680
riverraid,id,72,5761
riverraid,id,73,5842
riverraid,id,74,5923
riverraid,id,75,6004
riverraid,id,76,6085
riverraid,id,77,6166
riverraid,id,78,6247
riverraid,id,79,6328
riverraid,id,80,6490
riverraid,id,81,6814
riverraid,id,82,9073
riverraid,id,83,19861
road_runner,bfs,0,1
road_runner,bfs,1,19
road_runner,bfs,2,262
road_runner,bfs,3,1240
road_runner,bfs,4,5472
road_runner,bfs,5,16372
road_runner,id,0,1
road_runner,id,1,19
road_runner,id,2,262
road_runner,id,3,1240
road_runner,id,4,5472
road_runner,id,5,16372
robotank,bfs,0,1
robotank,bfs,1,19
robotank,bfs,2,343
robotank,bfs,3,1693
robotank,bfs,4,5221
robotank,bfs,5,12511
robotank,id,0,1
robotank,id,1,19
robotank,id,2,343
robotank,id,3,1693
robotank,id,4,5221
robotank,id,5,12511
seaquest,bfs,0,1
seaquest,bfs,1,10
seaquest,bfs,2,19
seaquest,bfs,3,28
seaquest,bfs,4,37
seaquest,bfs,5,46
seaquest,bfs,6,55
seaquest,bfs,7,64
seaquest,bfs,8,73
seaquest,bfs,9,82
seaquest,bfs,10,91
seaquest,bfs,11,100
seaquest,bfs,12,109
seaquest,bfs,13,118
seaquest,bfs,14,127
seaquest,bfs,15,136
seaquest,bfs,16,145
seaquest,bfs,17,154
seaquest,bfs,18,163
seaquest,bfs,19,172
seaquest,bfs,20,181
seaquest,bfs,21,190
seaquest,bfs,22,199
seaquest,bfs,23,208
seaquest,bfs,24,217
seaquest,bfs,25,226
seaquest,bfs,26,235
seaquest,bfs,27,244
seaquest,bfs,28,253
seaquest,bfs,29,262
seaquest,bfs,30,271
seaquest,bfs,31,280
seaquest,bfs,32,289
seaquest,bfs,33,298
seaquest,bfs,34,307
seaquest,bfs,35,316
seaquest,bfs,36,325
seaquest,bfs,37,334
seaquest,bfs,38,343
seaquest,bfs,39,352
seaquest,bfs,40,361
seaquest,bfs,41,370
seaquest,bfs,42,379
seaquest,bfs,43,388
seaquest,bfs,44,397
seaquest,bfs,45,406
seaquest,bfs,46,415
seaquest,bfs,47,424
seaquest,bfs,48,433
seaquest,bfs,49,442
seaquest,bfs,50,451
seaquest,bfs,51,460
seaquest,bfs,52,469
seaquest,bfs,53,478
seaquest,bfs,54,487
seaquest,bfs,55,496
seaquest,bfs,56,505
seaquest,bfs,57,514
seaquest,bfs,58,523
seaquest,bfs,59,532
seaquest,bfs,60,541
seaquest,bfs,61,550
seaquest,bfs,62,559
seaquest,bfs,63,568
seaquest,bfs,64,577
seaquest,bfs,65,586
seaquest,bfs,66,595
seaquest,bfs,67,604
seaquest,bfs,68,613
seaquest,bfs,69,622
seaquest,bfs,70,631
seaquest,bfs,71,640
seaquest,bfs,72,649
seaquest,bfs,73,658
seaquest,bfs,74,667
seaquest,bfs,75,676
seaquest,bfs,76,685
seaquest,bfs,77,694
seaquest,bfs,78,703
seaquest,bfs,79,712
seaquest,bfs,80,721
seaquest,bfs,81,730
seaquest,bfs,82,739
seaquest,bfs,83,748
seaquest,bfs,84,757
seaquest,bfs,85,766
seaquest,bfs,86,775
seaquest,bfs,87,784
seaquest,bfs,88,793
seaquest,bfs,89,802
seaquest,bfs,90,811
seaquest,bfs,91,820
seaquest,bfs,92,829
seaquest,bfs,93,838
seaquest,bfs,94,847
seaquest,bfs,95,856
seaquest,bfs,96,865
seaquest,bfs,97,874
seaquest,bfs,98,883
seaquest,bfs,99,892
seaquest,bfs,100,901
seaquest,bfs,101,910
seaquest,bfs,102,919
seaquest,bfs,103,928
seaquest,bfs,104,937
seaquest,bfs,105,946
seaquest,bfs,106,955
seaquest,bfs,107,964
seaquest,bfs,108,973
seaquest,bfs,109,982
seaquest,bfs,110,991
seaquest,bfs,111,1000
seaquest,bfs,112,1009
seaquest,bfs,113,1018
seaquest,bfs,114,1027
seaquest,bfs,115,1036
seaquest,bfs,116,1045
seaquest,bfs,117,1054
seaquest,bfs,118,1063
seaquest,bfs,119,1072
seaquest,bfs,120,1081
seaquest,bfs,121,1090
seaquest,bfs,122,1099
seaquest,bfs,123,1108
seaquest,bfs,124,1117
seaquest,bfs,125,1126
seaquest,bfs,126,1135
seaquest,bfs,127,1144
seaquest,bfs,128,1153
seaquest,bfs,129,1198
seaquest,bfs,130,1326
seaquest,bfs,131,1590
seaquest,bfs,132,2070
seaquest,bfs,133,3032
seaquest,bfs,134,6134
seaquest,bfs,135,15324
seaquest,id,0,1
seaquest,id,1,10
seaquest,id,2,19
seaquest,id,3,28
seaquest,id,4,37
seaquest,id,5,46
seaquest,id,6,55
seaquest,id,7,64
seaquest,id,8,73
seaquest,id,9,82
seaquest,id,10,91
seaquest,id,11,100
seaquest,id,12,109
seaquest,id,13,118
seaquest,id,14,127
seaquest,id,15,136
seaquest,id,16,145
seaquest,id,17,154
seaquest,id,18,163
seaquest,id,19,172
seaquest,id,20,181
seaquest,id,21,190
seaquest,id,22,199
seaquest,id,23,208
seaquest,id,24,217
seaquest,id,25,226
seaquest,id,26,235
seaquest,id,27,244
seaquest,id,28,253
seaquest,id,29,262
seaquest,id,30,271
seaquest,id,31,280
seaquest,id,32,289
seaquest,id,33,298
seaquest,id,34,307
seaquest,id,35,316
seaquest,id,36,325
seaquest,id,37,334
seaquest,id,38,343
seaquest,id,39,352
seaquest,id,40,361
seaquest,id,41,370
seaquest,id,42,379
seaquest,id,43,388
seaquest,id,44,397
seaquest,id,45,406
seaquest,id,46,415
seaquest,id,47,424
seaquest,id,48,433
seaquest,id,49,442
seaquest,id,50,451
seaquest,id,51,460
seaquest,id,52,469
seaquest,id,53,478
seaquest,id,54,487
seaquest,id,55,496
seaquest,id,56,505
seaquest,id,57,514
seaquest,id,58,523
seaquest,id,59,532
seaquest,id,60,541
seaquest,id,61,550
seaquest,id,62,559
seaquest,id,63,568
seaquest,id,64,577
seaquest,id,65,586
seaquest,id,66,595
seaquest,id,67,604
seaquest,id,68,613
seaquest,id,69,622
seaquest,id,70,631
seaquest,id,71,640
seaquest,id,72,649
seaquest,id,73,658
seaquest,id,74,667
seaquest,id,75,676
seaquest,id,76,685
seaquest,id,77,694
seaquest,id,78,703
seaquest,id,79,712
seaquest,id,80,721
seaquest,id,81,730
seaquest,id,82,739
seaquest,id,83,748
seaquest,id,84,757
seaquest,id,85,766
seaquest,id,86,775
seaquest,id,87,784
seaquest,id,88,793
seaquest,id,89,802
seaquest,id,90,811
seaquest,id,91,820
seaquest,id,92,829
seaquest,id,93,838
seaquest,id,94,847
seaquest,id,95,856
seaquest,id,96,865
seaquest,id,97,874
seaquest,id,98,883
seaquest,id,99,892
seaquest,id,100,901
seaquest,id,101,910
seaquest,id,102,919
seaquest,id,103,928
seaquest,id,104,937
seaquest,id,105,946
seaquest,id,106,955
seaquest,id,107,964
seaquest,id,108,973
seaquest,id,109,982
seaquest,id,110,991
seaquest,id,111,1000
seaquest,id,112,1009
seaquest,id,113,1018
seaquest,id,114,1027
seaquest,id,115,1036
seaquest,id,116,1045
seaquest,id,117,1054
seaquest,id,118,1063
seaquest,id,119,1072
seaquest,id,120,1081
seaquest,id,121,1090
seaquest,id,122,1099
seaquest,id,123,1108
seaquest,id,124,1117
seaquest,id,125,1126
seaquest,id,126,1135
seaquest,id,127,1144
seaquest,id,128,1153
seaquest,id,129,1198
seaquest,id,130,1207
seaquest,id,131,1590
seaquest,id,132,1599
seaquest,id,133,2079
seaquest,id,134,6134
seaquest,id,135,6143
seaquest,id,136,15333
sir_lancelot,bfs,0,1
sir_lancelot,bfs,1,7
sir_lancelot,bfs,2,29
sir_lancelot,bfs,3,105
sir_lancelot,bfs,4,343
sir_lancelot,bfs,5,1038
sir_lancelot,bfs,6,2963
sir_lancelot,bfs,7,8068
sir_lancelot,bfs,8,21280
sir_lancelot,id,0,1
sir_lancelot,id,1,7
sir_lancelot,id,2,29
sir_lancelot,id,3,105
sir_lancelot,id,4,343
sir_lancelot,id,5,1038
sir_lancelot,id,6,2970
sir_lancelot,id,7,8068
sir_lancelot,id,8,21280
skiing,bfs,0,1
skiing,bfs,1,4
skiing,bfs,2,11
skiing,bfs,3,25
skiing,bfs,4,49
skiing,bfs,5,90
skiing,bfs,6,157
skiing,bfs,7,263
skiing,bfs,8,424
skiing,bfs,9,662
skiing,bfs,10,1007
skiing,bfs,11,1507
skiing,bfs,12,2235
skiing,bfs,13,3299
skiing,bfs,14,4854
skiing,bfs,15,7112
skiing,bfs,16,10376
skiing,id,0,1
skiing,id,1,4
skiing,id,2,11
skiing,id,3,25
skiing,id,4,49
skiing,id,5,90
skiing,id,6,157
skiing,id,7,263
skiing,id,8,424
skiing,id,9,662
skiing,id,10,1007
skiing,id,11,1507
skiing,id,12,2235
skiing,id,13,3299
skiing,id,14,4854
skiing,id,15,7112
skiing,id,16,10376
solaris,bfs,0,1
solaris,bfs,1,19
solaris,bfs,2,46
solaris,bfs,3,235
solaris,bfs,4,2611
solaris,bfs,5,29422
solaris,id,0,1
solaris,id,1,19
solaris,id,2,46
solaris,id,3,235
solaris,id,4,2611
solaris,id,5,29962
space_invaders,bfs,0,1
space_invaders,bfs,1,4
space_invaders,bfs,2,5
space_invaders,bfs,3,8
space_invaders,bfs,4,9
space_invaders,bfs,5,12
space_invaders,bfs,6,13
space_invaders,bfs,7,16
space_invaders,bfs,8,17
space_invaders,bfs,9,20
space_invaders,bfs,10,21
space_invaders,bfs,11,24
space_invaders,bfs,12,25
space_invaders,bfs,13,28
space_invaders,bfs,14,29
space_invaders,bfs,15,32
space_invaders,bfs,16,33
space_invaders,bfs,17,36
space_invaders,bfs,18,37
space_invaders,bfs,19,40
space_invaders,bfs,20,41
space_invaders,bfs,21,44
space_invaders,bfs,22,45
space_invaders,bfs,23,48
space_invaders,bfs,24,49
space_invaders,bfs,25,52
space_invaders,bfs,26,53
space_invaders,bfs,27,56
space_invaders,bfs,28,57
space_invaders,bfs,29,60
space_invaders,bfs,30,61
space_invaders,bfs,31,64
space_invaders,bfs,32,65
space_invaders,bfs,33,68
space_invaders,bfs,34,69
space_invaders,bfs,35,72
space_invaders,bfs,36,73
space_invaders,bfs,37,76
space_invaders,bfs,38,77
space_invaders,bfs,39,80
space_invaders,bfs,40,81
space_invaders,bfs,41,84
space_invaders,bfs,42,85
space_invaders,bfs,43,88
space_invaders,bfs,44,89
space_invaders,bfs,45,92
space_invaders,bfs,46,93
space_invaders,bfs,47,96
space_invaders,bfs,48,97
space_invaders,bfs,49,100
space_invaders,bfs,50,101
space_invaders,bfs,51,104
space_invaders,bfs,52,105
space_invaders,bfs,53,108
space_invaders,bfs,54,109
space_invaders,bfs,55,112
space_invaders,bfs,56,113
space_invaders,bfs,57,116
space_invaders,bfs,58,117
space_invaders,bfs,59,120
space_invaders,bfs,60,121
space_invaders,bfs,61,124
space_invaders,bfs,62,125
space_invaders,bfs,63,128
space_invaders,bfs,64,129
space_invaders,bfs,65,132
space_invaders,bfs,66,133
space_invaders,bfs,67,136
space_invaders,bfs,68,137
space_invaders,bfs,69,140
space_invaders,bfs,70,141
space_invaders,bfs,71,144
space_invaders,bfs,72,145
space_invaders,bfs,73,148
space_invaders,bfs,74,149
space_invaders,bfs,75,152
space_invaders,bfs,76,153
space_invaders,bfs,77,156
space_invaders,bfs,78,157
space_invaders,bfs,79,160
space_invaders,bfs,80,161
space_invaders,bfs,81,164
space_invaders,bfs,82,165
space_invaders,bfs,83,168
space_invaders,bfs,84,169
space_invaders,bfs,85,172
space_invaders,bfs,86,173
space_invaders,bfs,87,176
space_invaders,bfs,88,177
space_invaders,bfs,89,180
space_invaders,bfs,90,181
space_invaders,bfs,91,184
space_invaders,bfs,92,185
space_invaders,bfs,93,188
space_invaders,bfs,94,189
space_invaders,bfs,95,192
space_invaders,bfs,96,193
space_invaders,bfs,97,196
space_invaders,bfs,98,197
space_invaders,bfs,99,200
space_invaders,bfs,100,201
space_invaders,bfs,101,204
space_invaders,bfs,102,205
space_invaders,bfs,103,208
space_invaders,bfs,104,209
space_invaders,bfs,105,212
space_invaders,bfs,106,213
space_invaders,bfs,107,216
space_invaders,bfs,108,217
space_invaders,bfs,109,220
space_invaders,bfs,110,221
space_invaders,bfs,111,224
space_invaders,bfs,112,225
space_invaders,bfs,113,228
space_invaders,bfs,114,229
space_invaders,bfs,115,232
space_invaders,bfs,116,233
space_invaders,bfs,117,236
space_invaders,bfs,118,237
space_invaders,bfs,119,240
space_invaders,bfs,120,241
space_invaders,bfs,121,244
space_invaders,bfs,122,245
space_invaders,bfs,123,248
space_invaders,bfs,124,249
space_invaders,bfs,125,252
space_invaders,bfs,126,253
space_invaders,bfs,127,256
space_invaders,bfs,128,257
space_invaders,bfs,129,260
space_invaders,bfs,130,264
space_invaders,bfs,131,276
space_invaders,bfs,132,287
space_invaders,bfs,133,320
space_invaders,bfs,134,343
space_invaders,bfs,135,412
space_invaders,bfs,136,454
space_invaders,bfs,137,580
space_invaders,bfs,138,649
space_invaders,bfs,139,856
space_invaders,bfs,140,962
space_invaders,bfs,141,1280
space_invaders,bfs,142,1434
space_invaders,bfs,143,1896
space_invaders,bfs,144,2120
space_invaders,bfs,145,2792
space_invaders,bfs,146,3136
space_invaders,bfs,147,4168
space_invaders,bfs,148,4723
space_invaders,bfs,149,6388
space_invaders,bfs,150,7280
space_invaders,bfs,151,9956
space_invaders,bfs,152,11362
space_invaders,id,0,1
space_invaders,id,1,4
space_invaders,id,2,5
space_invaders,id,3,8
space_invaders,id,4,9
space_invaders,id,5,12
space_invaders,id,6,13
space_invaders,id,7,16
space_invaders,id,8,17
space_invaders,id,9,20
space_invaders,id,10,21
space_invaders,id,11,24
space_invaders,id,12,25
space_invaders,id,13,28
space_invaders,id,14,29
space_invaders,id,15,32
space_invaders,id,16,33
space_invaders,id,17,36
space_invaders,id,18,37
space_invaders,id,19,40
space_invaders,id,20,41
space_invaders,id,21,44
space_invaders,id,22,45
space_invaders,id,23,48
space_invaders,id,24,49
space_invaders,id,25,52
space_invaders,id,26,53
space_invaders,id,27,56
space_invaders,id,28,57
space_invaders,id,29,60
space_invaders,id,30,61
space_invaders,id,31,64
space_invaders,id,32,65
space_invaders,id,33,68
space_invaders,id,34,69
space_invaders,id,35,72
space_invaders,id,36,73
space_invaders,id,37,76
space_invaders,id,38,77
space_invaders,id,39,80
space_invaders,id,40,81
space_invaders,id,41,84
space_invaders,id,42,85
space_invaders,id,43,88
space_invaders,id,44,89
space_invaders,id,45,92
space_invaders,id,46,93
space_invaders,id,47,96
space_invaders,id,48,97
space_invaders,id,49,100
space_invaders,id,50,101
space_invaders,id,51,104
space_invaders,id,52,105
space_invaders,id,53,108
space_invaders,id,54,109
space_invaders,id,55,112
space_invaders,id,56,113
space_invaders,id,57,116
space_invaders,id,58,117
space_invaders,id,59,120
space_invaders,id,60,121
space_invaders,id,61,124
space_invaders,id,62,125
space_invaders,id,63,128
space_invaders,id,64,129
space_invaders,id,65,132
space_invaders,id,66,133
space_invaders,id,67,136
space_invaders,id,68,137
space_invaders,id,69,140
space_invaders,id,70,141
space_invaders,id,71,144
space_invaders,id,72,145
space_invaders,id,73,148
space_invaders,id,74,149
space_invaders,id,75,152
space_invaders,id,76,153
space_invaders,id,77,156
space_invaders,id,78,157
space_invaders,id,79,160
space_invaders,id,80,161
space_invaders,id,81,164
space_invaders,id,82,165
space_invaders,id,83,168
space_invaders,id,84,169
space_invaders,id,85,172
space_invaders,id,86,173
space_invaders,id,87,176
space_invaders,id,88,177
space_invaders,id,89,180
space_invaders,id,90,181
space_invaders,id,91,184
space_invaders,id,92,185
space_invaders,id,93,188
space_invaders,id,94,189
space_invaders,id,95,192
space_invaders,id,96,193
space_invaders,id,97,196
space_invaders,id,98,197
space_invaders,id,99,200
space_invaders,id,100,201
space_invaders,id,101,204
space_invaders,id,102,205
space_invaders,id,103,208
space_invaders,id,104,209
space_invaders,id,105,212
space_invaders,id,106,213
space_invaders,id,107,216
space_invaders,id,108,217
space_invaders,id,109,220
space_invaders,id,110,221
space_invaders,id,111,224
space_invaders,id,112,225
space_invaders,id,113,228
space_invaders,id,114,229
space_invaders,id,115,232
space_invaders,id,116,233
space_invaders,id,117,236
space_invaders,id,118,237
space_invaders,id,119,240
space_invaders,id,120,241
space_invaders,id,121,244
space_invaders,id,122,245
space_invaders,id,123,248
space_invaders,id,124,249
space_invaders,id,125,252
space_invaders,id,126,253
space_invaders,id,127,256
space_invaders,id,128,257
space_invaders,id,129,260
space_invaders,id,130,264
space_invaders,id,131,276
space_invaders,id,132,287
space_invaders,id,133,320
space_invaders,id,134,343
space_invaders,id,135,412
space_invaders,id,136,454
space_invaders,id,137,580
space_invaders,id,138,649
space_invaders,id,139,856
space_invaders,id,140,962
space_invaders,id,141,1280
space_invaders,id,142,1434
space_invaders,id,143,1896
space_invaders,id,144,2120
space_invaders,id,145,2792
space_invaders,id,146,3136
space_invaders,id,147,4168
space_invaders,id,148,4723
space_invaders,id,149,6388
space_invaders,id,150,7280
space_invaders,id,151,9956
space_invaders,id,152,11362
space_war,bfs,0,1
space_war,bfs,1,14
space_war,bfs,2,76
space_war,bfs,3,322
space_war,bfs,4,1038
space_war,bfs,5,2780
space_war,bfs,6,6590
space_war,bfs,7,16873
space_war,id,0,1
space_war,id,1,14
space_war,id,2,97
space_war,id,3,369
space_war,id,4,1038
space_war,id,5,2589
space_war,id,6,10500
star_gunner,bfs,0,1
star_gunner,bfs,1,2
star_gunner,bfs,2,3
star_gunner,bfs,3,4
star_gunner,bfs,4,5
star_gunner,bfs,5,6
star_gunner,bfs,6,7
star_gunner,bfs,7,8
star_gunner,bfs,8,9
star_gunner,bfs,9,10
star_gunner,bfs,10,11
star_gunner,bfs,11,12
star_gunner,bfs,12,13
star_gunner,bfs,13,14
star_gunner,bfs,14,15
star_gunner,bfs,15,16
star_gunner,bfs,16,17
star_gunner,bfs,17,18
star_gunner,bfs,18,19
star_gunner,bfs,19,20
star_gunner,bfs,20,21
star_gunner,bfs,21,22
star_gunner,bfs,22,23
star_gunner,bfs,23,24
star_gunner,bfs,24,25
star_gunner,bfs,25,26
star_gunner,bfs,26,27
star_gunner,bfs,27,28
star_gunner,bfs,28,29
star_gunner,bfs,29,30
star_gunner,bfs,30,31
star_gunner,bfs,31,32
star_gunner,bfs,32,33
star_gunner,bfs,33,34
star_gunner,bfs,34,35
star_gunner,bfs,35,36
star_gunner,bfs,36,37
star_gunner,bfs,37,38
star_gunner,bfs,38,39
star_gunner,bfs,39,40
star_gunner,bfs,40,41
star_gunner,bfs,41,42
star_gunner,bfs,42,43
star_gunner,bfs,43,44
star_gunner,bfs,44,45
star_gunner,bfs,45,46
star_gunner,bfs,46,47
star_gunner,bfs,47,48
star_gunner,bfs,48,49
star_gunner,bfs,49,50
star_gunner,bfs,50,51
star_gunner,bfs,51,52
star_gunner,bfs,52,53
star_gunner,bfs,53,54
star_gunner,bfs,54,55
star_gunner,bfs,55,56
star_gunner,bfs,56,57
star_gunner,bfs,57,58
star_gunner,bfs,58,59
star_gunner,bfs,59,60
star_gunner,bfs,60,61
star_gunner,bfs,61,62
star_gunner,bfs,62,63
star_gunner,bfs,63,64
star_gunner,bfs,64,65
star_gunner,bfs,65,66
star_gunner,bfs,66,67
star_gunner,bfs,67,68
star_gunner,bfs,68,69
star_gunner,bfs,69,70
star_gunner,bfs,70,71
star_gunner,bfs,71,72
star_gunner,bfs,72,73
star_gunner,bfs,73,74
star_gunner,bfs,74,75
star_gunner,bfs,75,76
star_gunner,bfs,76,77
star_gunner,bfs,77,78
star_gunner,bfs,78,79
star_gunner,bfs,79,80
star_gunner,bfs,80,81
star_gunner,bfs,81,82
star_gunner,bfs,82,83
star_gunner,bfs,83,84
star_gunner,bfs,84,85
star_gunner,bfs,85,86
star_gunner,bfs,86,87
star_gunner,bfs,87,88
star_gunner,bfs,88,89
star_gunner,bfs,89,90
star_gunner,bfs,90,91
star_gunner,bfs,91,92
star_gunner,bfs,92,93
star_gunner,bfs,93,94
star_gunner,bfs,94,95
star_gunner,bfs,95,96
star_gunner,bfs,96,97
star_gunner,bfs,97,98
star_gunner,bfs,98,99
star_gunner,bfs,99,100
star_gunner,bfs,100,101
star_gunner,bfs,101,102
star_gunner,bfs,102,103
star_gunner,bfs,103,104
star_gunner,bfs,104,105
star_gunner,bfs,105,106
star_gunner,bfs,106,107
star_gunner,bfs,107,108
star_gunner,bfs,108,109
star_gunner,bfs,109,110
star_gunner,bfs,110,111
star_gunner,bfs,111,112
star_gunner,bfs,112,113
star_gunner,bfs,113,114
star_gunner,bfs,114,115
star_gunner,bfs,115,116
star_gunner,bfs,116,117
star_gunner,bfs,117,118
star_gunner,bfs,118,119
star_gunner,bfs,119,120
star_gunner,bfs,120,121
star_gunner,bfs,121,122
star_gunner,bfs,122,123
star_gunner,bfs,123,124
star_gunner,bfs,124,125
star_gunner,bfs,125,126
star_gunner,bfs,126,127
star_gunner,bfs,127,128
star_gunner,bfs,128,129
star_gunner,bfs,129,130
star_gunner,bfs,130,131
star_gunner,bfs,131,132
star_gunner,bfs,132,133
star_gunner,bfs,133,134
star_gunner,bfs,134,135
star_gunner,bfs,135,136
star_gunner,bfs,136,137
star_gunner,bfs,137,138
star_gunner,bfs,138,139
star_gunner,bfs,139,140
star_gunner,bfs,140,141
star_gunner,bfs,141,142
star_gunner,bfs,142,143
star_gunner,bfs,143,144
star_gunner,bfs,144,145
star_gunner,bfs,145,146
star_gunner,bfs,146,147
star_gunner,bfs,147,148
star_gunner,bfs,148,149
star_gunner,bfs,149,150
star_gunner,bfs,150,151
star_gunner,bfs,151,152
star_gunner,bfs,152,153
star_gunner,bfs,153,154
star_gunner,bfs,154,155
star_gunner,bfs,155,156
star_gunner,bfs,156,157
star_gunner,bfs,157,158
star_gunner,bfs,158,159
star_gunner,bfs,159,160
star_gunner,bfs,160,161
star_gunner,bfs,161,162
star_gunner,bfs,162,163
star_gunner,bfs,163,164
star_gunner,bfs,164,165
star_gunner,bfs,165,166
star_gunner,bfs,166,167
star_gunner,bfs,167,168
star_gunner,bfs,168,169
star_gunner,bfs,169,170
star_gunner,bfs,170,171
star_gunner,bfs,171,172
star_gunner,bfs,172,173
star_gunner,bfs,173,174
star_gunner,bfs,174,175
star_gunner,bfs,175,176
star_gunner,bfs,176,177
star_gunner,bfs,177,178
star_gunner,bfs,178,179
star_gunner,bfs,179,180
star_gunner,bfs,180,181
star_gunner,bfs,181,182
star_gunner,bfs,182,183
star_gunner,bfs,183,184
star_gunner,bfs,184,185
star_gunner,bfs,185,186
star_gunner,bfs,186,187
star_gunner,bfs,187,188
star_gunner,bfs,188,189
star_gunner,bfs,189,190
star_gunner,bfs,190,191
star_gunner,bfs,191,192
star_gunner,bfs,192,193
star_gunner,bfs,193,194
star_gunner,bfs,194,195
star_gunner,bfs,195,196
star_gunner,bfs,196,197
star_gunner,bfs,197,198
star_gunner,bfs,198,199
star_gunner,bfs,199,200
star_gunner,bfs,200,201
star_gunner,bfs,201,202
star_gunner,bfs,202,203
star_gunner,bfs,203,204
star_gunner,bfs,204,205
star_gunner,bfs,205,206
star_gunner,bfs,206,207
star_gunner,bfs,207,208
star_gunner,bfs,208,209
star_gunner,bfs,209,210
star_gunner,bfs,210,211
star_gunner,bfs,211,212
star_gunner,bfs,212,213
star_gunner,bfs,213,214
star_gunner,bfs,214,215
star_gunner,bfs,215,216
star_gunner,bfs,216,217
star_gunner,bfs,217,218
star_gunner,bfs,218,219
star_gunner,bfs,219,220
star_gunner,bfs,220,221
star_gunner,bfs,221,222
star_gunner,bfs,222,223
star_gunner,bfs,223,224
star_gunner,bfs,224,225
star_gunner,bfs,225,226
star_gunner,bfs,226,227
star_gunner,bfs,227,228
star_gunner,bfs,228,229
star_gunner,bfs,229,230
star_gunner,bfs,230,231
star_gunner,bfs,231,232
star_gunner,bfs,232,233
star_gunner,bfs,233,234
star_gunner,bfs,234,235
star_gunner,bfs,235,236
star_gunner,bfs,236,237
star_gunner,bfs,237,238
star_gunner,bfs,238,239
star_gunner,bfs,239,240
star_gunner,bfs,240,241
star_gunner,bfs,241,242
star_gunner,bfs,242,243
star_gunner,bfs,243,244
star_gunner,bfs,244,245
star_gunner,bfs,245,246
star_gunner,bfs,246,247
star_gunner,bfs,247,248
star_gunner,bfs,248,249
star_gunner,bfs,249,250
star_gunner,bfs,250,251
star_gunner,bfs,251,252
star_gunner,bfs,252,253
star_gunner,bfs,253,254
star_gunner,bfs,254,255
star_gunner,bfs,255,256
star_gunner,bfs,256,257
star_gunner,bfs,257,258
star_gunner,bfs,258,259
star_gunner,bfs,259,260
star_gunner,bfs,260,261
star_gunner,bfs,261,262
star_gunner,bfs,262,263
star_gunner,bfs,263,264
star_gunner,bfs,264,265
star_gunner,bfs,265,266
star_gunner,bfs,266,267
star_gunner,bfs,267,268
star_gunner,bfs,268,269
star_gunner,bfs,269,270
star_gunner,bfs,270,271
star_gunner,bfs,271,272
star_gunner,bfs,272,273
star_gunner,bfs,273,274
star_gunner,bfs,274,275
star_gunner,bfs,275,276
star_gunner,bfs,276,277
star_gunner,bfs,277,278
star_gunner,bfs,278,279
star_gunner,bfs,279,280
star_gunner,bfs,280,281
star_gunner,bfs,281,282
star_gunner,bfs,282,283
star_gunner,bfs,283,284
star_gunner,bfs,284,285
star_gunner,bfs,285,303
star_gunner,bfs,286,600
star_gunner,bfs,287,4384
star_gunner,bfs,288,36069
star_gunner,id,0,1
star_gunner,id,1,2
star_gunner,id,2,3
star_gunner,id,3,4
star_gunner,id,4,5
star_gunner,id,5,6
star_gunner,id,6,7
star_gunner,id,7,8
star_gunner,id,8,9
star_gunner,id,9,10
star_gunner,id,10,11
star_gunner,id,11,12
star_gunner,id,12,13
star_gunner,id,13,14
star_gunner,id,14,15
star_gunner,id,15,16
star_gunner,id,16,17
star_gunner,id,17,18
star_gunner,id,18,19
star_gunner,id,19,20
star_gunner,id,20,21
star_gunner,id,21,22
star_gunner,id,22,23
star_gunner,id,23,24
star_gunner,id,24,25
star_gunner,id,25,26
star_gunner,id,26,27
star_gunner,id,27,28
star_gunner,id,28,29
star_gunner,id,29,30
star_gunner,id,30,31
star_gunner,id,31,32
star_gunner,id,32,33
star_gunner,id,33,34
star_gunner,id,34,35
star_gunner,id,35,36
star_gunner,id,36,37
star_gunner,id,37,38
star_gunner,id,38,39
star_gunner,id,39,40
star_gunner,id,40,41
star_gunner,id,41,42
star_gunner,id,42,43
star_gunner,id,43,44
star_gunner,id,44,45
star_gunner,id,45,46
star_gunner,id,46,47
star_gunner,id,47,48
star_gunner,id,48,49
star_gunner,id,49,50
star_gunner,id,50,51
star_gunner,id,51,52
star_gunner,id,52,53
star_gunner,id,53,54
star_gunner,id,54,55
star_gunner,id,55,56
star_gunner,id,56,57
star_gunner,id,57,58
star_gunner,id,58,59
star_gunner,id,59,60
star_gunner,id,60,61
star_gunner,id,61,62
star_gunner,id,62,63
star_gunner,id,63,64
star_gunner,id,64,65
star_gunner,id,65,66
star_gunner,id,66,67
star_gunner,id,67,68
star_gunner,id,68,69
star_gunner,id,69,70
star_gunner,id,70,71
star_gunner,id,71,72
star_gunner,id,72,73
star_gunner,id,73,74
star_gunner,id,74,75
star_gunner,id,75,76
star_gunner,id,76,77
star_gunner,id,77,78
star_gunner,id,78,79
star_gunner,id,79,80
star_gunner,id,80,81
star_gunner,id,81,82
star_gunner,id,82,83
star_gunner,id,83,84
star_gunner,id,84,85
star_gunner,id,85,86
star_gunner,id,86,87
star_gunner,id,87,88
star_gunner,id,88,89
star_gunner,id,89,90
star_gunner,id,90,91
star_gunner,id,91,92
star_gunner,id,92,93
star_gunner,id,93,94
star_gunner,id,94,95
star_gunner,id,95,96
star_gunner,id,96,97
star_gunner,id,97,98
star_gunner,id,98,99
star_gunner,id,99,100
star_gunner,id,100,101
star_gunner,id,101,102
star_gunner,id,102,103
star_gunner,id,103,104
star_gunner,id,104,105
star_gunner,id,105,106
star_gunner,id,106,107
star_gunner,id,107,108
star_gunner,id,108,109
star_gunner,id,109,110
star_gunner,id,110,111
star_gunner,id,111,112
star_gunner,id,112,113
star_gunner,id,113,114
star_gunner,id,114,115
star_gunner,id,115,116
star_gunner,id,116,117
star_gunner,id,117,118
star_gunner,id,118,119
star_gunner,id,119,120
star_gunner,id,120,121
star_gunner,id,121,122
star_gunner,id,122,123
star_gunner,id,123,124
star_gunner,id,124,125
star_gunner,id,125,126
star_gunner,id,126,127
star_gunner,id,127,128
star_gunner,id,128,129
star_gunner,id,129,130
star_gunner,id,130,131
star_gunner,id,131,132
star_gunner,id,132,133
star_gunner,id,133,134
star_gunner,id,134,135
star_gunner,id,135,136
star_gunner,id,136,137
star_gunner,id,137,138
star_gunner,id,138,139
star_gunner,id,139,140
star_gunner,id,140,141
star_gunner,id,141,142
star_gunner,id,142,143
star_gunner,id,143,144
star_gunner,id,144,145
star_gunner,id,145,146
star_gunner,id,146,147
star_gunner,id,147,148
star_gunner,id,148,149
star_gunner,id,149,150
star_gunner,id,150,151
star_gunner,id,151,152
star_gunner,id,152,153
star_gunner,id,153,154
star_gunner,id,154,155
star_gunner,id,155,156
star_gunner,id,156,157
star_gunner,id,157,158
star_gunner,id,158,159
star_gunner,id,159,160
star_gunner,id,160,161
star_gunner,id,161,162
star_gunner,id,162,163
star_gunner,id,163,164
star_gunner,id,164,165
star_gunner,id,165,166
star_gunner,id,166,167
star_gunner,id,167,168
star_gunner,id,168,169
star_gunner,id,169,170
star_gunner,id,170,171
star_gunner,id,171,172
star_gunner,id,172,173
star_gunner,id,173,174
star_gunner,id,174,175
star_gunner,id,175,176
star_gunner,id,176,177
star_gunner,id,177,178
star_gunner,id,178,179
star_gunner,id,179,180
star_gunner,id,180,181
star_gunner,id,181,182
star_gunner,id,182,183
star_gunner,id,183,184
star_gunner,id,184,185
star_gunner,id,185,186
star_gunner,id,186,187
star_gunner,id,187,188
star_gunner,id,188,189
star_gunner,id,189,190
star_gunner,id,190,191
star_gunner,id,191,192
star_gunner,id,192,193
star_gunner,id,193,194
star_gunner,id,194,195
star_gunner,id,195,196
star_gunner,id,196,197
star_gunner,id,197,198
star_gunner,id,198,199
star_gunner,id,199,200
star_gunner,id,200,201
star_gunner,id,201,202
star_gunner,id,202,203
star_gunner,id,203,204
star_gunner,id,204,205
star_gunner,id,205,206
star_gunner,id,206,207
star_gunner,id,207,208
star_gunner,id,208,209
star_gunner,id,209,210
star_gunner,id,210,211
star_gunner,id,211,212
star_gunner,id,212,213
star_gunner,id,213,214
star_gunner,id,214,215
star_gunner,id,215,216
star_gunner,id,216,217
star_gunner,id,217,218
star_gunner,id,218,219
star_gunner,id,219,220
star_gunner,id,220,221
star_gunner,id,221,222
star_gunner,id,222,223
star_gunner,id,223,224
star_gunner,id,224,225
star_gunner,id,225,226
star_gunner,id,226,227
star_gunner,id,227,228
star_gunner,id,228,229
star_gunner,id,229,230
star_gunner,id,230,231
star_gunner,id,231,232
star_gunner,id,232,233
star_gunner,id,233,234
star_gunner,id,234,235
star_gunner,id,235,236
star_gunner,id,236,237
star_gunner,id,237,238
star_gunner,id,238,239
star_gunner,id,239,240
star_gunner,id,240,241
star_gunner,id,241,242
star_gunner,id,242,243
star_gunner,id,243,244
star_gunner,id,244,245
star_gunner,id,245,246
star_gunner,id,246,247
star_gunner,id,247,248
star_gunner,id,248,249
star_gunner,id,249,250
star_gunner,id,250,251
star_gunner,id,251,252
star_gunner,id,252,253
star_gunner,id,253,254
star_gunner,id,254,255
star_gunner,id,255,256
star_gunner,id,256,257
star_gunner,id,257,258
star_gunner,id,258,259
star_gunner,id,259,260
star_gunner,id,260,261
star_gunner,id,261,262
star_gunner,id,262,263
star_gunner,id,263,264
star_gunner,id,264,265
star_gunner,id,265,266
star_gunner,id,266,267
star_gunner,id,267,268
star_gunner,id,268,269
star_gunner,id,269,270
star_gunner,id,270,271
star_gunner,id,271,272
star_gunner,id,272,273
star_gunner,id,273,274
star_gunner,id,274,275
star_gunner,id,275,276
star_gunner,id,276,277
star_gunner,id,277,278
star_gunner,id,278,279
star_gunner,id,279,280
star_gunner,id,280,281
star_gunner,id,281,282
star_gunner,id,282,283
star_gunner,id,283,284
star_gunner,id,284,285
star_gunner,id,285,303
star_gunner,id,286,600
star_gunner,id,287,4384
star_gunner,id,288,36069
superman,bfs,0,1
superman,bfs,1,2
superman,bfs,2,3
superman,bfs,3,18
superman,bfs,4,33
superman,bfs,5,104
superman,bfs,6,224
superman,bfs,7,344
superman,bfs,8,520
superman,bfs,9,780
superman,bfs,10,1040
superman,bfs,11,1356
superman,bfs,12,1791
superman,bfs,13,2226
superman,bfs,14,2717
superman,bfs,15,3362
superman,bfs,16,4007
superman,bfs,17,4708
superman,bfs,18,5598
superman,bfs,19,6488
superman,bfs,20,7434
superman,bfs,21,8604
superman,bfs,22,9774
superman,bfs,23,11000
superman,id,0,1
superman,id,1,2
superman,id,2,3
superman,id,3,18
superman,id,4,33
superman,id,5,104
superman,id,6,224
superman,id,7,344
superman,id,8,520
superman,id,9,780
superman,id,10,1040
superman,id,11,1356
superman,id,12,1791
superman,id,13,2226
superman,id,14,2717
superman,id,15,3362
superman,id,16,4007
superman,id,17,4708
superman,id,18,5598
superman,id,19,6488
superman,id,20,7434
superman,id,21,8604
superman,id,22,9774
superman,id,23,11000
surround,bfs,0,1
surround,bfs,1,6
surround,bfs,2,11
surround,bfs,3,16
surround,bfs,4,21
surround,bfs,5,26
surround,bfs,6,31
surround,bfs,7,36
surround,bfs,8,41
surround,bfs,9,46
surround,bfs,10,51
surround,bfs,11,56
surround,bfs,12,61
surround,bfs,13,66
surround,bfs,14,71
surround,bfs,15,76
surround,bfs,16,93
surround,bfs,17,110
surround,bfs,18,127
surround,bfs,19,144
surround,bfs,20,161
surround,bfs,21,178
surround,bfs,22,195
surround,bfs,23,212
surround,bfs,24,229
surround,bfs,25,246
surround,bfs,26,263
surround,bfs,27,280
surround,bfs,28,297
surround,bfs,29,314
surround,bfs,30,327
surround,bfs,31,376
surround,bfs,32,425
surround,bfs,33,474
surround,bfs,34,523
surround,bfs,35,572
surround,bfs,36,621
surround,bfs,37,670
surround,bfs,38,719
surround,bfs,39,768
surround,bfs,40,817
surround,bfs,41,866
surround,bfs,42,915
surround,bfs,43,964
surround,bfs,44,1013
surround,bfs,45,1050
surround,bfs,46,1195
surround,bfs,47,1340
surround,bfs,48,1485
surround,bfs,49,1630
surround,bfs,50,1775
surround,bfs,51,1920
surround,bfs,52,2065
surround,bfs,53,2210
surround,bfs,54,2355
surround,bfs,55,2500
surround,bfs,56,2645
surround,bfs,57,2790
surround,bfs,58,2935
surround,bfs,59,3080
surround,bfs,60,3189
surround,bfs,61,3622
surround,bfs,62,4055
surround,bfs,63,4488
surround,bfs,64,4921
surround,bfs,65,5354
surround,bfs,66,5787
surround,bfs,67,6220
surround,bfs,68,6653
surround,bfs,69,7086
surround,bfs,70,7519
surround,bfs,71,7952
surround,bfs,72,8385
surround,bfs,73,8818
surround,bfs,74,9251
surround,bfs,75,9576
surround,bfs,76,10801
surround,id,0,1
surround,id,1,6
surround,id,2,11
surround,id,3,16
surround,id,4,21
surround,id,5,26
surround,id,6,31
surround,id,7,36
surround,id,8,41
surround,id,9,46
surround,id,10,51
surround,id,11,56
surround,id,12,61
surround,id,13,66
surround,id,14,71
surround,id,15,76
surround,id,16,93
surround,id,17,110
surround,id,18,127
surround,id,19,144
surround,id,20,161
surround,id,21,178
surround,id,22,195
surround,id,23,212
surround,id,24,229
surround,id,25,246
surround,id,26,263
surround,id,27,280
surround,id,28,297
surround,id,29,314
surround,id,30,327
surround,id,31,376
surround,id,32,425
surround,id,33,474
surround,id,34,523
surround,id,35,572
surround,id,36,621
surround,id,37,670
surround,id,38,719
surround,id,39,768
surround,id,40,817
surround,id,41,866
surround,id,42,915
surround,id,43,964
surround,id,44,1013
surround,id,45,1050
surround,id,46,1195
surround,id,47,1340
surround,id,48,1485
surround,id,49,1630
surround,id,50,1775
surround,id,51,1920
surround,id,52,2065
surround,id,53,2210
surround,id,54,2355
surround,id,55,2500
surround,id,56,2645
surround,id,57,2790
surround,id,58,2935
surround,id,59,3080
surround,id,60,3189
surround,id,61,3622
surround,id,62,4055
surround,id,63,4488
surround,id,64,4921
surround,id,65,5354
surround,id,66,5787
surround,id,67,6220
surround,id,68,6653
surround,id,69,7086
surround,id,70,7519
surround,id,71,7952
surround,id,72,8385
surround,id,73,8818
surround,id,74,9251
surround,id,75,9576
surround,id,76,10801
tennis,bfs,0,1
tennis,bfs,1,2
tennis,bfs,2,20
tennis,bfs,3,101
tennis,bfs,4,479
tennis,bfs,5,1754
tennis,bfs,6,4988
tennis,bfs,7,11711
tennis,id,0,1
tennis,id,1,2
tennis,id,2,20
tennis,id,3,101
tennis,id,4,479
tennis,id,5,1754
tennis,id,6,4988
tennis,id,7,11711
tetris,bfs,0,1
tetris,bfs,1,3
tetris,bfs,2,4
tetris,bfs,3,9
tetris,bfs,4,14
tetris,bfs,5,19
tetris,bfs,6,24
tetris,bfs,7,49
tetris,bfs,8,74
tetris,bfs,9,99
tetris,bfs,10,124
tetris,bfs,11,200
tetris,bfs,12,276
tetris,bfs,13,352
tetris,bfs,14,428
tetris,bfs,15,599
tetris,bfs,16,770
tetris,bfs,17,875
tetris,bfs,18,980
tetris,bfs,19,1294
tetris,bfs,20,1608
tetris,bfs,21,1922
tetris,bfs,22,2236
tetris,bfs,23,2730
tetris,bfs,24,3224
tetris,bfs,25,3718
tetris,bfs,26,4212
tetris,bfs,27,4899
tetris,bfs,28,5586
tetris,bfs,29,6272
tetris,bfs,30,6958
tetris,bfs,31,7822
tetris,bfs,32,8686
tetris,bfs,33,9093
tetris,bfs,34,9500
tetris,bfs,35,10504
tetris,id,0,1
tetris,id,1,3
tetris,id,2,4
tetris,id,3,9
tetris,id,4,14
tetris,id,5,19
tetris,id,6,24
tetris,id,7,49
tetris,id,8,74
tetris,id,9,99
tetris,id,10,124
tetris,id,11,200
tetris,id,12,276
tetris,id,13,352
tetris,id,14,428
tetris,id,15,599
tetris,id,16,770
tetris,id,17,875
tetris,id,18,980
tetris,id,19,1294
tetris,id,20,1608
tetris,id,21,1922
tetris,id,22,2236
tetris,id,23,2730
tetris,id,24,3224
tetris,id,25,3718
tetris,id,26,4212
tetris,id,27,4899
tetris,id,28,5586
tetris,id,29,6272
tetris,id,30,6958
tetris,id,31,7822
tetris,id,32,8686
tetris,id,33,9093
tetris,id,34,9500
tetris,id,35,10504
tic_tac_toe_3d,bfs,0,1
tic_tac_toe_3d,bfs,1,2
tic_tac_toe_3d,bfs,2,3
tic_tac_toe_3d,bfs,3,4
tic_tac_toe_3d,bfs,4,5
tic_tac_toe_3d,bfs,5,6
tic_tac_toe_3d,bfs,6,7
tic_tac_toe_3d,bfs,7,8
tic_tac_toe_3d,bfs,8,9
tic_tac_toe_3d,bfs,9,10
tic_tac_toe_3d,bfs,10,11
tic_tac_toe_3d,bfs,11,12
tic_tac_toe_3d,bfs,12,13
tic_tac_toe_3d,bfs,13,14
tic_tac_toe_3d,bfs,14,15
tic_tac_toe_3d,bfs,15,16
tic_tac_toe_3d,bfs,16,17
tic_tac_toe_3d,bfs,17,18
tic_tac_toe_3d,bfs,18,19
tic_tac_toe_3d,bfs,19,20
tic_tac_toe_3d,bfs,20,21
tic_tac_toe_3d,bfs,21,22
tic_tac_toe_3d,bfs,22,23
tic_tac_toe_3d,bfs,23,25
tic_tac_toe_3d,bfs,24,28
tic_tac_toe_3d,bfs,25,33
tic_tac_toe_3d,bfs,26,39
tic_tac_toe_3d,bfs,27,46
tic_tac_toe_3d,bfs,28,53
tic_tac_toe_3d,bfs,29,67
tic_tac_toe_3d,bfs,30,89
tic_tac_toe_3d,bfs,31,126
tic_tac_toe_3d,bfs,32,172
tic_tac_toe_3d,bfs,33,225
tic_tac_toe_3d,bfs,34,286
tic_tac_toe_3d,bfs,35,348
tic_tac_toe_3d,bfs,36,410
tic_tac_toe_3d,bfs,37,472
tic_tac_toe_3d,bfs,38,534
tic_tac_toe_3d,bfs,39,596
tic_tac_toe_3d,bfs,40,658
tic_tac_toe_3d,bfs,41,720
tic_tac_toe_3d,bfs,42,782
tic_tac_toe_3d,bfs,43,844
tic_tac_toe_3d,bfs,44,906
tic_tac_toe_3d,bfs,45,991
tic_tac_toe_3d,bfs,46,1104
tic_tac_toe_3d,bfs,47,1253
tic_tac_toe_3d,bfs,48,1423
tic_tac_toe_3d,bfs,49,1607
tic_tac_toe_3d,bfs,50,1811
tic_tac_toe_3d,bfs,51,2014
tic_tac_toe_3d,bfs,52,2217
tic_tac_toe_3d,bfs,53,2420
tic_tac_toe_3d,bfs,54,2623
tic_tac_toe_3d,bfs,55,2826
tic_tac_toe_3d,bfs,56,3029
tic_tac_toe_3d,bfs,57,3232
tic_tac_toe_3d,bfs,58,3435
tic_tac_toe_3d,bfs,59,3638
tic_tac_toe_3d,bfs,60,3841
tic_tac_toe_3d,bfs,61,4070
tic_tac_toe_3d,bfs,62,4334
tic_tac_toe_3d,bfs,63,4630
tic_tac_toe_3d,bfs,64,4945
tic_tac_toe_3d,bfs,65,5256
tic_tac_toe_3d,bfs,66,5586
tic_tac_toe_3d,bfs,67,5916
tic_tac_toe_3d,bfs,68,6246
tic_tac_toe_3d,bfs,69,6576
tic_tac_toe_3d,bfs,70,6906
tic_tac_toe_3d,bfs,71,7236
tic_tac_toe_3d,bfs,72,7566
tic_tac_toe_3d,bfs,73,7896
tic_tac_toe_3d,bfs,74,8226
tic_tac_toe_3d,bfs,75,8556
tic_tac_toe_3d,bfs,76,8886
tic_tac_toe_3d,bfs,77,9243
tic_tac_toe_3d,bfs,78,9634
tic_tac_toe_3d,bfs,79,10052
tic_tac_toe_3d,id,0,1
tic_tac_toe_3d,id,1,2
tic_tac_toe_3d,id,2,3
tic_tac_toe_3d,id,3,4
tic_tac_toe_3d,id,4,5
tic_tac_toe_3d,id,5,6
tic_tac_toe_3d,id,6,7
tic_tac_toe_3d,id,7,8
tic_tac_toe_3d,id,8,9
tic_tac_toe_3d,id,9,10
tic_tac_toe_3d,id,10,11
tic_tac_toe_3d,id,11,12
tic_tac_toe_3d,id,12,13
tic_tac_toe_3d,id,13,14
tic_tac_toe_3d,id,14,15
tic_tac_toe_3d,id,15,16
tic_tac_toe_3d,id,16,17
tic_tac_toe_3d,id,17,18
tic_tac_toe_3d,id,18,19
tic_tac_toe_3d,id,19,20
tic_tac_toe_3d,id,20,21
tic_tac_toe_3d,id,21,22
tic_tac_toe_3d,id,22,23
tic_tac_toe_3d,id,23,25
tic_tac_toe_3d,id,24,29
tic_tac_toe_3d,id,25,34
tic_tac_toe_3d,id,26,40
tic_tac_toe_3d,id,27,47
tic_tac_toe_3d,id,28,54
tic_tac_toe_3d,id,29,69
tic_tac_toe_3d,id,30,90
tic_tac_toe_3d,id,31,127
tic_tac_toe_3d,id,32,173
tic_tac_toe_3d,id,33,227
tic_tac_toe_3d,id,34,289
tic_tac_toe_3d,id,35,352
tic_tac_toe_3d,id,36,415
tic_tac_toe_3d,id,37,478
tic_tac_toe_3d,id,38,541
tic_tac_toe_3d,id,39,604
tic_tac_toe_3d,id,40,667
tic_tac_toe_3d,id,41,730
tic_tac_toe_3d,id,42,793
tic_tac_toe_3d,id,43,856
tic_tac_toe_3d,id,44,919
tic_tac_toe_3d,id,45,1010
tic_tac_toe_3d,id,46,1107
tic_tac_toe_3d,id,47,1244
tic_tac_toe_3d,id,48,1408
tic_tac_toe_3d,id,49,1593
tic_tac_toe_3d,id,50,1798
tic_tac_toe_3d,id,51,2008
tic_tac_toe_3d,id,52,2218
tic_tac_toe_3d,id,53,2428
tic_tac_toe_3d,id,54,2638
tic_tac_toe_3d,id,55,2848
tic_tac_toe_3d,id,56,3058
tic_tac_toe_3d,id,57,3268
tic_tac_toe_3d,id,58,3478
tic_tac_toe_3d,id,59,3688
tic_tac_toe_3d,id,60,3898
tic_tac_toe_3d,id,61,4154
tic_tac_toe_3d,id,62,4391
tic_tac_toe_3d,id,63,4661
tic_tac_toe_3d,id,64,4960
tic_tac_toe_3d,id,65,5279
tic_tac_toe_3d,id,66,5617
tic_tac_toe_3d,id,67,5958
tic_tac_toe_3d,id,68,6301
tic_tac_toe_3d,id,69,6644
tic_tac_toe_3d,id,70,6987
tic_tac_toe_3d,id,71,7330
tic_tac_toe_3d,id,72,7673
tic_tac_toe_3d,id,73,8016
tic_tac_toe_3d,id,74,8359
tic_tac_toe_3d,id,75,8702
tic_tac_toe_3d,id,76,9045
tic_tac_toe_3d,id,77,9448
tic_tac_toe_3d,id,78,9811
tic_tac_toe_3d,id,79,10208
time_pilot,bfs,0,1
time_pilot,bfs,1,2
time_pilot,bfs,2,3
time_pilot,bfs,3,4
time_pilot,bfs,4,5
time_pilot,bfs,5,6
time_pilot,bfs,6,7
time_pilot,bfs,7,8
time_pilot,bfs,8,9
time_pilot,bfs,9,10
time_pilot,bfs,10,11
time_pilot,bfs,11,12
time_pilot,bfs,12,13
time_pilot,bfs,13,14
time_pilot,bfs,14,15
time_pilot,bfs,15,16
time_pilot,bfs,16,17
time_pilot,bfs,17,18
time_pilot,bfs,18,19
time_pilot,bfs,19,20
time_pilot,bfs,20,21
time_pilot,bfs,21,22
time_pilot,bfs,22,23
time_pilot,bfs,23,24
time_pilot,bfs,24,25
time_pilot,bfs,25,26
time_pilot,bfs,26,27
time_pilot,bfs,27,28
time_pilot,bfs,28,29
time_pilot,bfs,29,30
time_pilot,bfs,30,31
time_pilot,bfs,31,32
time_pilot,bfs,32,33
time_pilot,bfs,33,34
time_pilot,bfs,34,35
time_pilot,bfs,35,36
time_pilot,bfs,36,37
time_pilot,bfs,37,38
time_pilot,bfs,38,39
time_pilot,bfs,39,40
time_pilot,bfs,40,41
time_pilot,bfs,41,42
time_pilot,bfs,42,43
time_pilot,bfs,43,44
time_pilot,bfs,44,45
time_pilot,bfs,45,46
time_pilot,bfs,46,47
time_pilot,bfs,47,48
time_pilot,bfs,48,49
time_pilot,bfs,49,50
time_pilot,bfs,50,51
time_pilot,bfs,51,52
time_pilot,bfs,52,53
time_pilot,bfs,53,54
time_pilot,bfs,54,55
time_pilot,bfs,55,56
time_pilot,bfs,56,57
time_pilot,bfs,57,58
time_pilot,bfs,58,59
time_pilot,bfs,59,60
time_pilot,bfs,60,61
time_pilot,bfs,61,62
time_pilot,bfs,62,63
time_pilot,bfs,63,64
time_pilot,bfs,64,65
time_pilot,bfs,65,66
time_pilot,bfs,66,67
time_pilot,bfs,67,68
time_pilot,bfs,68,69
time_pilot,bfs,69,70
time_pilot,bfs,70,71
time_pilot,bfs,71,72
time_pilot,bfs,72,73
time_pilot,bfs,73,74
time_pilot,bfs,74,75
time_pilot,bfs,75,76
time_pilot,bfs,76,77
time_pilot,bfs,77,78
time_pilot,bfs,78,79
time_pilot,bfs,79,80
time_pilot,bfs,80,81
time_pilot,bfs,81,82
time_pilot,bfs,82,83
time_pilot,bfs,83,84
time_pilot,bfs,84,85
time_pilot,bfs,85,86
time_pilot,bfs,86,87
time_pilot,bfs,87,88
time_pilot,bfs,88,89
time_pilot,bfs,89,90
time_pilot,bfs,90,91
time_pilot,bfs,91,92
time_pilot,bfs,92,93
time_pilot,bfs,93,94
time_pilot,bfs,94,95
time_pilot,bfs,95,96
time_pilot,bfs,96,97
time_pilot,bfs,97,98
time_pilot,bfs,98,99
time_pilot,bfs,99,100
time_pilot,bfs,100,101
time_pilot,bfs,101,102
time_pilot,bfs,102,103
time_pilot,bfs,103,104
time_pilot,bfs,104,105
time_pilot,bfs,105,106
time_pilot,bfs,106,107
time_pilot,bfs,107,108
time_pilot,bfs,108,109
time_pilot,bfs,109,110
time_pilot,bfs,110,111
time_pilot,bfs,111,112
time_pilot,bfs,112,113
time_pilot,bfs,113,114
time_pilot,bfs,114,115
time_pilot,bfs,115,116
time_pilot,bfs,116,117
time_pilot,bfs,117,118
time_pilot,bfs,118,119
time_pilot,bfs,119,120
time_pilot,bfs,120,121
time_pilot,bfs,121,122
time_pilot,bfs,122,123
time_pilot,bfs,123,124
time_pilot,bfs,124,125
time_pilot,bfs,125,126
time_pilot,bfs,126,132
time_pilot,bfs,127,138
time_pilot,bfs,128,144
time_pilot,bfs,129,150
time_pilot,bfs,130,156
time_pilot,bfs,131,162
time_pilot,bfs,132,168
time_pilot,bfs,133,174
time_pilot,bfs,134,210
time_pilot,bfs,135,246
time_pilot,bfs,136,282
time_pilot,bfs,137,318
time_pilot,bfs,138,354
time_pilot,bfs,139,390
time_pilot,bfs,140,426
time_pilot,bfs,141,462
time_pilot,bfs,142,643
time_pilot,bfs,143,824
time_pilot,bfs,144,978
time_pilot,bfs,145,1132
time_pilot,bfs,146,1286
time_pilot,bfs,147,1440
time_pilot,bfs,148,1594
time_pilot,bfs,149,1748
time_pilot,bfs,150,2406
time_pilot,bfs,151,3064
time_pilot,bfs,152,3584
time_pilot,bfs,153,4104
time_pilot,bfs,154,4624
time_pilot,bfs,155,5144
time_pilot,bfs,156,5664
time_pilot,bfs,157,6184
time_pilot,bfs,158,8199
time_pilot,bfs,159,10214
time_pilot,id,0,1
time_pilot,id,1,2
time_pilot,id,2,3
time_pilot,id,3,4
time_pilot,id,4,5
time_pilot,id,5,6
time_pilot,id,6,7
time_pilot,id,7,8
time_pilot,id,8,9
time_pilot,id,9,10
time_pilot,id,10,11
time_pilot,id,11,12
time_pilot,id,12,13
time_pilot,id,13,14
time_pilot,id,14,15
time_pilot,id,15,16
time_pilot,id,16,17
time_pilot,id,17,18
time_pilot,id,18,19
time_pilot,id,19,20
time_pilot,id,20,21
time_pilot,id,21,22
time_pilot,id,22,23
time_pilot,id,23,24
time_pilot,id,24,25
time_pilot,id,25,26
time_pilot,id,26,27
time_pilot,id,27,28
time_pilot,id,28,29
time_pilot,id,29,30
time_pilot,id,30,31
time_pilot,id,31,32
time_pilot,id,32,33
time_pilot,id,33,34
time_pilot,id,34,35
time_pilot,id,35,36
time_pilot,id,36,37
time_pilot,id,37,38
time_pilot,id,38,39
time_pilot,id,39,40
time_pilot,id,40,41
time_pilot,id,41,42
time_pilot,id,42,43
time_pilot,id,43,44
time_pilot,id,44,45
time_pilot,id,45,46
time_pilot,id,46,47
time_pilot,id,47,48
time_pilot,id,48,49
time_pilot,id,49,50
time_pilot,id,50,51
time_pilot,id,51,52
time_pilot,id,52,53
time_pilot,id,53,54
time_pilot,id,54,55
time_pilot,id,55,56
time_pilot,id,56,57
time_pilot,id,57,58
time_pilot,id,58,59
time_pilot,id,59,60
time_pilot,id,60,61
time_pilot,id,61,62
time_pilot,id,62,63
time_pilot,id,63,64
time_pilot,id,64,65
time_pilot,id,65,66
time_pilot,id,66,67
time_pilot,id,67,68
time_pilot,id,68,69
time_pilot,id,69,70
time_pilot,id,70,71
time_pilot,id,71,72
time_pilot,id,72,73
time_pilot,id,73,74
time_pilot,id,74,75
time_pilot,id,75,76
time_pilot,id,76,77
time_pilot,id,77,78
time_pilot,id,78,79
time_pilot,id,79,80
time_pilot,id,80,81
time_pilot,id,81,82
time_pilot,id,82,83
time_pilot,id,83,84
time_pilot,id,84,85
time_pilot,id,85,86
time_pilot,id,86,87
time_pilot,id,87,88
time_pilot,id,88,89
time_pilot,id,89,90
time_pilot,id,90,91
time_pilot,id,91,92
time_pilot,id,92,93
time_pilot,id,93,94
time_pilot,id,94,95
time_pilot,id,95,96
time_pilot,id,96,97
time_pilot,id,97,98
time_pilot,id,98,99
time_pilot,id,99,100
time_pilot,id,100,101
time_pilot,id,101,102
time_pilot,id,102,103
time_pilot,id,103,104
time_pilot,id,104,105
time_pilot,id,105,106
time_pilot,id,106,107
time_pilot,id,107,108
time_pilot,id,108,109
time_pilot,id,109,110
time_pilot,id,110,111
time_pilot,id,111,112
time_pilot,id,112,113
time_pilot,id,113,114
time_pilot,id,114,115
time_pilot,id,115,116
time_pilot,id,116,117
time_pilot,id,117,118
time_pilot,id,118,119
time_pilot,id,119,120
time_pilot,id,120,121
time_pilot,id,121,122
time_pilot,id,122,123
time_pilot,id,123,124
time_pilot,id,124,125
time_pilot,id,125,126
time_pilot,id,126,132
time_pilot,id,127,138
time_pilot,id,128,144
time_pilot,id,129,150
time_pilot,id,130,156
time_pilot,id,131,162
time_pilot,id,132,168
time_pilot,id,133,174
time_pilot,id,134,210
time_pilot,id,135,246
time_pilot,id,136,282
time_pilot,id,137,318
time_pilot,id,138,354
time_pilot,id,139,390
time_pilot,id,140,426
time_pilot,id,141,462
time_pilot,id,142,643
time_pilot,id,143,824
time_pilot,id,144,978
time_pilot,id,145,1132
time_pilot,id,146,1286
time_pilot,id,147,1440
time_pilot,id,148,1594
time_pilot,id,149,1748
time_pilot,id,150,2406
time_pilot,id,151,3064
time_pilot,id,152,3584
time_pilot,id,153,4104
time_pilot,id,154,4624
time_pilot,id,155,5144
time_pilot,id,156,5664
time_pilot,id,157,6184
time_pilot,id,158,8199
time_pilot,id,159,10214
trondead,bfs,0,1
trondead,bfs,1,2
trondead,bfs,2,19
trondead,bfs,3,36
trondead,bfs,4,293
trondead,bfs,5,550
trondead,bfs,6,3591
trondead,bfs,7,6222
trondead,bfs,8,29407
trondead,id,0,1
trondead,id,1,2
trondead,id,2,19
trondead,id,3,36
trondead,id,4,293
trondead,id,5,550
trondead,id,6,3591
trondead,id,7,6222
trondead,id,8,29407
turmoil,bfs,0,1
turmoil,bfs,1,2
turmoil,bfs,2,3
turmoil,bfs,3,4
turmoil,bfs,4,5
turmoil,bfs,5,6
turmoil,bfs,6,7
turmoil,bfs,7,8
turmoil,bfs,8,9
turmoil,bfs,9,10
turmoil,bfs,10,11
turmoil,bfs,11,12
turmoil,bfs,12,13
turmoil,bfs,13,14
turmoil,bfs,14,15
turmoil,bfs,15,16
turmoil,bfs,16,17
turmoil,bfs,17,18
turmoil,bfs,18,19
turmoil,bfs,19,20
turmoil,bfs,20,21
turmoil,bfs,21,22
turmoil,bfs,22,23
turmoil,bfs,23,24
turmoil,bfs,24,25
turmoil,bfs,25,26
turmoil,bfs,26,27
turmoil,bfs,27,28
turmoil,bfs,28,29
turmoil,bfs,29,30
turmoil,bfs,30,31
turmoil,bfs,31,32
turmoil,bfs,32,33
turmoil,bfs,33,34
turmoil,bfs,34,35
turmoil,bfs,35,36
turmoil,bfs,36,37
turmoil,bfs,37,38
turmoil,bfs,38,39
turmoil,bfs,39,40
turmoil,bfs,40,41
turmoil,bfs,41,42
turmoil,bfs,42,43
turmoil,bfs,43,44
turmoil,bfs,44,45
turmoil,bfs,45,46
turmoil,bfs,46,47
turmoil,bfs,47,48
turmoil,bfs,48,49
turmoil,bfs,49,50
turmoil,bfs,50,51
turmoil,bfs,51,52
turmoil,bfs,52,53
turmoil,bfs,53,54
turmoil,bfs,54,55
turmoil,bfs,55,56
turmoil,bfs,56,57
turmoil,bfs,57,58
turmoil,bfs,58,59
turmoil,bfs,59,60
turmoil,bfs,60,61
turmoil,bfs,61,62
turmoil,bfs,62,63
turmoil,bfs,63,64
turmoil,bfs,64,65
turmoil,bfs,65,66
turmoil,bfs,66,67
turmoil,bfs,67,68
turmoil,bfs,68,69
turmoil,bfs,69,70
turmoil,bfs,70,71
turmoil,bfs,71,72
turmoil,bfs,72,73
turmoil,bfs,73,74
turmoil,bfs,74,75
turmoil,bfs,75,76
turmoil,bfs,76,77
turmoil,bfs,77,78
turmoil,bfs,78,79
turmoil,bfs,79,80
turmoil,bfs,80,81
turmoil,bfs,81,82
turmoil,bfs,82,83
turmoil,bfs,83,84
turmoil,bfs,84,85
turmoil,bfs,85,86
turmoil,bfs,86,87
turmoil,bfs,87,88
turmoil,bfs,88,89
turmoil,bfs,89,90
turmoil,bfs,90,91
turmoil,bfs,91,92
turmoil,bfs,92,93
turmoil,bfs,93,94
turmoil,bfs,94,95
turmoil,bfs,95,96
turmoil,bfs,96,97
turmoil,bfs,97,98
turmoil,bfs,98,99
turmoil,bfs,99,100
turmoil,bfs,100,101
turmoil,bfs,101,102
turmoil,bfs,102,103
turmoil,bfs,103,104
turmoil,bfs,104,105
turmoil,bfs,105,106
turmoil,bfs,106,107
turmoil,bfs,107,108
turmoil,bfs,108,109
turmoil,bfs,109,110
turmoil,bfs,110,111
turmoil,bfs,111,112
turmoil,bfs,112,113
turmoil,bfs,113,114
turmoil,bfs,114,115
turmoil,bfs,115,116
turmoil,bfs,116,117
turmoil,bfs,117,118
turmoil,bfs,118,119
turmoil,bfs,119,120
turmoil,bfs,120,121
turmoil,bfs,121,122
turmoil,bfs,122,123
turmoil,bfs,123,124
turmoil,bfs,124,125
turmoil,bfs,125,126
turmoil,bfs,126,127
turmoil,bfs,127,128
turmoil,bfs,128,129
turmoil,bfs,129,130
turmoil,bfs,130,131
turmoil,bfs,131,132
turmoil,bfs,132,133
turmoil,bfs,133,134
turmoil,bfs,134,135
turmoil,bfs,135,136
turmoil,bfs,136,137
turmoil,bfs,137,138
turmoil,bfs,138,139
turmoil,bfs,139,140
turmoil,bfs,140,141
turmoil,bfs,141,142
turmoil,bfs,142,143
turmoil,bfs,143,144
turmoil,bfs,144,145
turmoil,bfs,145,146
turmoil,bfs,146,147
turmoil,bfs,147,148
turmoil,bfs,148,149
turmoil,bfs,149,150
turmoil,bfs,150,151
turmoil,bfs,151,152
turmoil,bfs,152,153
turmoil,bfs,153,154
turmoil,bfs,154,155
turmoil,bfs,155,156
turmoil,bfs,156,157
turmoil,bfs,157,158
turmoil,bfs,158,159
turmoil,bfs,159,160
turmoil,bfs,160,161
turmoil,bfs,161,162
turmoil,bfs,162,163
turmoil,bfs,163,164
turmoil,bfs,164,165
turmoil,bfs,165,166
turmoil,bfs,166,167
turmoil,bfs,167,168
turmoil,bfs,168,169
turmoil,bfs,169,170
turmoil,bfs,170,171
turmoil,bfs,171,172
turmoil,bfs,172,173
turmoil,bfs,173,174
turmoil,bfs,174,175
turmoil,bfs,175,176
turmoil,bfs,176,177
turmoil,bfs,177,178
turmoil,bfs,178,179
turmoil,bfs,179,180
turmoil,bfs,180,181
turmoil,bfs,181,182
turmoil,bfs,182,183
turmoil,bfs,183,184
turmoil,bfs,184,185
turmoil,bfs,185,186
turmoil,bfs,186,187
turmoil,bfs,187,188
turmoil,bfs,188,189
turmoil,bfs,189,190
turmoil,bfs,190,191
turmoil,bfs,191,192
turmoil,bfs,192,193
turmoil,bfs,193,194
turmoil,bfs,194,195
turmoil,bfs,195,196
turmoil,bfs,196,197
turmoil,bfs,197,198
turmoil,bfs,198,199
turmoil,bfs,199,200
turmoil,bfs,200,201
turmoil,bfs,201,202
turmoil,bfs,202,203
turmoil,bfs,203,204
turmoil,bfs,204,205
turmoil,bfs,205,206
turmoil,bfs,206,207
turmoil,bfs,207,208
turmoil,bfs,208,209
turmoil,bfs,209,210
turmoil,bfs,210,211
turmoil,bfs,211,212
turmoil,bfs,212,213
turmoil,bfs,213,214
turmoil,bfs,214,215
turmoil,bfs,215,216
turmoil,bfs,216,217
turmoil,bfs,217,218
turmoil,bfs,218,219
turmoil,bfs,219,220
turmoil,bfs,220,221
turmoil,bfs,221,222
turmoil,bfs,222,223
turmoil,bfs,223,224
turmoil,bfs,224,225
turmoil,bfs,225,226
turmoil,bfs,226,227
turmoil,bfs,227,228
turmoil,bfs,228,229
turmoil,bfs,229,230
turmoil,bfs,230,231
turmoil,bfs,231,232
turmoil,bfs,232,233
turmoil,bfs,233,234
turmoil,bfs,234,235
turmoil,bfs,235,236
turmoil,bfs,236,237
turmoil,bfs,237,238
turmoil,bfs,238,239
turmoil,bfs,239,240
turmoil,bfs,240,241
turmoil,bfs,241,242
turmoil,bfs,242,243
turmoil,bfs,243,244
turmoil,bfs,244,245
turmoil,bfs,245,246
turmoil,bfs,246,247
turmoil,bfs,247,248
turmoil,bfs,248,249
turmoil,bfs,249,250
turmoil,bfs,250,251
turmoil,bfs,251,252
turmoil,bfs,252,253
turmoil,bfs,253,254
turmoil,bfs,254,255
turmoil,bfs,255,263
turmoil,bfs,256,301
turmoil,bfs,257,416
turmoil,bfs,258,678
turmoil,bfs,259,1219
turmoil,bfs,260,2409
turmoil,bfs,261,5206
turmoil,bfs,262,11642
turmoil,id,0,1
turmoil,id,1,2
turmoil,id,2,3
turmoil,id,3,4
turmoil,id,4,5
turmoil,id,5,6
turmoil,id,6,7
turmoil,id,7,8
turmoil,id,8,9
turmoil,id,9,10
turmoil,id,10,11
turmoil,id,11,12
turmoil,id,12,13
turmoil,id,13,14
turmoil,id,14,15
turmoil,id,15,16
turmoil,id,16,17
turmoil,id,17,18
turmoil,id,18,19
turmoil,id,19,20
turmoil,id,20,21
turmoil,id,21,22
turmoil,id,22,23
turmoil,id,23,24
turmoil,id,24,25
turmoil,id,25,26
turmoil,id,26,27
turmoil,id,27,28
turmoil,id,28,29
turmoil,id,29,30
turmoil,id,30,31
turmoil,id,31,32
turmoil,id,32,33
turmoil,id,33,34
turmoil,id,34,35
turmoil,id,35,36
turmoil,id,36,37
turmoil,id,37,38
turmoil,id,38,39
turmoil,id,39,40
turmoil,id,40,41
turmoil,id,41,42
turmoil,id,42,43
turmoil,id,43,44
turmoil,id,44,45
turmoil,id,45,46
turmoil,id,46,47
turmoil,id,47,48
turmoil,id,48,49
turmoil,id,49,50
turmoil,id,50,51
turmoil,id,51,52
turmoil,id,52,53
turmoil,id,53,54
turmoil,id,54,55
turmoil,id,55,56
turmoil,id,56,57
turmoil,id,57,58
turmoil,id,58,59
turmoil,id,59,60
turmoil,id,60,61
turmoil,id,61,62
turmoil,id,62,63
turmoil,id,63,64
turmoil,id,64,65
turmoil,id,65,66
turmoil,id,66,67
turmoil,id,67,68
turmoil,id,68,69
turmoil,id,69,70
turmoil,id,70,71
turmoil,id,71,72
turmoil,id,72,73
turmoil,id,73,74
turmoil,id,74,75
turmoil,id,75,76
turmoil,id,76,77
turmoil,id,77,78
turmoil,id,78,79
turmoil,id,79,80
turmoil,id,80,81
turmoil,id,81,82
turmoil,id,82,83
turmoil,id,83,84
turmoil,id,84,85
turmoil,id,85,86
turmoil,id,86,87
turmoil,id,87,88
turmoil,id,88,89
turmoil,id,89,90
turmoil,id,90,91
turmoil,id,91,92
turmoil,id,92,93
turmoil,id,93,94
turmoil,id,94,95
turmoil,id,95,96
turmoil,id,96,97
turmoil,id,97,98
turmoil,id,98,99
turmoil,id,99,100
turmoil,id,100,101
turmoil,id,101,102
turmoil,id,102,103
turmoil,id,103,104
turmoil,id,104,105
turmoil,id,105,106
turmoil,id,106,107
turmoil,id,107,108
turmoil,id,108,109
turmoil,id,109,110
turmoil,id,110,111
turmoil,id,111,112
turmoil,id,112,113
turmoil,id,113,114
turmoil,id,114,115
turmoil,id,115,116
turmoil,id,116,117
turmoil,id,117,118
turmoil,id,118,119
turmoil,id,119,120
turmoil,id,120,121
turmoil,id,121,122
turmoil,id,122,123
turmoil,id,123,124
turmoil,id,124,125
turmoil,id,125,126
turmoil,id,126,127
turmoil,id,127,128
turmoil,id,128,129
turmoil,id,129,130
turmoil,id,130,131
turmoil,id,131,132
turmoil,id,132,133
turmoil,id,133,134
turmoil,id,134,135
turmoil,id,135,136
turmoil,id,136,137
turmoil,id,137,138
turmoil,id,138,139
turmoil,id,139,140
turmoil,id,140,141
turmoil,id,141,142
turmoil,id,142,143
turmoil,id,143,144
turmoil,id,144,145
turmoil,id,145,146
turmoil,id,146,147
turmoil,id,147,148
turmoil,id,148,149
turmoil,id,149,150
turmoil,id,150,151
turmoil,id,151,152
turmoil,id,152,153
turmoil,id,153,154
turmoil,id,154,155
turmoil,id,155,156
turmoil,id,156,157
turmoil,id,157,158
turmoil,id,158,159
turmoil,id,159,160
turmoil,id,160,161
turmoil,id,161,162
turmoil,id,162,163
turmoil,id,163,164
turmoil,id,164,165
turmoil,id,165,166
turmoil,id,166,167
turmoil,id,167,168
turmoil,id,168,169
turmoil,id,169,170
turmoil,id,170,171
turmoil,id,171,172
turmoil,id,172,173
turmoil,id,173,174
turmoil,id,174,175
turmoil,id,175,176
turmoil,id,176,177
turmoil,id,177,178
turmoil,id,178,179
turmoil,id,179,180
turmoil,id,180,181
turmoil,id,181,182
turmoil,id,182,183
turmoil,id,183,184
turmoil,id,184,185
turmoil,id,185,186
turmoil,id,186,187
turmoil,id,187,188
turmoil,id,188,189
turmoil,id,189,190
turmoil,id,190,191
turmoil,id,191,192
turmoil,id,192,193
turmoil,id,193,194
turmoil,id,194,195
turmoil,id,195,196
turmoil,id,196,197
turmoil,id,197,198
turmoil,id,198,199
turmoil,id,199,200
turmoil,id,200,201
turmoil,id,201,202
turmoil,id,202,203
turmoil,id,203,204
turmoil,id,204,205
turmoil,id,205,206
turmoil,id,206,207
turmoil,id,207,208
turmoil,id,208,209
turmoil,id,209,210
turmoil,id,210,211
turmoil,id,211,212
turmoil,id,212,213
turmoil,id,213,214
turmoil,id,214,215
turmoil,id,215,216
turmoil,id,216,217
turmoil,id,217,218
turmoil,id,218,219
turmoil,id,219,220
turmoil,id,220,221
turmoil,id,221,222
turmoil,id,222,223
turmoil,id,223,224
turmoil,id,224,225
turmoil,id,225,226
turmoil,id,226,227
turmoil,id,227,228
turmoil,id,228,229
turmoil,id,229,230
turmoil,id,230,231
turmoil,id,231,232
turmoil,id,232,233
turmoil,id,233,234
turmoil,id,234,235
turmoil,id,235,236
turmoil,id,236,237
turmoil,id,237,238
turmoil,id,238,239
turmoil,id,239,240
turmoil,id,240,241
turmoil,id,241,242
turmoil,id,242,243
turmoil,id,243,244
turmoil,id,244,245
turmoil,id,245,246
turmoil,id,246,247
turmoil,id,247,248
turmoil,id,248,249
turmoil,id,249,250
turmoil,id,250,251
turmoil,id,251,252
turmoil,id,252,253
turmoil,id,253,254
turmoil,id,254,255
turmoil,id,255,263
turmoil,id,256,301
turmoil,id,257,416
turmoil,id,258,678
turmoil,id,259,1219
turmoil,id,260,2409
turmoil,id,261,5206
turmoil,id,262,11642
tutankham,bfs,0,1
tutankham,bfs,1,9
tutankham,bfs,2,17
tutankham,bfs,3,25
tutankham,bfs,4,33
tutankham,bfs,5,41
tutankham,bfs,6,49
tutankham,bfs,7,57
tutankham,bfs,8,65
tutankham,bfs,9,73
tutankham,bfs,10,81
tutankham,bfs,11,89
tutankham,bfs,12,97
tutankham,bfs,13,105
tutankham,bfs,14,113
tutankham,bfs,15,121
tutankham,bfs,16,129
tutankham,bfs,17,137
tutankham,bfs,18,145
tutankham,bfs,19,153
tutankham,bfs,20,161
tutankham,bfs,21,169
tutankham,bfs,22,177
tutankham,bfs,23,185
tutankham,bfs,24,193
tutankham,bfs,25,201
tutankham,bfs,26,209
tutankham,bfs,27,217
tutankham,bfs,28,225
tutankham,bfs,29,233
tutankham,bfs,30,241
tutankham,bfs,31,249
tutankham,bfs,32,293
tutankham,bfs,33,454
tutankham,bfs,34,622
tutankham,bfs,35,925
tutankham,bfs,36,2086
tutankham,bfs,37,3943
tutankham,bfs,38,5906
tutankham,bfs,39,9083
tutankham,bfs,40,16004
tutankham,id,0,1
tutankham,id,1,9
tutankham,id,2,17
tutankham,id,3,25
tutankham,id,4,33
tutankham,id,5,41
tutankham,id,6,49
tutankham,id,7,57
tutankham,id,8,65
tutankham,id,9,73
tutankham,id,10,81
tutankham,id,11,89
tutankham,id,12,97
tutankham,id,13,105
tutankham,id,14,113
tutankham,id,15,121
tutankham,id,16,129
tutankham,id,17,137
tutankham,id,18,145
tutankham,id,19,153
tutankham,id,20,161
tutankham,id,21,169
tutankham,id,22,177
tutankham,id,23,185
tutankham,id,24,193
tutankham,id,25,201
tutankham,id,26,209
tutankham,id,27,217
tutankham,id,28,225
tutankham,id,29,233
tutankham,id,30,241
tutankham,id,31,249
tutankham,id,32,293
tutankham,id,33,454
tutankham,id,34,622
tutankham,id,35,925
tutankham,id,36,2086
tutankham,id,37,3943
tutankham,id,38,5906
tutankham,id,39,9083
tutankham,id,40,16004
up_n_down,bfs,0,1
up_n_down,bfs,1,2
up_n_down,bfs,2,3
up_n_down,bfs,3,4
up_n_down,bfs,4,5
up_n_down,bfs,5,6
up_n_down,bfs,6,7
up_n_down,bfs,7,8
up_n_down,bfs,8,9
up_n_down,bfs,9,10
up_n_down,bfs,10,11
up_n_down,bfs,11,12
up_n_down,bfs,12,13
up_n_down,bfs,13,14
up_n_down,bfs,14,15
up_n_down,bfs,15,16
up_n_down,bfs,16,17
up_n_down,bfs,17,18
up_n_down,bfs,18,19
up_n_down,bfs,19,20
up_n_down,bfs,20,21
up_n_down,bfs,21,22
up_n_down,bfs,22,23
up_n_down,bfs,23,24
up_n_down,bfs,24,25
up_n_down,bfs,25,26
up_n_down,bfs,26,27
up_n_down,bfs,27,28
up_n_down,bfs,28,29
up_n_down,bfs,29,30
up_n_down,bfs,30,31
up_n_down,bfs,31,32
up_n_down,bfs,32,33
up_n_down,bfs,33,34
up_n_down,bfs,34,35
up_n_down,bfs,35,36
up_n_down,bfs,36,37
up_n_down,bfs,37,38
up_n_down,bfs,38,39
up_n_down,bfs,39,40
up_n_down,bfs,40,41
up_n_down,bfs,41,42
up_n_down,bfs,42,43
up_n_down,bfs,43,44
up_n_down,bfs,44,45
up_n_down,bfs,45,46
up_n_down,bfs,46,47
up_n_down,bfs,47,48
up_n_down,bfs,48,49
up_n_down,bfs,49,50
up_n_down,bfs,50,51
up_n_down,bfs,51,52
up_n_down,bfs,52,53
up_n_down,bfs,53,54
up_n_down,bfs,54,55
up_n_down,bfs,55,56
up_n_down,bfs,56,57
up_n_down,bfs,57,58
up_n_down,bfs,58,59
up_n_down,bfs,59,60
up_n_down,bfs,60,61
up_n_down,bfs,61,62
up_n_down,bfs,62,63
up_n_down,bfs,63,64
up_n_down,bfs,64,70
up_n_down,bfs,65,99
up_n_down,bfs,66,188
up_n_down,bfs,67,474
up_n_down,bfs,68,1478
up_n_down,bfs,69,4423
up_n_down,bfs,70,12533
up_n_down,id,0,1
up_n_down,id,1,2
up_n_down,id,2,3
up_n_down,id,3,4
up_n_down,id,4,5
up_n_down,id,5,6
up_n_down,id,6,7
up_n_down,id,7,8
up_n_down,id,8,9
up_n_down,id,9,10
up_n_down,id,10,11
up_n_down,id,11,12
up_n_down,id,12,13
up_n_down,id,13,14
up_n_down,id,14,15
up_n_down,id,15,16
up_n_down,id,16,17
up_n_down,id,17,18
up_n_down,id,18,19
up_n_down,id,19,20
up_n_down,id,20,21
up_n_down,id,21,22
up_n_down,id,22,23
up_n_down,id,23,24
up_n_down,id,24,25
up_n_down,id,25,26
up_n_down,id,26,27
up_n_down,id,27,28
up_n_down,id,28,29
up_n_down,id,29,30
up_n_down,id,30,31
up_n_down,id,31,32
up_n_down,id,32,33
up_n_down,id,33,34
up_n_down,id,34,35
up_n_down,id,35,36
up_n_down,id,36,37
up_n_down,id,37,38
up_n_down,id,38,39
up_n_down,id,39,40
up_n_down,id,40,41
up_n_down,id,41,42
up_n_down,id,42,43
up_n_down,id,43,44
up_n_down,id,44,45
up_n_down,id,45,46
up_n_down,id,46,47
up_n_down,id,47,48
up_n_down,id,48,49
up_n_down,id,49,50
up_n_down,id,50,51
up_n_down,id,51,52
up_n_down,id,52,53
up_n_down,id,53,54
up_n_down,id,54,55
up_n_down,id,55,56
up_n_down,id,56,57
up_n_down,id,57,58
up_n_down,id,58,59
up_n_down,id,59,60
up_n_down,id,60,61
up_n_down,id,61,62
up_n_down,id,62,63
up_n_down,id,63,64
up_n_down,id,64,70
up_n_down,id,65,99
up_n_down,id,66,188
up_n_down,id,67,474
up_n_down,id,68,1478
up_n_down,id,69,4423
up_n_down,id,70,12533
venture,bfs,0,1
venture,bfs,1,2
venture,bfs,2,3
venture,bfs,3,4
venture,bfs,4,5
venture,bfs,5,6
venture,bfs,6,7
venture,bfs,7,8
venture,bfs,8,9
venture,bfs,9,10
venture,bfs,10,11
venture,bfs,11,12
venture,bfs,12,13
venture,bfs,13,14
venture,bfs,14,15
venture,bfs,15,16
venture,bfs,16,17
venture,bfs,17,18
venture,bfs,18,19
venture,bfs,19,20
venture,bfs,20,21
venture,bfs,21,22
venture,bfs,22,23
venture,bfs,23,24
venture,bfs,24,25
venture,bfs,25,26
venture,bfs,26,27
venture,bfs,27,28
venture,bfs,28,29
venture,bfs,29,30
venture,bfs,30,31
venture,bfs,31,32
venture,bfs,32,33
venture,bfs,33,34
venture,bfs,34,35
venture,bfs,35,36
venture,bfs,36,37
venture,bfs,37,38
venture,bfs,38,39
venture,bfs,39,40
venture,bfs,40,41
venture,bfs,41,42
venture,bfs,42,43
venture,bfs,43,44
venture,bfs,44,45
venture,bfs,45,46
venture,bfs,46,47
venture,bfs,47,48
venture,bfs,48,49
venture,bfs,49,50
venture,bfs,50,51
venture,bfs,51,52
venture,bfs,52,53
venture,bfs,53,54
venture,bfs,54,55
venture,bfs,55,56
venture,bfs,56,57
venture,bfs,57,58
venture,bfs,58,59
venture,bfs,59,60
venture,bfs,60,61
venture,bfs,61,62
venture,bfs,62,63
venture,bfs,63,64
venture,bfs,64,65
venture,bfs,65,66
venture,bfs,66,75
venture,bfs,67,84
venture,bfs,68,93
venture,bfs,69,102
venture,bfs,70,183
venture,bfs,71,264
venture,bfs,72,345
venture,bfs,73,426
venture,bfs,74,1062
venture,bfs,75,1478
venture,bfs,76,1894
venture,bfs,77,2310
venture,bfs,78,5445
venture,bfs,79,6742
venture,bfs,80,8039
venture,bfs,81,9336
venture,bfs,82,19377
venture,id,0,1
venture,id,1,2
venture,id,2,3
venture,id,3,4
venture,id,4,5
venture,id,5,6
venture,id,6,7
venture,id,7,8
venture,id,8,9
venture,id,9,10
venture,id,10,11
venture,id,11,12
venture,id,12,13
venture,id,13,14
venture,id,14,15
venture,id,15,16
venture,id,16,17
venture,id,17,18
venture,id,18,19
venture,id,19,20
venture,id,20,21
venture,id,21,22
venture,id,22,23
venture,id,23,24
venture,id,24,25
venture,id,25,26
venture,id,26,27
venture,id,27,28
venture,id,28,29
venture,id,29,30
venture,id,30,31
venture,id,31,32
venture,id,32,33
venture,id,33,34
venture,id,34,35
venture,id,35,36
venture,id,36,37
venture,id,37,38
venture,id,38,39
venture,id,39,40
venture,id,40,41
venture,id,41,42
venture,id,42,43
venture,id,43,44
venture,id,44,45
venture,id,45,46
venture,id,46,47
venture,id,47,48
venture,id,48,49
venture,id,49,50
venture,id,50,51
venture,id,51,52
venture,id,52,53
venture,id,53,54
venture,id,54,55
venture,id,55,56
venture,id,56,57
venture,id,57,58
venture,id,58,59
venture,id,59,60
venture,id,60,61
venture,id,61,62
venture,id,62,63
venture,id,63,64
venture,id,64,65
venture,id,65,66
venture,id,66,75
venture,id,67,84
venture,id,68,93
venture,id,69,102
venture,id,70,183
venture,id,71,264
venture,id,72,345
venture,id,73,426
venture,id,74,1062
venture,id,75,1478
venture,id,76,1894
venture,id,77,2310
venture,id,78,5445
venture,id,79,6742
venture,id,80,8039
venture,id,81,9336
venture,id,82,19377
video_checkers,bfs,0,1
video_checkers,bfs,1,3
video_checkers,bfs,2,6
video_checkers,bfs,3,10
video_checkers,bfs,4,14
video_checkers,bfs,5,18
video_checkers,bfs,6,22
video_checkers,bfs,7,26
video_checkers,bfs,8,30
video_checkers,bfs,9,34
video_checkers,bfs,10,38
video_checkers,bfs,11,42
video_checkers,bfs,12,46
video_checkers,bfs,13,50
video_checkers,bfs,14,54
video_checkers,bfs,15,58
video_checkers,bfs,16,62
video_checkers,bfs,17,66
video_checkers,bfs,18,70
video_checkers,bfs,19,74
video_checkers,bfs,20,78
video_checkers,bfs,21,82
video_checkers,bfs,22,86
video_checkers,bfs,23,90
video_checkers,bfs,24,94
video_checkers,bfs,25,103
video_checkers,bfs,26,121
video_checkers,bfs,27,141
video_checkers,bfs,28,163
video_checkers,bfs,29,187
video_checkers,bfs,30,213
video_checkers,bfs,31,241
video_checkers,bfs,32,271
video_checkers,bfs,33,303
video_checkers,bfs,34,337
video_checkers,bfs,35,373
video_checkers,bfs,36,411
video_checkers,bfs,37,451
video_checkers,bfs,38,493
video_checkers,bfs,39,537
video_checkers,bfs,40,583
video_checkers,bfs,41,631
video_checkers,bfs,42,681
video_checkers,bfs,43,733
video_checkers,bfs,44,787
video_checkers,bfs,45,843
video_checkers,bfs,46,901
video_checkers,bfs,47,961
video_checkers,bfs,48,1023
video_checkers,bfs,49,1087
video_checkers,bfs,50,1153
video_checkers,bfs,51,1221
video_checkers,bfs,52,1291
video_checkers,bfs,53,1363
video_checkers,bfs,54,1437
video_checkers,bfs,55,1513
video_checkers,bfs,56,1591
video_checkers,bfs,57,1682
video_checkers,bfs,58,1787
video_checkers,bfs,59,1899
video_checkers,bfs,60,2018
video_checkers,bfs,61,2142
video_checkers,bfs,62,2270
video_checkers,bfs,63,2402
video_checkers,bfs,64,2538
video_checkers,bfs,65,2678
video_checkers,bfs,66,2822
video_checkers,bfs,67,2970
video_checkers,bfs,68,3122
video_checkers,bfs,69,3278
video_checkers,bfs,70,3438
video_checkers,bfs,71,3602
video_checkers,bfs,72,3770
video_checkers,bfs,73,3942
video_checkers,bfs,74,4118
video_checkers,bfs,75,4298
video_checkers,bfs,76,4482
video_checkers,bfs,77,4670
video_checkers,bfs,78,4862
video_checkers,bfs,79,5057
video_checkers,bfs,80,5255
video_checkers,bfs,81,5456
video_checkers,bfs,82,5660
video_checkers,bfs,83,5867
video_checkers,bfs,84,6077
video_checkers,bfs,85,6290
video_checkers,bfs,86,6506
video_checkers,bfs,87,6725
video_checkers,bfs,88,6947
video_checkers,bfs,89,7189
video_checkers,bfs,90,7455
video_checkers,bfs,91,7728
video_checkers,bfs,92,8008
video_checkers,bfs,93,8295
video_checkers,bfs,94,8589
video_checkers,bfs,95,8889
video_checkers,bfs,96,9195
video_checkers,bfs,97,9507
video_checkers,bfs,98,9825
video_checkers,bfs,99,10149
video_checkers,id,0,1
video_checkers,id,1,3
video_checkers,id,2,6
video_checkers,id,3,10
video_checkers,id,4,14
video_checkers,id,5,18
video_checkers,id,6,22
video_checkers,id,7,26
video_checkers,id,8,30
video_checkers,id,9,34
video_checkers,id,10,38
video_checkers,id,11,42
video_checkers,id,12,46
video_checkers,id,13,50
video_checkers,id,14,54
video_checkers,id,15,58
video_checkers,id,16,62
video_checkers,id,17,66
video_checkers,id,18,70
video_checkers,id,19,74
video_checkers,id,20,78
video_checkers,id,21,82
video_checkers,id,22,86
video_checkers,id,23,90
video_checkers,id,24,94
video_checkers,id,25,103
video_checkers,id,26,121
video_checkers,id,27,141
video_checkers,id,28,163
video_checkers,id,29,187
video_checkers,id,30,213
video_checkers,id,31,241
video_checkers,id,32,271
video_checkers,id,33,303
video_checkers,id,34,337
video_checkers,id,35,373
video_checkers,id,36,411
video_checkers,id,37,451
video_checkers,id,38,493
video_checkers,id,39,537
video_checkers,id,40,583
video_checkers,id,41,631
video_checkers,id,42,681
video_checkers,id,43,733
video_checkers,id,44,787
video_checkers,id,45,843
video_checkers,id,46,901
video_checkers,id,47,961
video_checkers,id,48,1023
video_checkers,id,49,1087
video_checkers,id,50,1153
video_checkers,id,51,1221
video_checkers,id,52,1291
video_checkers,id,53,1363
video_checkers,id,54,1437
video_checkers,id,55,1513
video_checkers,id,56,1591
video_checkers,id,57,1682
video_checkers,id,58,1787
video_checkers,id,59,1899
video_checkers,id,60,2018
video_checkers,id,61,2142
video_checkers,id,62,2270
video_checkers,id,63,2402
video_checkers,id,64,2538
video_checkers,id,65,2678
video_checkers,id,66,2822
video_checkers,id,67,2970
video_checkers,id,68,3122
video_checkers,id,69,3278
video_checkers,id,70,3438
video_checkers,id,71,3602
video_checkers,id,72,3770
video_checkers,id,73,3942
video_checkers,id,74,4118
video_checkers,id,75,4298
video_checkers,id,76,4482
video_checkers,id,77,4670
video_checkers,id,78,4862
video_checkers,id,79,5057
video_checkers,id,80,5255
video_checkers,id,81,5456
video_checkers,id,82,5660
video_checkers,id,83,5867
video_checkers,id,84,6077
video_checkers,id,85,6290
video_checkers,id,86,6506
video_checkers,id,87,6725
video_checkers,id,88,6947
video_checkers,id,89,7189
video_checkers,id,90,7455
video_checkers,id,91,7728
video_checkers,id,92,8008
video_checkers,id,93,8295
video_checkers,id,94,8589
video_checkers,id,95,8889
video_checkers,id,96,9195
video_checkers,id,97,9507
video_checkers,id,98,9825
video_checkers,id,99,10149
videochess,bfs,0,1
videochess,bfs,1,2
videochess,bfs,2,3
videochess,bfs,3,4
videochess,bfs,4,5
videochess,bfs,5,6
videochess,bfs,6,7
videochess,bfs,7,8
videochess,bfs,8,9
videochess,bfs,9,10
videochess,bfs,10,11
videochess,bfs,11,12
videochess,bfs,12,13
videochess,bfs,13,14
videochess,bfs,14,15
videochess,bfs,15,16
videochess,bfs,16,17
videochess,bfs,17,18
videochess,bfs,18,19
videochess,bfs,19,20
videochess,bfs,20,21
videochess,bfs,21,22
videochess,bfs,22,23
videochess,bfs,23,24
videochess,bfs,24,25
videochess,bfs,25,26
videochess,bfs,26,27
videochess,bfs,27,28
videochess,bfs,28,29
videochess,bfs,29,30
videochess,bfs,30,31
videochess,bfs,31,32
videochess,bfs,32,42
videochess,bfs,33,61
videochess,bfs,34,88
videochess,bfs,35,123
videochess,bfs,36,166
videochess,bfs,37,217
videochess,bfs,38,276
videochess,bfs,39,343
videochess,bfs,40,418
videochess,bfs,41,501
videochess,bfs,42,592
videochess,bfs,43,691
videochess,bfs,44,798
videochess,bfs,45,913
videochess,bfs,46,1036
videochess,bfs,47,1167
videochess,bfs,48,1306
videochess,bfs,49,1453
videochess,bfs,50,1608
videochess,bfs,51,1771
videochess,bfs,52,1942
videochess,bfs,53,2121
videochess,bfs,54,2308
videochess,bfs,55,2503
videochess,bfs,56,2706
videochess,bfs,57,2917
videochess,bfs,58,3136
videochess,bfs,59,3363
videochess,bfs,60,3598
videochess,bfs,61,3841
videochess,bfs,62,4092
videochess,bfs,63,4351
videochess,bfs,64,4618
videochess,bfs,65,4910
videochess,bfs,66,5227
videochess,bfs,67,5561
videochess,bfs,68,5912
videochess,bfs,69,6280
videochess,bfs,70,6665
videochess,bfs,71,7067
videochess,bfs,72,7486
videochess,bfs,73,7922
videochess,bfs,74,8375
videochess,bfs,75,8845
videochess,bfs,76,9332
videochess,bfs,77,9836
videochess,bfs,78,10357
videochess,id,0,1
videochess,id,1,2
videochess,id,2,3
videochess,id,3,4
videochess,id,4,5
videochess,id,5,6
videochess,id,6,7
videochess,id,7,8
videochess,id,8,9
videochess,id,9,10
videochess,id,10,11
videochess,id,11,12
videochess,id,12,13
videochess,id,13,14
videochess,id,14,15
videochess,id,15,16
videochess,id,16,17
videochess,id,17,18
videochess,id,18,19
videochess,id,19,20
videochess,id,20,21
videochess,id,21,22
videochess,id,22,23
videochess,id,23,24
videochess,id,24,25
videochess,id,25,26
videochess,id,26,27
videochess,id,27,28
videochess,id,28,29
videochess,id,29,30
videochess,id,30,31
videochess,id,31,32
videochess,id,32,42
videochess,id,33,61
videochess,id,34,88
videochess,id,35,123
videochess,id,36,166
videochess,id,37,217
videochess,id,38,276
videochess,id,39,343
videochess,id,40,418
videochess,id,41,501
videochess,id,42,592
videochess,id,43,691
videochess,id,44,798
videochess,id,45,913
videochess,id,46,1036
videochess,id,47,1167
videochess,id,48,1306
videochess,id,49,1453
videochess,id,50,1608
videochess,id,51,1771
videochess,id,52,1942
videochess,id,53,2121
videochess,id,54,2308
videochess,id,55,2503
videochess,id,56,2706
videochess,id,57,2917
videochess,id,58,3136
videochess,id,59,3363
videochess,id,60,3598
videochess,id,61,3841
videochess,id,62,4092
videochess,id,63,4351
videochess,id,64,4618
videochess,id,65,4910
videochess,id,66,5227
videochess,id,67,5561
videochess,id,68,5912
videochess,id,69,6280
videochess,id,70,6665
videochess,id,71,7067
videochess,id,72,7486
videochess,id,73,7922
videochess,id,74,8375
videochess,id,75,8845
videochess,id,76,9332
videochess,id,77,9836
videochess,id,78,10357
videocube,bfs,0,1
videocube,bfs,1,2
videocube,bfs,2,7
videocube,bfs,3,12
videocube,bfs,4,17
videocube,bfs,5,22
videocube,bfs,6,31
videocube,bfs,7,40
videocube,bfs,8,49
videocube,bfs,9,58
videocube,bfs,10,71
videocube,bfs,11,84
videocube,bfs,12,97
videocube,bfs,13,110
videocube,bfs,14,127
videocube,bfs,15,144
videocube,bfs,16,161
videocube,bfs,17,178
videocube,bfs,18,204
videocube,bfs,19,229
videocube,bfs,20,254
videocube,bfs,21,279
videocube,bfs,22,317
videocube,bfs,23,354
videocube,bfs,24,391
videocube,bfs,25,428
videocube,bfs,26,494
videocube,bfs,27,556
videocube,bfs,28,618
videocube,bfs,29,680
videocube,bfs,30,775
videocube,bfs,31,866
videocube,bfs,32,957
videocube,bfs,33,1048
videocube,bfs,34,1181
videocube,bfs,35,1309
videocube,bfs,36,1437
videocube,bfs,37,1565
videocube,bfs,38,1744
videocube,bfs,39,1918
videocube,bfs,40,2092
videocube,bfs,41,2266
videocube,bfs,42,2497
videocube,bfs,43,2720
videocube,bfs,44,2943
videocube,bfs,45,3166
videocube,bfs,46,3485
videocube,bfs,47,3792
videocube,bfs,48,4099
videocube,bfs,49,4406
videocube,bfs,50,4892
videocube,bfs,51,5341
videocube,bfs,52,5790
videocube,bfs,53,6239
videocube,bfs,54,6906
videocube,bfs,55,7536
videocube,bfs,56,8166
videocube,bfs,57,8796
videocube,bfs,58,9674
videocube,bfs,59,10511
videocube,id,0,1
videocube,id,1,2
videocube,id,2,7
videocube,id,3,12
videocube,id,4,17
videocube,id,5,22
videocube,id,6,31
videocube,id,7,40
videocube,id,8,49
videocube,id,9,58
videocube,id,10,71
videocube,id,11,84
videocube,id,12,97
videocube,id,13,110
videocube,id,14,127
videocube,id,15,144
videocube,id,16,161
videocube,id,17,178
videocube,id,18,204
videocube,id,19,229
videocube,id,20,254
videocube,id,21,279
videocube,id,22,317
videocube,id,23,354
videocube,id,24,391
videocube,id,25,428
videocube,id,26,494
videocube,id,27,556
videocube,id,28,618
videocube,id,29,680
videocube,id,30,775
videocube,id,31,866
videocube,id,32,957
videocube,id,33,1048
videocube,id,34,1181
videocube,id,35,1309
videocube,id,36,1437
videocube,id,37,1565
videocube,id,38,1744
videocube,id,39,1918
videocube,id,40,2092
videocube,id,41,2266
videocube,id,42,2497
videocube,id,43,2720
videocube,id,44,2943
videocube,id,45,3166
videocube,id,46,3485
videocube,id,47,3792
videocube,id,48,4099
videocube,id,49,4406
videocube,id,50,4892
videocube,id,51,5341
videocube,id,52,5790
videocube,id,53,6239
videocube,id,54,6906
videocube,id,55,7536
videocube,id,56,8166
videocube,id,57,8796
videocube,id,58,9674
videocube,id,59,10511
video_pinball,bfs,0,1
video_pinball,bfs,1,6
video_pinball,bfs,2,33
video_pinball,bfs,3,158
video_pinball,bfs,4,563
video_pinball,bfs,5,1909
video_pinball,bfs,6,8926
video_pinball,bfs,7,28951
video_pinball,id,0,1
video_pinball,id,1,6
video_pinball,id,2,33
video_pinball,id,3,158
video_pinball,id,4,563
video_pinball,id,5,1909
video_pinball,id,6,8926
video_pinball,id,7,28951
wizard_of_wor,bfs,0,1
wizard_of_wor,bfs,1,2
wizard_of_wor,bfs,2,3
wizard_of_wor,bfs,3,4
wizard_of_wor,bfs,4,5
wizard_of_wor,bfs,5,6
wizard_of_wor,bfs,6,7
wizard_of_wor,bfs,7,8
wizard_of_wor,bfs,8,9
wizard_of_wor,bfs,9,10
wizard_of_wor,bfs,10,11
wizard_of_wor,bfs,11,12
wizard_of_wor,bfs,12,13
wizard_of_wor,bfs,13,14
wizard_of_wor,bfs,14,15
wizard_of_wor,bfs,15,16
wizard_of_wor,bfs,16,17
wizard_of_wor,bfs,17,18
wizard_of_wor,bfs,18,19
wizard_of_wor,bfs,19,20
wizard_of_wor,bfs,20,21
wizard_of_wor,bfs,21,22
wizard_of_wor,bfs,22,23
wizard_of_wor,bfs,23,24
wizard_of_wor,bfs,24,25
wizard_of_wor,bfs,25,26
wizard_of_wor,bfs,26,27
wizard_of_wor,bfs,27,28
wizard_of_wor,bfs,28,29
wizard_of_wor,bfs,29,30
wizard_of_wor,bfs,30,31
wizard_of_wor,bfs,31,32
wizard_of_wor,bfs,32,33
wizard_of_wor,bfs,33,34
wizard_of_wor,bfs,34,35
wizard_of_wor,bfs,35,36
wizard_of_wor,bfs,36,37
wizard_of_wor,bfs,37,38
wizard_of_wor,bfs,38,39
wizard_of_wor,bfs,39,40
wizard_of_wor,bfs,40,41
wizard_of_wor,bfs,41,42
wizard_of_wor,bfs,42,43
wizard_of_wor,bfs,43,44
wizard_of_wor,bfs,44,45
wizard_of_wor,bfs,45,46
wizard_of_wor,bfs,46,47
wizard_of_wor,bfs,47,48
wizard_of_wor,bfs,48,49
wizard_of_wor,bfs,49,50
wizard_of_wor,bfs,50,51
wizard_of_wor,bfs,51,52
wizard_of_wor,bfs,52,53
wizard_of_wor,bfs,53,54
wizard_of_wor,bfs,54,55
wizard_of_wor,bfs,55,56
wizard_of_wor,bfs,56,57
wizard_of_wor,bfs,57,58
wizard_of_wor,bfs,58,59
wizard_of_wor,bfs,59,60
wizard_of_wor,bfs,60,61
wizard_of_wor,bfs,61,62
wizard_of_wor,bfs,62,63
wizard_of_wor,bfs,63,64
wizard_of_wor,bfs,64,65
wizard_of_wor,bfs,65,66
wizard_of_wor,bfs,66,67
wizard_of_wor,bfs,67,68
wizard_of_wor,bfs,68,69
wizard_of_wor,bfs,69,70
wizard_of_wor,bfs,70,71
wizard_of_wor,bfs,71,72
wizard_of_wor,bfs,72,73
wizard_of_wor,bfs,73,74
wizard_of_wor,bfs,74,75
wizard_of_wor,bfs,75,76
wizard_of_wor,bfs,76,77
wizard_of_wor,bfs,77,78
wizard_of_wor,bfs,78,79
wizard_of_wor,bfs,79,80
wizard_of_wor,bfs,80,81
wizard_of_wor,bfs,81,82
wizard_of_wor,bfs,82,83
wizard_of_wor,bfs,83,84
wizard_of_wor,bfs,84,85
wizard_of_wor,bfs,85,86
wizard_of_wor,bfs,86,87
wizard_of_wor,bfs,87,88
wizard_of_wor,bfs,88,89
wizard_of_wor,bfs,89,90
wizard_of_wor,bfs,90,91
wizard_of_wor,bfs,91,92
wizard_of_wor,bfs,92,93
wizard_of_wor,bfs,93,94
wizard_of_wor,bfs,94,95
wizard_of_wor,bfs,95,96
wizard_of_wor,bfs,96,97
wizard_of_wor,bfs,97,98
wizard_of_wor,bfs,98,99
wizard_of_wor,bfs,99,100
wizard_of_wor,bfs,100,101
wizard_of_wor,bfs,101,102
wizard_of_wor,bfs,102,103
wizard_of_wor,bfs,103,104
wizard_of_wor,bfs,104,105
wizard_of_wor,bfs,105,106
wizard_of_wor,bfs,106,107
wizard_of_wor,bfs,107,108
wizard_of_wor,bfs,108,109
wizard_of_wor,bfs,109,110
wizard_of_wor,bfs,110,111
wizard_of_wor,bfs,111,112
wizard_of_wor,bfs,112,113
wizard_of_wor,bfs,113,114
wizard_of_wor,bfs,114,115
wizard_of_wor,bfs,115,116
wizard_of_wor,bfs,116,117
wizard_of_wor,bfs,117,118
wizard_of_wor,bfs,118,119
wizard_of_wor,bfs,119,120
wizard_of_wor,bfs,120,121
wizard_of_wor,bfs,121,122
wizard_of_wor,bfs,122,123
wizard_of_wor,bfs,123,124
wizard_of_wor,bfs,124,125
wizard_of_wor,bfs,125,126
wizard_of_wor,bfs,126,127
wizard_of_wor,bfs,127,128
wizard_of_wor,bfs,128,129
wizard_of_wor,bfs,129,130
wizard_of_wor,bfs,130,131
wizard_of_wor,bfs,131,132
wizard_of_wor,bfs,132,133
wizard_of_wor,bfs,133,134
wizard_of_wor,bfs,134,135
wizard_of_wor,bfs,135,136
wizard_of_wor,bfs,136,137
wizard_of_wor,bfs,137,138
wizard_of_wor,bfs,138,139
wizard_of_wor,bfs,139,140
wizard_of_wor,bfs,140,141
wizard_of_wor,bfs,141,142
wizard_of_wor,bfs,142,143
wizard_of_wor,bfs,143,144
wizard_of_wor,bfs,144,145
wizard_of_wor,bfs,145,146
wizard_of_wor,bfs,146,147
wizard_of_wor,bfs,147,148
wizard_of_wor,bfs,148,149
wizard_of_wor,bfs,149,150
wizard_of_wor,bfs,150,151
wizard_of_wor,bfs,151,152
wizard_of_wor,bfs,152,153
wizard_of_wor,bfs,153,154
wizard_of_wor,bfs,154,155
wizard_of_wor,bfs,155,156
wizard_of_wor,bfs,156,157
wizard_of_wor,bfs,157,158
wizard_of_wor,bfs,158,159
wizard_of_wor,bfs,159,160
wizard_of_wor,bfs,160,161
wizard_of_wor,bfs,161,162
wizard_of_wor,bfs,162,163
wizard_of_wor,bfs,163,164
wizard_of_wor,bfs,164,165
wizard_of_wor,bfs,165,166
wizard_of_wor,bfs,166,167
wizard_of_wor,bfs,167,168
wizard_of_wor,bfs,168,169
wizard_of_wor,bfs,169,170
wizard_of_wor,bfs,170,171
wizard_of_wor,bfs,171,172
wizard_of_wor,bfs,172,173
wizard_of_wor,bfs,173,174
wizard_of_wor,bfs,174,175
wizard_of_wor,bfs,175,176
wizard_of_wor,bfs,176,177
wizard_of_wor,bfs,177,178
wizard_of_wor,bfs,178,179
wizard_of_wor,bfs,179,180
wizard_of_wor,bfs,180,181
wizard_of_wor,bfs,181,182
wizard_of_wor,bfs,182,183
wizard_of_wor,bfs,183,184
wizard_of_wor,bfs,184,185
wizard_of_wor,bfs,185,186
wizard_of_wor,bfs,186,187
wizard_of_wor,bfs,187,188
wizard_of_wor,bfs,188,189
wizard_of_wor,bfs,189,190
wizard_of_wor,bfs,190,191
wizard_of_wor,bfs,191,192
wizard_of_wor,bfs,192,193
wizard_of_wor,bfs,193,194
wizard_of_wor,bfs,194,195
wizard_of_wor,bfs,195,196
wizard_of_wor,bfs,196,197
wizard_of_wor,bfs,197,198
wizard_of_wor,bfs,198,199
wizard_of_wor,bfs,199,200
wizard_of_wor,bfs,200,201
wizard_of_wor,bfs,201,202
wizard_of_wor,bfs,202,203
wizard_of_wor,bfs,203,204
wizard_of_wor,bfs,204,205
wizard_of_wor,bfs,205,206
wizard_of_wor,bfs,206,207
wizard_of_wor,bfs,207,208
wizard_of_wor,bfs,208,209
wizard_of_wor,bfs,209,210
wizard_of_wor,bfs,210,213
wizard_of_wor,bfs,211,216
wizard_of_wor,bfs,212,226
wizard_of_wor,bfs,213,236
wizard_of_wor,bfs,214,305
wizard_of_wor,bfs,215,336
wizard_of_wor,bfs,216,530
wizard_of_wor,bfs,217,610
wizard_of_wor,bfs,218,1063
wizard_of_wor,bfs,219,1222
wizard_of_wor,bfs,220,2072
wizard_of_wor,bfs,221,2354
wizard_of_wor,bfs,222,3793
wizard_of_wor,bfs,223,4246
wizard_of_wor,bfs,224,6550
wizard_of_wor,bfs,225,7246
wizard_of_wor,bfs,226,10655
wizard_of_wor,id,0,1
wizard_of_wor,id,1,2
wizard_of_wor,id,2,3
wizard_of_wor,id,3,4
wizard_of_wor,id,4,5
wizard_of_wor,id,5,6
wizard_of_wor,id,6,7
wizard_of_wor,id,7,8
wizard_of_wor,id,8,9
wizard_of_wor,id,9,10
wizard_of_wor,id,10,11
wizard_of_wor,id,11,12
wizard_of_wor,id,12,13
wizard_of_wor,id,13,14
wizard_of_wor,id,14,15
wizard_of_wor,id,15,16
wizard_of_wor,id,16,17
wizard_of_wor,id,17,18
wizard_of_wor,id,18,19
wizard_of_wor,id,19,20
wizard_of_wor,id,20,21
wizard_of_wor,id,21,22
wizard_of_wor,id,22,23
wizard_of_wor,id,23,24
wizard_of_wor,id,24,25
wizard_of_wor,id,25,26
wizard_of_wor,id,26,27
wizard_of_wor,id,27,28
wizard_of_wor,id,28,29
wizard_of_wor,id,29,30
wizard_of_wor,id,30,31
wizard_of_wor,id,31,32
wizard_of_wor,id,32,33
wizard_of_wor,id,33,34
wizard_of_wor,id,34,35
wizard_of_wor,id,35,36
wizard_of_wor,id,36,37
wizard_of_wor,id,37,38
wizard_of_wor,id,38,39
wizard_of_wor,id,39,40
wizard_of_wor,id,40,41
wizard_of_wor,id,41,42
wizard_of_wor,id,42,43
wizard_of_wor,id,43,44
wizard_of_wor,id,44,45
wizard_of_wor,id,45,46
wizard_of_wor,id,46,47
wizard_of_wor,id,47,48
wizard_of_wor,id,48,49
wizard_of_wor,id,49,50
wizard_of_wor,id,50,51
wizard_of_wor,id,51,52
wizard_of_wor,id,52,53
wizard_of_wor,id,53,54
wizard_of_wor,id,54,55
wizard_of_wor,id,55,56
wizard_of_wor,id,56,57
wizard_of_wor,id,57,58
wizard_of_wor,id,58,59
wizard_of_wor,id,59,60
wizard_of_wor,id,60,61
wizard_of_wor,id,61,62
wizard_of_wor,id,62,63
wizard_of_wor,id,63,64
wizard_of_wor,id,64,65
wizard_of_wor,id,65,66
wizard_of_wor,id,66,67
wizard_of_wor,id,67,68
wizard_of_wor,id,68,69
wizard_of_wor,id,69,70
wizard_of_wor,id,70,71
wizard_of_wor,id,71,72
wizard_of_wor,id,72,73
wizard_of_wor,id,73,74
wizard_of_wor,id,74,75
wizard_of_wor,id,75,76
wizard_of_wor,id,76,77
wizard_of_wor,id,77,78
wizard_of_wor,id,78,79
wizard_of_wor,id,79,80
wizard_of_wor,id,80,81
wizard_of_wor,id,81,82
wizard_of_wor,id,82,83
wizard_of_wor,id,83,84
wizard_of_wor,id,84,85
wizard_of_wor,id,85,86
wizard_of_wor,id,86,87
wizard_of_wor,id,87,88
wizard_of_wor,id,88,89
wizard_of_wor,id,89,90
wizard_of_wor,id,90,91
wizard_of_wor,id,91,92
wizard_of_wor,id,92,93
wizard_of_wor,id,93,94
wizard_of_wor,id,94,95
wizard_of_wor,id,95,96
wizard_of_wor,id,96,97
wizard_of_wor,id,97,98
wizard_of_wor,id,98,99
wizard_of_wor,id,99,100
wizard_of_wor,id,100,101
wizard_of_wor,id,101,102
wizard_of_wor,id,102,103
wizard_of_wor,id,103,104
wizard_of_wor,id,104,105
wizard_of_wor,id,105,106
wizard_of_wor,id,106,107
wizard_of_wor,id,107,108
wizard_of_wor,id,108,109
wizard_of_wor,id,109,110
wizard_of_wor,id,110,111
wizard_of_wor,id,111,112
wizard_of_wor,id,112,113
wizard_of_wor,id,113,114
wizard_of_wor,id,114,115
wizard_of_wor,id,115,116
wizard_of_wor,id,116,117
wizard_of_wor,id,117,118
wizard_of_wor,id,118,119
wizard_of_wor,id,119,120
wizard_of_wor,id,120,121
wizard_of_wor,id,121,122
wizard_of_wor,id,122,123
wizard_of_wor,id,123,124
wizard_of_wor,id,124,125
wizard_of_wor,id,125,126
wizard_of_wor,id,126,127
wizard_of_wor,id,127,128
wizard_of_wor,id,128,129
wizard_of_wor,id,129,130
wizard_of_wor,id,130,131
wizard_of_wor,id,131,132
wizard_of_wor,id,132,133
wizard_of_wor,id,133,134
wizard_of_wor,id,134,135
wizard_of_wor,id,135,136
wizard_of_wor,id,136,137
wizard_of_wor,id,137,138
wizard_of_wor,id,138,139
wizard_of_wor,id,139,140
wizard_of_wor,id,140,141
wizard_of_wor,id,141,142
wizard_of_wor,id,142,143
wizard_of_wor,id,143,144
wizard_of_wor,id,144,145
wizard_of_wor,id,145,146
wizard_of_wor,id,146,147
wizard_of_wor,id,147,148
wizard_of_wor,id,148,149
wizard_of_wor,id,149,150
wizard_of_wor,id,150,151
wizard_of_wor,id,151,152
wizard_of_wor,id,152,153
wizard_of_wor,id,153,154
wizard_of_wor,id,154,155
wizard_of_wor,id,155,156
wizard_of_wor,id,156,157
wizard_of_wor,id,157,158
wizard_of_wor,id,158,159
wizard_of_wor,id,159,160
wizard_of_wor,id,160,161
wizard_of_wor,id,161,162
wizard_of_wor,id,162,163
wizard_of_wor,id,163,164
wizard_of_wor,id,164,165
wizard_of_wor,id,165,166
wizard_of_wor,id,166,167
wizard_of_wor,id,167,168
wizard_of_wor,id,168,169
wizard_of_wor,id,169,170
wizard_of_wor,id,170,171
wizard_of_wor,id,171,172
wizard_of_wor,id,172,173
wizard_of_wor,id,173,174
wizard_of_wor,id,174,175
wizard_of_wor,id,175,176
wizard_of_wor,id,176,177
wizard_of_wor,id,177,178
wizard_of_wor,id,178,179
wizard_of_wor,id,179,180
wizard_of_wor,id,180,181
wizard_of_wor,id,181,182
wizard_of_wor,id,182,183
wizard_of_wor,id,183,184
wizard_of_wor,id,184,185
wizard_of_wor,id,185,186
wizard_of_wor,id,186,187
wizard_of_wor,id,187,188
wizard_of_wor,id,188,189
wizard_of_wor,id,189,190
wizard_of_wor,id,190,191
wizard_of_wor,id,191,192
wizard_of_wor,id,192,193
wizard_of_wor,id,193,194
wizard_of_wor,id,194,195
wizard_of_wor,id,195,196
wizard_of_wor,id,196,197
wizard_of_wor,id,197,198
wizard_of_wor,id,198,199
wizard_of_wor,id,199,200
wizard_of_wor,id,200,201
wizard_of_wor,id,201,202
wizard_of_wor,id,202,203
wizard_of_wor,id,203,204
wizard_of_wor,id,204,205
wizard_of_wor,id,205,206
wizard_of_wor,id,206,207
wizard_of_wor,id,207,208
wizard_of_wor,id,208,209
wizard_of_wor,id,209,210
wizard_of_wor,id,210,213
wizard_of_wor,id,211,216
wizard_of_wor,id,212,226
wizard_of_wor,id,213,236
wizard_of_wor,id,214,305
wizard_of_wor,id,215,336
wizard_of_wor,id,216,530
wizard_of_wor,id,217,610
wizard_of_wor,id,218,1063
wizard_of_wor,id,219,1222
wizard_of_wor,id,220,2072
wizard_of_wor,id,221,2354
wizard_of_wor,id,222,3793
wizard_of_wor,id,223,4246
wizard_of_wor,id,224,6550
wizard_of_wor,id,225,7246
wizard_of_wor,id,226,10655
word_zapper,bfs,0,1
word_zapper,bfs,1,19
word_zapper,bfs,2,137
word_zapper,bfs,3,466
word_zapper,bfs,4,1149
word_zapper,bfs,5,2515
word_zapper,bfs,6,5247
word_zapper,bfs,7,10711
word_zapper,id,0,1
word_zapper,id,1,19
word_zapper,id,2,137
word_zapper,id,3,466
word_zapper,id,4,1149
word_zapper,id,5,2515
word_zapper,id,6,5247
word_zapper,id,7,10711
yars_revenge,bfs,0,1
yars_revenge,bfs,1,10
yars_revenge,bfs,2,44
yars_revenge,bfs,3,222
yars_revenge,bfs,4,646
yars_revenge,bfs,5,2855
yars_revenge,bfs,6,8225
yars_revenge,bfs,7,31665
yars_revenge,id,0,1
yars_revenge,id,1,10
yars_revenge,id,2,44
yars_revenge,id,3,222
yars_revenge,id,4,646
yars_revenge,id,5,2855
yars_revenge,id,6,8225
yars_revenge,id,7,31665
zaxxon,bfs,0,1
zaxxon,bfs,1,13
zaxxon,bfs,2,121
zaxxon,bfs,3,786
zaxxon,bfs,4,3938
zaxxon,bfs,5,18749
zaxxon,id,0,1
zaxxon,id,1,13
zaxxon,id,2,121
zaxxon,id,3,786
zaxxon,id,4,3938
zaxxon,id,5,18749

